Combining Belief Propagation and Successive Cancellation List Decoding of Polar Codes on a GPU Platform

The decoding performance of polar codes strongly depends on the decoding algorithm used, while also the decoder throughput and its latency mainly depend on the decoding algorithm. In this work, we implement the powerful successive cancellation list (SCL) decoder on a GPU and identify the bottlenecks of this algorithm with respect to parallel computing and its difficulties. The inherent serial decoding property of the SCL algorithm naturally limits the achievable speed-up gains on GPUs when compared to CPU implementations. In order to increase the decoding throughput, we use a hybrid decoding scheme based on the belief propagation (BP) decoder, which can be intra and inter-frame parallelized. The proposed scheme combines excellent decoding performance and high throughput within the signal-to-noise ratio (SNR) region of interest.

==> results/hybrid.dat <==
   3.0443926e+00   0.0000000e+00
   2.7980324e+00   0.0000000e+00
   2.5584674e+00   0.0000000e+00
   2.3253329e+00   0.0000000e+00
   2.0982927e+00   1.0133725e-07
   1.8770362e+00   1.1495856e-06
   1.6612761e+00   1.9480807e-05
   1.4507459e+00   2.6329774e-04
   1.2451880e+00   2.3677490e-03
   1.0443923e+00   1.4736111e-02


==> results/hybrid_new.dat <==
   5.0443934e+00   0.0000000e+00
   4.7128018e+00   0.0000000e+00
   4.3934048e+00   0.0000000e+00
   4.0853373e+00   0.0000000e+00
   3.7878230e+00   0.0000000e+00
   3.5001627e+00   0.0000000e+00
   3.2217246e+00   0.0000000e+00
   2.9519357e+00   0.0000000e+00
   2.6902747e+00   6.7010183e-09
   2.4362663e+00   0.0000000e+00
   2.1894754e+00   3.9322301e-08
   1.9495033e+00   7.2370599e-07
   1.7159833e+00   1.2786691e-05
   1.4885774e+00   1.6783565e-04
   1.2669736e+00   1.8928455e-03
   1.0508833e+00   1.3511784e-02
   8.4003873e-01   6.2895663e-02
   6.3419119e-01   1.7876809e-01
   4.3310932e-01   3.0474548e-01
   2.3657744e-01   4.0165105e-01
   4.4394198e-02   4.5161730e-01


==> results/latency_avg_bp.dat <==
   6.0443999e+00   2.9858745e-03
   5.8731936e+00   2.9821398e-03
   5.7053135e+00   2.9823876e-03
   5.5406004e+00   2.9863701e-03
   5.3789688e+00   2.9861448e-03
   5.2202901e+00   2.9873798e-03
   5.0644428e+00   2.9931470e-03
   4.9113578e+00   2.9934010e-03
   4.7609092e+00   2.9969337e-03
   4.6130369e+00   2.9969268e-03
   4.4676256e+00   2.9965206e-03
   4.3246228e+00   3.0015317e-03
   4.1839363e+00   3.0147922e-03
   4.0454784e+00   3.0495480e-03
   3.9092066e+00   3.0999805e-03
   3.7750264e+00   3.2294411e-03
   3.6429008e+00   3.4440262e-03
   3.5127419e+00   3.7934899e-03
   3.3845174e+00   4.3446574e-03
   3.2581458e+00   4.9658617e-03
   3.1335988e+00   5.8664946e-03
   3.0108125e+00   6.5344466e-03
   2.8897257e+00   7.0690076e-03
   2.7703157e+00   7.9112261e-03
   2.6525133e+00   8.7850060e-03
   2.5362988e+00   9.6443859e-03
   2.4216072e+00   1.1009127e-02
   2.3084217e+00   1.3910229e-02
   2.1966921e+00   1.9254457e-02
   2.0863705e+00   2.6767373e-02
   1.9774435e+00   4.0502809e-02
   1.8698548e+00   6.2894324e-02
   1.7635931e+00   1.0154725e-01
   1.6586052e+00   1.6436928e-01
   1.5548816e+00   2.5325585e-01
   1.4523819e+00   3.7668327e-01
   1.3510677e+00   5.3222775e-01
   1.2509315e+00   7.0697441e-01
   1.1519268e+00   8.8855326e-01
   1.0540476e+00   1.0542430e+00
   9.5724948e-01   1.1904848e+00
   8.6152776e-01   1.2857651e+00
   7.6684944e-01   1.3416091e+00
   6.7318267e-01   1.3683266e+00
   5.8052447e-01   1.3846630e+00
   4.8883514e-01   1.3732334e+00
   3.9811264e-01   1.3434928e+00
   3.0831898e-01   1.3272778e+00
   2.1945297e-01   1.2485517e+00
   1.3148696e-01   1.2023094e+00
   4.4394198e-02   1.1393342e+00


==> results/latency_avg_hybrid.dat <==
   6.0443999e+00   2.9858745e-03
   5.8731936e+00   2.9821398e-03
   5.7053135e+00   2.9823876e-03
   5.5406004e+00   2.9863701e-03
   5.3789688e+00   2.9861448e-03
   5.2202901e+00   2.9873798e-03
   5.0644428e+00   2.9931470e-03
   4.9113578e+00   2.9934010e-03
   4.7609092e+00   2.9969337e-03
   4.6130369e+00   2.9969268e-03
   4.4676256e+00   2.9996818e-03
   4.3246228e+00   3.0046915e-03
   4.1839363e+00   3.0179480e-03
   4.0454784e+00   3.0574175e-03
   3.9092066e+00   3.1015595e-03
   3.7750264e+00   3.2325806e-03
   3.6429008e+00   3.4502820e-03
   3.5127419e+00   3.8013123e-03
   3.3845174e+00   4.3617738e-03
   3.2581458e+00   4.9783057e-03
   3.1335988e+00   5.8975156e-03
   3.0108125e+00   6.5685197e-03
   2.8897257e+00   7.1092402e-03
   2.7703157e+00   7.9852718e-03
   2.6525133e+00   8.9017724e-03
   2.5362988e+00   9.8162697e-03
   2.4216072e+00   1.1257059e-02
   2.3084217e+00   1.4331569e-02
   2.1966921e+00   1.9982320e-02
   2.0863705e+00   2.7926588e-02
   1.9774435e+00   4.2436880e-02
   1.8698548e+00   6.5992440e-02
   1.7635931e+00   1.0676383e-01
   1.6586052e+00   1.7317640e-01
   1.5548816e+00   2.6752946e-01
   1.4523819e+00   3.9987844e-01
   1.3510677e+00   5.6824893e-01
   1.2509315e+00   7.5981563e-01
   1.1519268e+00   9.6229722e-01
   1.0540476e+00   1.1505028e+00
   9.5724948e-01   1.3073058e+00
   8.6152776e-01   1.4190879e+00
   7.6684944e-01   1.4863408e+00
   6.7318267e-01   1.5190578e+00
   5.8052447e-01   1.5382618e+00
   4.8883514e-01   1.5285603e+00
   3.9811264e-01   1.4996293e+00
   3.0831898e-01   1.4838763e+00
   2.1945297e-01   1.4066940e+00
   1.3148696e-01   1.3608584e+00
   4.4394198e-02   1.2979462e+00


==> results/latency_avg_scl.dat <==
   6.0443999e+00             NaN
   5.8731936e+00             NaN
   5.7053135e+00             NaN
   5.5406004e+00             NaN
   5.3789688e+00             NaN
   5.2202901e+00             NaN
   5.0644428e+00             NaN
   4.9113578e+00             NaN
   4.7609092e+00             NaN
   4.6130369e+00             NaN
   4.4676256e+00   1.5809890e-01
   4.3246228e+00   1.5800613e-01
   4.1839363e+00   1.5778866e-01
   4.0454784e+00   1.5740748e-01
   3.9092066e+00   1.5791687e-01
   3.7750264e+00   1.5698088e-01
   3.6429008e+00   1.5641326e-01
   3.5127419e+00   1.5648045e-01
   3.3845174e+00   1.5561046e-01
   3.2581458e+00   1.5557110e-01
   3.1335988e+00   1.5511889e-01
   3.0108125e+00   1.5488264e-01
   2.8897257e+00   1.5477140e-01
   2.7703157e+00   1.5427882e-01
   2.6525133e+00   1.5364919e-01
   2.5362988e+00   1.5347847e-01
   2.4216072e+00   1.5306154e-01
   2.3084217e+00   1.5267933e-01
   2.1966921e+00   1.5227416e-01
   2.0863705e+00   1.5213704e-01
   1.9774435e+00   1.5194078e-01
   1.8698548e+00   1.5165449e-01
   1.7635931e+00   1.5156113e-01
   1.6586052e+00   1.5154085e-01
   1.5548816e+00   1.5170320e-01
   1.4523819e+00   1.5210012e-01
   1.3510677e+00   1.5267740e-01
   1.2509315e+00   1.5329796e-01
   1.1519268e+00   1.5392828e-01
   1.0540476e+00   1.5448718e-01
   9.5724948e-01   1.5491503e-01
   8.6152776e-01   1.5515332e-01
   7.6684944e-01   1.5542495e-01
   6.7318267e-01   1.5530334e-01
   5.8052447e-01   1.5528674e-01
   4.8883514e-01   1.5585212e-01
   3.9811264e-01   1.5628501e-01
   3.0831898e-01   1.5665172e-01
   2.1945297e-01   1.5817242e-01
   1.3148696e-01   1.5856952e-01
   4.4394198e-02   1.5864857e-01


==> results/latency_max_bp.dat <==
   6.0443999e+00   7.2296640e-03
   5.8731936e+00   7.2668160e-03
   5.7053135e+00   7.1480320e-03
   5.5406004e+00   7.2872960e-03
   5.3789688e+00   7.2814720e-03
   5.2202901e+00   7.2939520e-03
   5.0644428e+00   1.1209503e-02
   4.9113578e+00   1.1416737e-02
   4.7609092e+00   1.1599228e-02
   4.6130369e+00   1.1297184e-02
   4.4676256e+00   4.0537537e-02
   4.3246228e+00   4.0847263e-02
   4.1839363e+00   1.6538039e-01
   4.0454784e+00   1.6515948e-01
   3.9092066e+00   1.6525200e-01
   3.7750264e+00   1.6443097e-01
   3.6429008e+00   1.6429388e-01
   3.5127419e+00   1.6397107e-01
   3.3845174e+00   1.6413615e-01
   3.2581458e+00   1.6364061e-01
   3.1335988e+00   1.6311491e-01
   3.0108125e+00   1.9405466e-01
   2.8897257e+00   1.9412620e-01
   2.7703157e+00   1.9406775e-01
   2.6525133e+00   1.9356656e-01
   2.5362988e+00   3.4752313e-01
   2.4216072e+00   3.4597842e-01
   2.3084217e+00   6.4931799e-01
   2.1966921e+00   6.5007309e-01
   2.0863705e+00   6.5619275e-01
   1.9774435e+00   9.5162109e-01
   1.8698548e+00   9.5316821e-01
   1.7635931e+00   1.1002292e+00
   1.6586052e+00   1.3969246e+00
   1.5548816e+00   1.3999316e+00
   1.4523819e+00   1.4166105e+00
   1.3510677e+00   1.4237063e+00
   1.2509315e+00   1.4492841e+00
   1.1519268e+00   1.4602261e+00
   1.0540476e+00   1.4629764e+00
   9.5724948e-01   1.4587069e+00
   8.6152776e-01   1.4617328e+00
   7.6684944e-01   1.4637845e+00
   6.7318267e-01   1.4625731e+00
   5.8052447e-01   1.4581794e+00
   4.8883514e-01   1.4581537e+00
   3.9811264e-01   1.4553762e+00
   3.0831898e-01   1.4510907e+00
   2.1945297e-01   1.4503990e+00
   1.3148696e-01   1.3110011e+00
   4.4394198e-02   1.3081254e+00


==> results/latency_max_hybrid.dat <==
   6.0443999e+00   7.2296640e-03
   5.8731936e+00   7.2668160e-03
   5.7053135e+00   7.1480320e-03
   5.5406004e+00   7.2872960e-03
   5.3789688e+00   7.2814720e-03
   5.2202901e+00   7.2939520e-03
   5.0644428e+00   1.1209503e-02
   4.9113578e+00   1.1416737e-02
   4.7609092e+00   1.1599228e-02
   4.6130369e+00   1.1297184e-02
   4.4676256e+00   1.9864410e-01
   4.3246228e+00   1.9886858e-01
   4.1839363e+00   3.2329726e-01
   4.0454784e+00   3.2298749e-01
   3.9092066e+00   3.2316887e-01
   3.7750264e+00   3.2154393e-01
   3.6429008e+00   3.2120313e-01
   3.5127419e+00   3.2066943e-01
   3.3845174e+00   3.2090825e-01
   3.2581458e+00   3.1988144e-01
   3.1335988e+00   3.1889261e-01
   3.0108125e+00   3.4992195e-01
   2.8897257e+00   3.5186581e-01
   2.7703157e+00   3.4925651e-01
   2.6525133e+00   3.4850694e-01
   2.5362988e+00   5.0418722e-01
   2.4216072e+00   5.0186403e-01
   2.3084217e+00   8.0660440e-01
   2.1966921e+00   8.0598148e-01
   2.0863705e+00   8.1302586e-01
   1.9774435e+00   1.1114891e+00
   1.8698548e+00   1.1201669e+00
   1.7635931e+00   1.2669291e+00
   1.6586052e+00   1.5635253e+00
   1.5548816e+00   1.5710880e+00
   1.4523819e+00   1.5870327e+00
   1.3510677e+00   1.5944746e+00
   1.2509315e+00   1.6202173e+00
   1.1519268e+00   1.6305710e+00
   1.0540476e+00   1.6330857e+00
   9.5724948e-01   1.6291391e+00
   8.6152776e-01   1.6318907e+00
   7.6684944e-01   1.6331862e+00
   6.7318267e-01   1.6317146e+00
   5.8052447e-01   1.6273058e+00
   4.8883514e-01   1.6267399e+00
   3.9811264e-01   1.6238117e+00
   3.0831898e-01   1.6195551e+00
   2.1945297e-01   1.6188487e+00
   1.3148696e-01   1.4787134e+00
   4.4394198e-02   1.4938290e+00


==> results/latency_max_scl.dat <==
   6.0443999e+00   0.0000000e+00
   5.8731936e+00   0.0000000e+00
   5.7053135e+00   0.0000000e+00
   5.5406004e+00   0.0000000e+00
   5.3789688e+00   0.0000000e+00
   5.2202901e+00   0.0000000e+00
   5.0644428e+00   0.0000000e+00
   4.9113578e+00   0.0000000e+00
   4.7609092e+00   0.0000000e+00
   4.6130369e+00   0.0000000e+00
   4.4676256e+00   1.5810657e-01
   4.3246228e+00   1.5802132e-01
   4.1839363e+00   1.5791687e-01
   4.0454784e+00   1.5782800e-01
   3.9092066e+00   1.5791687e-01
   3.7750264e+00   1.5711296e-01
   3.6429008e+00   1.5690924e-01
   3.5127419e+00   1.5669836e-01
   3.3845174e+00   1.5677210e-01
   3.2581458e+00   1.5624083e-01
   3.1335988e+00   1.5577769e-01
   3.0108125e+00   1.5586729e-01
   2.8897257e+00   1.5773961e-01
   2.7703157e+00   1.5518877e-01
   2.6525133e+00   1.5494038e-01
   2.5362988e+00   1.5666409e-01
   2.4216072e+00   1.5588561e-01
   2.3084217e+00   1.5728641e-01
   2.1966921e+00   1.5590839e-01
   2.0863705e+00   1.5683311e-01
   1.9774435e+00   1.5986803e-01
   1.8698548e+00   1.6699866e-01
   1.7635931e+00   1.6669984e-01
   1.6586052e+00   1.6660071e-01
   1.5548816e+00   1.7115639e-01
   1.4523819e+00   1.7042221e-01
   1.3510677e+00   1.7076829e-01
   1.2509315e+00   1.7093321e-01
   1.1519268e+00   1.7034495e-01
   1.0540476e+00   1.7010925e-01
   9.5724948e-01   1.7043216e-01
   8.6152776e-01   1.7015796e-01
   7.6684944e-01   1.6940163e-01
   6.7318267e-01   1.6914143e-01
   5.8052447e-01   1.6912637e-01
   4.8883514e-01   1.6858621e-01
   3.9811264e-01   1.6843545e-01
   3.0831898e-01   1.6846436e-01
   2.1945297e-01   1.6844969e-01
   1.3148696e-01   1.6771230e-01
   4.4394198e-02   1.8570361e-01


==> results/old_latency_avg_bp.dat <==
   6.0927292e+00   3.0258605e-03
   5.7398037e+00   3.0251324e-03
   5.4006442e+00   3.0243466e-03
   5.0742471e+00   3.0300376e-03
   4.7596725e+00   3.0345949e-03
   4.4560936e+00   3.0424610e-03
   4.1627538e+00   3.0848168e-03
   3.8790113e+00   3.2125909e-03
   3.6042454e+00   3.6776488e-03
   3.3379055e+00   5.0795684e-03
   3.0794779e+00   6.0673302e-03
   2.8285294e+00   7.0726257e-03
   2.5846280e+00   9.2353454e-03
   2.3473889e+00   1.1943294e-02
   2.1164465e+00   2.6408456e-02
   1.8914966e+00   6.2291453e-02
   1.6722257e+00   1.6196218e-01
   1.4583541e+00   4.1532878e-01
   1.2496224e+00   9.1431348e-01
   1.0457795e+00   1.4806896e+00
   8.4662048e-01   1.8743213e+00
   6.5192581e-01   1.9521781e+00
   4.6149972e-01   1.4073564e+00
   2.7515017e-01   1.1672092e+00
   9.2723487e-02   1.0343813e+00


==> results/old_latency_avg_hybrid.dat <==
   6.0927292e+00   3.0258605e-03
   5.7398037e+00   3.0251324e-03
   5.4006442e+00   3.0243466e-03
   5.0742471e+00   3.0300376e-03
   4.7596725e+00   3.0345949e-03
   4.4560936e+00   3.0424610e-03
   4.1627538e+00   3.0848168e-03
   3.8790113e+00   3.2125909e-03
   3.6042454e+00   3.6776488e-03
   3.3379055e+00   5.1113988e-03
   3.0794779e+00   6.0673302e-03
   2.8285294e+00   7.0884181e-03
   2.5846280e+00   9.3923141e-03
   2.3473889e+00   1.2224713e-02
   2.1164465e+00   2.7511925e-02
   1.8914966e+00   6.5157269e-02
   1.6722257e+00   1.6978415e-01
   1.4583541e+00   4.3688759e-01
   1.2496224e+00   9.6775449e-01
   1.0457795e+00   1.5793526e+00
   8.4662048e-01   2.0093623e+00
   6.5192581e-01   2.1042160e+00
   4.6149972e-01   1.5682789e+00
   2.7515017e-01   1.3304589e+00
   9.2723487e-02   1.1975208e+00


==> results/old_latency_avg_scl.dat <==
   6.0927292e+00   0.0000000e+00
   5.7398037e+00   0.0000000e+00
   5.4006442e+00   0.0000000e+00
   5.0742471e+00   0.0000000e+00
   4.7596725e+00   0.0000000e+00
   4.4560936e+00   0.0000000e+00
   4.1627538e+00   0.0000000e+00
   3.8790113e+00   0.0000000e+00
   3.6042454e+00   0.0000000e+00
   3.3379055e+00   1.5968121e-01
   3.0794779e+00   0.0000000e+00
   2.8285294e+00   1.5795587e-01
   2.5846280e+00   1.5797005e-01
   2.3473889e+00   1.5744522e-01
   2.1164465e+00   1.5933325e-01
   1.8914966e+00   1.6132077e-01
   1.6722257e+00   1.6874307e-01
   1.4583541e+00   1.7376743e-01
   1.2496224e+00   1.7404323e-01
   1.0457795e+00   1.7288576e-01
   8.4662048e-01   1.7241769e-01
   6.5192581e-01   1.7151901e-01
   4.6149972e-01   1.7181360e-01
   2.7515017e-01   1.7119446e-01
   9.2723487e-02   1.8721020e-01


==> results/old_latency_max_bp.dat <==
   6.0927292e+00   7.1268480e-03
   5.7398037e+00   7.1825920e-03
   5.4006442e+00   7.3985600e-03
   5.0742471e+00   7.3078080e-03
   4.7596725e+00   7.4151360e-03
   4.4560936e+00   1.1693952e-02
   4.1627538e+00   1.1464576e-02
   3.8790113e+00   1.1592384e-02
   3.6042454e+00   2.7882145e-02
   3.3379055e+00   3.0054016e-02
   3.0794779e+00   3.9383102e-02
   2.8285294e+00   1.6530147e-01
   2.5846280e+00   2.2124013e-01
   2.3473889e+00   3.7834528e-01
   2.1164465e+00   6.9015021e-01
   1.8914966e+00   1.1470953e+00
   1.6722257e+00   1.3127545e+00
   1.4583541e+00   1.9230197e+00
   1.2496224e+00   2.2218843e+00
   1.0457795e+00   2.3747429e+00
   8.4662048e-01   2.3658848e+00
   6.5192581e-01   2.3672754e+00
   4.6149972e-01   1.7890742e+00
   2.7515017e-01   1.2148390e+00
   9.2723487e-02   1.0643408e+00


==> results/old_latency_max_hybrid.dat <==
   6.0927292e+00   7.1268480e-03
   5.7398037e+00   7.1825920e-03
   5.4006442e+00   7.3985600e-03
   5.0742471e+00   7.3078080e-03
   4.7596725e+00   7.4151360e-03
   4.4560936e+00   1.1693952e-02
   4.1627538e+00   1.1464576e-02
   3.8790113e+00   1.1592384e-02
   3.6042454e+00   2.7882145e-02
   3.3379055e+00   1.8928392e-01
   3.0794779e+00   3.9383102e-02
   2.8285294e+00   3.2325734e-01
   2.5846280e+00   3.7921017e-01
   2.3473889e+00   5.3579050e-01
   2.1164465e+00   8.4948346e-01
   1.8914966e+00   1.3084161e+00
   1.6722257e+00   1.4814976e+00
   1.4583541e+00   2.0967871e+00
   1.2496224e+00   2.3959275e+00
   1.0457795e+00   2.5476287e+00
   8.4662048e-01   2.5383025e+00
   6.5192581e-01   2.5387944e+00
   4.6149972e-01   1.9608878e+00
   2.7515017e-01   1.3860334e+00
   9.2723487e-02   1.2515510e+00


==> results/old_latency_max_scl.dat <==
   6.0927292e+00             NaN
   5.7398037e+00             NaN
   5.4006442e+00             NaN
   5.0742471e+00             NaN
   4.7596725e+00             NaN
   4.4560936e+00             NaN
   4.1627538e+00             NaN
   3.8790113e+00             NaN
   3.6042454e+00             NaN
   3.3379055e+00   1.5918392e-01
   3.0794779e+00             NaN
   2.8285294e+00   1.5795587e-01
   2.5846280e+00   1.5706286e-01
   2.3473889e+00   1.5639050e-01
   2.1164465e+00   1.5548039e-01
   1.8914966e+00   1.5493995e-01
   1.6722257e+00   1.5441831e-01
   1.4583541e+00   1.5421186e-01
   1.2496224e+00   1.5448468e-01
   1.0457795e+00   1.5486260e-01
   8.4662048e-01   1.5516610e-01
   6.5192581e-01   1.5533024e-01
   4.6149972e-01   1.6126045e-01
   2.7515017e-01   1.6334754e-01
   9.2723487e-02   1.6315577e-01


==> results/run1.dat <==
   5.1449005e+00   0.0000000e+00
   4.7425292e+00   0.0000000e+00
   4.3579753e+00   0.0000000e+00
   3.9897275e+00   0.0000000e+00
   3.6364590e+00   4.8828125e-08
   3.2969861e+00   5.2734375e-07
   2.9702955e+00   4.8779297e-06
   2.6554483e+00   3.1674805e-05
   2.3516155e+00   8.8740234e-05
   2.0580526e+00   5.2663574e-04
   1.7740773e+00   2.7248340e-03
   1.4991034e+00   1.2253790e-02
   1.2325680e+00   5.0338772e-02
   9.7396862e-01   1.5227556e-01
   7.2284627e-01   2.9246497e-01
   4.7878071e-01   3.9821624e-01
   2.4137721e-01   4.4768856e-01
   1.0298883e-02   4.7425667e-01


==> results/run2.dat <==
   5.1449005e+00   0.0000000e+00
   4.7425292e+00   0.0000000e+00
   4.3579753e+00   0.0000000e+00
   3.9897275e+00   0.0000000e+00
   3.6364590e+00   2.0000000e-05
   3.2969861e+00   3.0000000e-05
   2.9702955e+00   1.7000000e-04
   2.6554483e+00   5.8000000e-04
   2.3516155e+00   1.4000000e-03
   2.0580526e+00   5.5900000e-03
   1.7740773e+00   2.2130000e-02
   1.4991034e+00   8.4243017e-02
   1.2325680e+00   2.6574580e-01
   9.7396862e-01   6.2562344e-01
   7.2284627e-01   9.0898204e-01
   4.7878071e-01   9.9185004e-01
   2.4137721e-01   1.0000000e+00
   1.0298883e-02   1.0000000e+00


==> results/scl.dat <==
   3.2943916e+00   0.0000000e+00
   3.0136151e+00   0.0000000e+00
   2.7416313e+00   0.0000000e+00
   2.4779063e+00   0.0000000e+00
   2.2219420e+00   0.0000000e+00
   1.9733162e+00   0.0000000e+00
   1.7316095e+00   8.7895131e-06
   1.4964472e+00   1.7627558e-04
   1.2674842e+00   2.0336428e-03
   1.0443923e+00   1.5108922e-02
   8.4003873e-01   6.2939551e-02
   6.3419119e-01   1.7333472e-01
   4.3310932e-01   3.0552847e-01
   2.3657744e-01   3.9871846e-01
   4.4394198e-02   4.4750474e-01


==> results/theoretic throughput/jobs/39671471/frozen_bits_39671471.txt <==
Frozen Location, Bit
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0
220	0
221	0
222	0
223	0
224	0
225	0
226	0
227	0
228	0
229	0
230	0
231	0
232	0
233	0
234	0
235	0
236	0
237	0
238	0
239	0
240	0
241	0
242	0
243	0
244	0
245	0
246	0
247	0
248	0
249	0
250	0
251	0
252	0
253	0
254	0
255	0
256	0
257	0
258	0
259	0
260	0
261	0
262	0
263	0
264	0
265	0
266	0
267	0
268	0
269	0
270	0
271	0
272	0
273	0
274	0
275	0
276	0
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0
300	0
301	0
302	0
303	0
304	0
305	0
306	0
307	0
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	0
321	0
322	0
323	0
324	0
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0
375	0
376	0
377	0
378	0
379	0
380	0
381	0
382	0
383	0
384	0
385	0
386	0
387	0
388	0
389	0
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	0
432	0
433	0
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0
453	0
454	0
455	0
456	0
457	0
458	0
459	0
460	0
461	0
462	0
463	0
464	0
465	0
466	0
467	0
468	0
469	0
470	0
471	0
472	0
473	0
474	0
475	0
476	0
477	0
478	0
479	0
480	0
481	0
482	0
483	0
484	0
485	0
486	0
487	0
488	0
489	0
490	0
491	0
492	0
493	0
494	0
495	0
496	0
497	0
498	0
499	0
500	0
501	0
502	0
503	0
504	0
505	0
506	0
507	0
508	0
509	0
510	0
511	0
512	1
513	0
514	0
515	0
516	0
517	0
518	0
519	0
520	0
521	0
522	0
523	0
524	0
525	0
526	0
527	0
528	0
529	0
530	0
531	0
532	0
533	0
534	0
535	0
536	0
537	0
538	0
539	0
540	0
541	0
542	0
543	0
544	0
545	0
546	0
547	0
548	0
549	0
550	0
551	0
552	0
553	0
554	0
555	0
556	0
557	0
558	0
559	0
560	0
561	0
562	0
563	0
564	0
565	0
566	0
567	0
568	0
569	0
570	0
571	0
572	0
573	0
574	0
575	0
576	0
577	0
578	0
579	0
580	0
581	0
582	0
583	0
584	0
585	0
586	0
587	0
588	0
589	0
590	0
591	0
592	0
593	0
594	0
595	0
596	0
597	0
598	0
599	0
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	1
765	0
766	1
767	1
768	1
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	0
818	0
819	0
820	0
821	0
822	0
823	0
824	0
825	0
826	0
827	0
828	0
829	0
830	0
831	0
832	0
833	0
834	0
835	0
836	0
837	0
838	0
839	0
840	0
841	0
842	0
843	0
844	0
845	0
846	0
847	0
848	0
849	0
850	0
851	0
852	0
853	0
854	0
855	0
856	0
857	0
858	0
859	0
860	0
861	0
862	0
863	0
864	0
865	0
866	0
867	0
868	0
869	0
870	0
871	0
872	0
873	0
874	0
875	0
876	0
877	0
878	0
879	0
880	1
881	0
882	0
883	0
884	0
885	0
886	0
887	0
888	1
889	0
890	0
891	0
892	1
893	0
894	1
895	1
896	1
897	0
898	0
899	0
900	0
901	0
902	0
903	0
904	0
905	0
906	0
907	0
908	0
909	0
910	0
911	0
912	0
913	0
914	0
915	0
916	0
917	0
918	0
919	0
920	0
921	0
922	0
923	0
924	0
925	0
926	0
927	0
928	1
929	0
930	0
931	0
932	0
933	0
934	0
935	0
936	0
937	0
938	0
939	0
940	0
941	0
942	0
943	0
944	1
945	0
946	0
947	0
948	0
949	0
950	1
951	1
952	1
953	0
954	1
955	1
956	1
957	1
958	1
959	1
960	1
961	0
962	0
963	0
964	0
965	0
966	0
967	0
968	0
969	0
970	0
971	0
972	1
973	0
974	1
975	1
976	1
977	0
978	0
979	0
980	1
981	0
982	1
983	1
984	1
985	0
986	1
987	1
988	1
989	1
990	1
991	1
992	1
993	0
994	0
995	0
996	1
997	0
998	1
999	1
1000	1
1001	0
1002	1
1003	1
1004	1
1005	1
1006	1
1007	1
1008	1
1009	1
1010	1
1011	1
1012	1
1013	1
1014	1
1015	1
1016	1
1017	1
1018	1
1019	1
1020	1
1021	1
1022	1
1023	1
1024	1
1025	0
1026	0
1027	0
1028	0
1029	0
1030	0
1031	0
1032	0
1033	0
1034	0
1035	0
1036	0
1037	0
1038	0
1039	0
1040	0
1041	0
1042	0
1043	0
1044	0
1045	0
1046	0
1047	0
1048	0
1049	0
1050	0
1051	0
1052	0
1053	0
1054	0
1055	0
1056	0
1057	0
1058	0
1059	0
1060	0
1061	0
1062	0
1063	0
1064	0
1065	0
1066	0
1067	0
1068	0
1069	0
1070	0
1071	0
1072	0
1073	0
1074	0
1075	0
1076	0
1077	0
1078	0
1079	0
1080	0
1081	0
1082	0
1083	0
1084	0
1085	0
1086	0
1087	0
1088	0
1089	0
1090	0
1091	0
1092	0
1093	0
1094	0
1095	0
1096	0
1097	0
1098	0
1099	0
1100	0
1101	0
1102	0
1103	0
1104	0
1105	0
1106	0
1107	0
1108	0
1109	0
1110	0
1111	0
1112	0
1113	0
1114	0
1115	0
1116	0
1117	0
1118	0
1119	0
1120	0
1121	0
1122	0
1123	0
1124	0
1125	0
1126	0
1127	0
1128	0
1129	0
1130	0
1131	0
1132	0
1133	0
1134	0
1135	0
1136	0
1137	0
1138	0
1139	0
1140	0
1141	0
1142	0
1143	0
1144	0
1145	0
1146	0
1147	0
1148	0
1149	0
1150	0
1151	0
1152	0
1153	0
1154	0
1155	0
1156	0
1157	0
1158	0
1159	0
1160	0
1161	0
1162	0
1163	0
1164	0
1165	0
1166	0
1167	0
1168	0
1169	0
1170	0
1171	0
1172	0
1173	0
1174	0
1175	0
1176	0
1177	0
1178	0
1179	0
1180	0
1181	0
1182	0
1183	0
1184	0
1185	0
1186	0
1187	0
1188	0
1189	0
1190	0
1191	0
1192	0
1193	0
1194	0
1195	0
1196	0
1197	0
1198	0
1199	0
1200	0
1201	0
1202	0
1203	0
1204	0
1205	0
1206	0
1207	0
1208	0
1209	0
1210	0
1211	0
1212	0
1213	0
1214	0
1215	0
1216	0
1217	0
1218	0
1219	0
1220	0
1221	0
1222	0
1223	0
1224	0
1225	0
1226	0
1227	0
1228	0
1229	0
1230	0
1231	0
1232	0
1233	0
1234	0
1235	0
1236	0
1237	0
1238	0
1239	0
1240	0
1241	0
1242	0
1243	0
1244	0
1245	0
1246	0
1247	0
1248	1
1249	0
1250	0
1251	0
1252	0
1253	0
1254	0
1255	0
1256	0
1257	0
1258	0
1259	0
1260	0
1261	0
1262	0
1263	0
1264	1
1265	0
1266	0
1267	0
1268	0
1269	0
1270	0
1271	0
1272	1
1273	0
1274	1
1275	1
1276	1
1277	1
1278	1
1279	1
1280	1
1281	0
1282	0
1283	0
1284	0
1285	0
1286	0
1287	0
1288	0
1289	0
1290	0
1291	0
1292	0
1293	0
1294	0
1295	0
1296	0
1297	0
1298	0
1299	0
1300	0
1301	0
1302	0
1303	0
1304	0
1305	0
1306	0
1307	0
1308	0
1309	0
1310	0
1311	0
1312	0
1313	0
1314	0
1315	0
1316	0
1317	0
1318	0
1319	0
1320	0
1321	0
1322	0
1323	0
1324	0
1325	0
1326	0
1327	0
1328	0
1329	0
1330	0
1331	0
1332	0
1333	0
1334	0
1335	0
1336	0
1337	0
1338	0
1339	0
1340	0
1341	0
1342	0
1343	0
1344	1
1345	0
1346	0
1347	0
1348	0
1349	0
1350	0
1351	0
1352	0
1353	0
1354	0
1355	0
1356	0
1357	0
1358	0
1359	0
1360	0
1361	0
1362	0
1363	0
1364	0
1365	0
1366	0
1367	0
1368	0
1369	0
1370	0
1371	0
1372	0
1373	0
1374	0
1375	1
1376	1
1377	0
1378	0
1379	0
1380	0
1381	0
1382	0
1383	0
1384	0
1385	0
1386	0
1387	0
1388	1
1389	0
1390	1
1391	1
1392	1
1393	0
1394	0
1395	0
1396	1
1397	0
1398	1
1399	1
1400	1
1401	0
1402	1
1403	1
1404	1
1405	1
1406	1
1407	1
1408	1
1409	0
1410	0
1411	0
1412	0
1413	0
1414	0
1415	0
1416	0
1417	0
1418	0
1419	0
1420	0
1421	0
1422	0
1423	0
1424	0
1425	0
1426	0
1427	0
1428	0
1429	0
1430	0
1431	0
1432	1
1433	0
1434	0
1435	0
1436	1
1437	0
1438	1
1439	1
1440	1
1441	0
1442	0
1443	0
1444	0
1445	0
1446	0
1447	0
1448	1
1449	0
1450	0
1451	0
1452	1
1453	0
1454	1
1455	1
1456	1
1457	0
1458	0
1459	0
1460	1
1461	1
1462	1
1463	1
1464	1
1465	1
1466	1
1467	1
1468	1
1469	1
1470	1
1471	1
1472	1
1473	0
1474	0
1475	0
1476	0
1477	0
1478	0
1479	0
1480	1
1481	0
1482	1
1483	1
1484	1
1485	1
1486	1
1487	1
1488	1
1489	0
1490	1
1491	1
1492	1
1493	1
1494	1
1495	1
1496	1
1497	1
1498	1
1499	1
1500	1
1501	1
1502	1
1503	1
1504	1
1505	0
1506	1
1507	1
1508	1
1509	1
1510	1
1511	1
1512	1
1513	1
1514	1
1515	1
1516	1
1517	1
1518	1
1519	1
1520	1
1521	1
1522	1
1523	1
1524	1
1525	1
1526	1
1527	1
1528	1
1529	1
1530	1
1531	1
1532	1
1533	1
1534	1
1535	1
1536	1
1537	0
1538	0
1539	0
1540	0
1541	0
1542	0
1543	0
1544	0
1545	0
1546	0
1547	0
1548	0
1549	0
1550	0
1551	0
1552	0
1553	0
1554	0
1555	0
1556	0
1557	0
1558	0
1559	0
1560	0
1561	0
1562	0
1563	0
1564	0
1565	0
1566	0
1567	0
1568	0
1569	0
1570	0
1571	0
1572	0
1573	0
1574	0
1575	0
1576	0
1577	0
1578	0
1579	0
1580	0
1581	0
1582	0
1583	0
1584	0
1585	0
1586	0
1587	0
1588	0
1589	0
1590	0
1591	0
1592	0
1593	0
1594	0
1595	0
1596	1
1597	0
1598	1
1599	1
1600	1
1601	0
1602	0
1603	0
1604	0
1605	0
1606	0
1607	0
1608	0
1609	0
1610	0
1611	0
1612	0
1613	0
1614	0
1615	0
1616	1
1617	0
1618	0
1619	0
1620	0
1621	0
1622	0
1623	0
1624	1
1625	0
1626	0
1627	0
1628	1
1629	0
1630	1
1631	1
1632	1
1633	0
1634	0
1635	0
1636	0
1637	0
1638	0
1639	0
1640	1
1641	0
1642	0
1643	1
1644	1
1645	1
1646	1
1647	1
1648	1
1649	0
1650	1
1651	1
1652	1
1653	1
1654	1
1655	1
1656	1
1657	1
1658	1
1659	1
1660	1
1661	1
1662	1
1663	1
1664	1
1665	0
1666	0
1667	0
1668	0
1669	0
1670	0
1671	0
1672	0
1673	0
1674	0
1675	0
1676	0
1677	0
1678	0
1679	0
1680	1
1681	0
1682	0
1683	0
1684	0
1685	0
1686	0
1687	1
1688	1
1689	0
1690	1
1691	1
1692	1
1693	1
1694	1
1695	1
1696	1
1697	0
1698	0
1699	0
1700	1
1701	0
1702	1
1703	1
1704	1
1705	0
1706	1
1707	1
1708	1
1709	1
1710	1
1711	1
1712	1
1713	0
1714	1
1715	1
1716	1
1717	1
1718	1
1719	1
1720	1
1721	1
1722	1
1723	1
1724	1
1725	1
1726	1
1727	1
1728	1
1729	0
1730	0
1731	0
1732	1
1733	0
1734	1
1735	1
1736	1
1737	0
1738	1
1739	1
1740	1
1741	1
1742	1
1743	1
1744	1
1745	0
1746	1
1747	1
1748	1
1749	1
1750	1
1751	1
1752	1
1753	1
1754	1
1755	1
1756	1
1757	1
1758	1
1759	1
1760	1
1761	0
1762	1
1763	1
1764	1
1765	1
1766	1
1767	1
1768	1
1769	1
1770	1
1771	1
1772	1
1773	1
1774	1
1775	1
1776	1
1777	1
1778	1
1779	1
1780	1
1781	1
1782	1
1783	1
1784	1
1785	1
1786	1
1787	1
1788	1
1789	1
1790	1
1791	1
1792	1
1793	0
1794	0
1795	0
1796	0
1797	0
1798	0
1799	0
1800	0
1801	0
1802	0
1803	0
1804	1
1805	0
1806	1
1807	1
1808	1
1809	0
1810	0
1811	0
1812	1
1813	0
1814	1
1815	1
1816	1
1817	0
1818	1
1819	1
1820	1
1821	1
1822	1
1823	1
1824	1
1825	0
1826	0
1827	0
1828	1
1829	0
1830	1
1831	1
1832	1
1833	0
1834	1
1835	1
1836	1
1837	1
1838	1
1839	1
1840	1
1841	0
1842	1
1843	1
1844	1
1845	1
1846	1
1847	1
1848	1
1849	1
1850	1
1851	1
1852	1
1853	1
1854	1
1855	1
1856	1
1857	0
1858	0
1859	0
1860	1
1861	0
1862	1
1863	1
1864	1
1865	1
1866	1
1867	1
1868	1
1869	1
1870	1
1871	1
1872	1
1873	1
1874	1
1875	1
1876	1
1877	1
1878	1
1879	1
1880	1
1881	1
1882	1
1883	1
1884	1
1885	1
1886	1
1887	1
1888	1
1889	1
1890	1
1891	1
1892	1
1893	1
1894	1
1895	1
1896	1
1897	1
1898	1
1899	1
1900	1
1901	1
1902	1
1903	1
1904	1
1905	1
1906	1
1907	1
1908	1
1909	1
1910	1
1911	1
1912	1
1913	1
1914	1
1915	1
1916	1
1917	1
1918	1
1919	1
1920	1
1921	0
1922	0
1923	1
1924	1
1925	1
1926	1
1927	1
1928	1
1929	1
1930	1
1931	1
1932	1
1933	1
1934	1
1935	1
1936	1
1937	1
1938	1
1939	1
1940	1
1941	1
1942	1
1943	1
1944	1
1945	1
1946	1
1947	1
1948	1
1949	1
1950	1
1951	1
1952	1
1953	1
1954	1
1955	1
1956	1
1957	1
1958	1
1959	1
1960	1
1961	1
1962	1
1963	1
1964	1
1965	1
1966	1
1967	1
1968	1
1969	1
1970	1
1971	1
1972	1
1973	1
1974	1
1975	1
1976	1
1977	1
1978	1
1979	1
1980	1
1981	1
1982	1
1983	1
1984	1
1985	1
1986	1
1987	1
1988	1
1989	1
1990	1
1991	1
1992	1
1993	1
1994	1
1995	1
1996	1
1997	1
1998	1
1999	1
2000	1
2001	1
2002	1
2003	1
2004	1
2005	1
2006	1
2007	1
2008	1
2009	1
2010	1
2011	1
2012	1
2013	1
2014	1
2015	1
2016	1
2017	1
2018	1
2019	1
2020	1
2021	1
2022	1
2023	1
2024	1
2025	1
2026	1
2027	1
2028	1
2029	1
2030	1
2031	1
2032	1
2033	1
2034	1
2035	1
2036	1
2037	1
2038	1
2039	1
2040	1
2041	1
2042	1
2043	1
2044	1
2045	1
2046	1
2047	1
2048	1
2049	0
2050	0
2051	0
2052	0
2053	0
2054	0
2055	0
2056	0
2057	0
2058	0
2059	0
2060	0
2061	0
2062	0
2063	0
2064	0
2065	0
2066	0
2067	0
2068	0
2069	0
2070	0
2071	0
2072	0
2073	0
2074	0
2075	0
2076	0
2077	0
2078	0
2079	0
2080	0
2081	0
2082	0
2083	0
2084	0
2085	0
2086	0
2087	0
2088	0
2089	0
2090	0
2091	0
2092	0
2093	0
2094	0
2095	0
2096	0
2097	0
2098	0
2099	0
2100	0
2101	0
2102	0
2103	0
2104	0
2105	0
2106	0
2107	0
2108	0
2109	0
2110	0
2111	0
2112	0
2113	0
2114	0
2115	0
2116	0
2117	0
2118	0
2119	0
2120	0
2121	0
2122	0
2123	0
2124	0
2125	0
2126	0
2127	0
2128	0
2129	0
2130	0
2131	0
2132	0
2133	0
2134	0
2135	0
2136	0
2137	0
2138	0
2139	0
2140	0
2141	0
2142	0
2143	0
2144	0
2145	0
2146	0
2147	0
2148	0
2149	0
2150	0
2151	0
2152	0
2153	0
2154	0
2155	0
2156	0
2157	0
2158	0
2159	0
2160	0
2161	0
2162	0
2163	0
2164	0
2165	0
2166	0
2167	0
2168	0
2169	0
2170	0
2171	0
2172	0
2173	0
2174	0
2175	0
2176	1
2177	0
2178	0
2179	0
2180	0
2181	0
2182	0
2183	0
2184	0
2185	0
2186	0
2187	0
2188	0
2189	0
2190	0
2191	0
2192	0
2193	0
2194	0
2195	0
2196	0
2197	0
2198	0
2199	0
2200	0
2201	0
2202	0
2203	0
2204	0
2205	0
2206	0
2207	0
2208	0
2209	0
2210	0
2211	0
2212	0
2213	0
2214	0
2215	0
2216	0
2217	0
2218	0
2219	0
2220	0
2221	0
2222	0
2223	0
2224	0
2225	0
2226	0
2227	0
2228	0
2229	0
2230	0
2231	0
2232	0
2233	0
2234	0
2235	0
2236	0
2237	0
2238	1
2239	1
2240	1
2241	0
2242	0
2243	0
2244	0
2245	0
2246	0
2247	0
2248	0
2249	0
2250	0
2251	0
2252	0
2253	0
2254	0
2255	0
2256	0
2257	0
2258	0
2259	0
2260	0
2261	0
2262	0
2263	0
2264	1
2265	0
2266	0
2267	0
2268	1
2269	0
2270	1
2271	1
2272	1
2273	0
2274	0
2275	0
2276	0
2277	0
2278	0
2279	0
2280	1
2281	0
2282	0
2283	0
2284	1
2285	0
2286	1
2287	1
2288	1
2289	0
2290	0
2291	1
2292	1
2293	1
2294	1
2295	1
2296	1
2297	1
2298	1
2299	1
2300	1
2301	1
2302	1
2303	1
2304	1
2305	0
2306	0
2307	0
2308	0
2309	0
2310	0
2311	0
2312	0
2313	0
2314	0
2315	0
2316	0
2317	0
2318	0
2319	0
2320	0
2321	0
2322	0
2323	0
2324	0
2325	0
2326	0
2327	0
2328	0
2329	0
2330	0
2331	0
2332	0
2333	0
2334	0
2335	0
2336	0
2337	0
2338	0
2339	0
2340	0
2341	0
2342	0
2343	0
2344	0
2345	0
2346	0
2347	0
2348	0
2349	0
2350	0
2351	0
2352	1
2353	0
2354	0
2355	0
2356	0
2357	0
2358	0
2359	0
2360	1
2361	0
2362	0
2363	0
2364	1
2365	0
2366	1
2367	1
2368	1
2369	0
2370	0
2371	0
2372	0
2373	0
2374	0
2375	0
2376	0
2377	0
2378	0
2379	0
2380	0
2381	0
2382	0
2383	0
2384	1
2385	0
2386	0
2387	0
2388	0
2389	0
2390	0
2391	0
2392	1
2393	0
2394	1
2395	1
2396	1
2397	1
2398	1
2399	1
2400	1
2401	0
2402	0
2403	0
2404	1
2405	0
2406	1
2407	1
2408	1
2409	0
2410	1
2411	1
2412	1
2413	1
2414	1
2415	1
2416	1
2417	0
2418	1
2419	1
2420	1
2421	1
2422	1
2423	1
2424	1
2425	1
2426	1
2427	1
2428	1
2429	1
2430	1
2431	1
2432	1
2433	0
2434	0
2435	0
2436	0
2437	0
2438	0
2439	0
2440	0
2441	0
2442	0
2443	0
2444	0
2445	0
2446	1
2447	1
2448	1
2449	0
2450	0
2451	0
2452	1
2453	0
2454	1
2455	1
2456	1
2457	0
2458	1
2459	1
2460	1
2461	1
2462	1
2463	1
2464	1
2465	0
2466	0
2467	0
2468	1
2469	0
2470	1
2471	1
2472	1
2473	0
2474	1
2475	1
2476	1
2477	1
2478	1
2479	1
2480	1
2481	0
2482	1
2483	1
2484	1
2485	1
2486	1
2487	1
2488	1
2489	1
2490	1
2491	1
2492	1
2493	1
2494	1
2495	1
2496	1
2497	0
2498	0
2499	0
2500	1
2501	0
2502	1
2503	1
2504	1
2505	0
2506	1
2507	1
2508	1
2509	1
2510	1
2511	1
2512	1
2513	1
2514	1
2515	1
2516	1
2517	1
2518	1
2519	1
2520	1
2521	1
2522	1
2523	1
2524	1
2525	1
2526	1
2527	1
2528	1
2529	1
2530	1
2531	1
2532	1
2533	1
2534	1
2535	1
2536	1
2537	1
2538	1
2539	1
2540	1
2541	1
2542	1
2543	1
2544	1
2545	1
2546	1
2547	1
2548	1
2549	1
2550	1
2551	1
2552	1
2553	1
2554	1
2555	1
2556	1
2557	1
2558	1
2559	1
2560	1
2561	0
2562	0
2563	0
2564	0
2565	0
2566	0
2567	0
2568	0
2569	0
2570	0
2571	0
2572	0
2573	0
2574	0
2575	0
2576	0
2577	0
2578	0
2579	0
2580	0
2581	0
2582	0
2583	0
2584	0
2585	0
2586	0
2587	0
2588	0
2589	0
2590	0
2591	0
2592	1
2593	0
2594	0
2595	0
2596	0
2597	0
2598	0
2599	0
2600	0
2601	0
2602	0
2603	0
2604	0
2605	0
2606	0
2607	1
2608	1
2609	0
2610	0
2611	0
2612	1
2613	0
2614	1
2615	1
2616	1
2617	0
2618	1
2619	1
2620	1
2621	1
2622	1
2623	1
2624	1
2625	0
2626	0
2627	0
2628	0
2629	0
2630	0
2631	0
2632	0
2633	0
2634	0
2635	0
2636	1
2637	0
2638	1
2639	1
2640	1
2641	0
2642	0
2643	0
2644	1
2645	0
2646	1
2647	1
2648	1
2649	0
2650	1
2651	1
2652	1
2653	1
2654	1
2655	1
2656	1
2657	0
2658	0
2659	0
2660	1
2661	0
2662	1
2663	1
2664	1
2665	0
2666	1
2667	1
2668	1
2669	1
2670	1
2671	1
2672	1
2673	1
2674	1
2675	1
2676	1
2677	1
2678	1
2679	1
2680	1
2681	1
2682	1
2683	1
2684	1
2685	1
2686	1
2687	1
2688	1
2689	0
2690	0
2691	0
2692	0
2693	0
2694	0
2695	0
2696	1
2697	0
2698	0
2699	0
2700	1
2701	0
2702	1
2703	1
2704	1
2705	0
2706	0
2707	0
2708	1
2709	1
2710	1
2711	1
2712	1
2713	1
2714	1
2715	1
2716	1
2717	1
2718	1
2719	1
2720	1
2721	0
2722	1
2723	1
2724	1
2725	1
2726	1
2727	1
2728	1
2729	1
2730	1
2731	1
2732	1
2733	1
2734	1
2735	1
2736	1
2737	1
2738	1
2739	1
2740	1
2741	1
2742	1
2743	1
2744	1
2745	1
2746	1
2747	1
2748	1
2749	1
2750	1
2751	1
2752	1
2753	0
2754	1
2755	1
2756	1
2757	1
2758	1
2759	1
2760	1
2761	1
2762	1
2763	1
2764	1
2765	1
2766	1
2767	1
2768	1
2769	1
2770	1
2771	1
2772	1
2773	1
2774	1
2775	1
2776	1
2777	1
2778	1
2779	1
2780	1
2781	1
2782	1
2783	1
2784	1
2785	1
2786	1
2787	1
2788	1
2789	1
2790	1
2791	1
2792	1
2793	1
2794	1
2795	1
2796	1
2797	1
2798	1
2799	1
2800	1
2801	1
2802	1
2803	1
2804	1
2805	1
2806	1
2807	1
2808	1
2809	1
2810	1
2811	1
2812	1
2813	1
2814	1
2815	1
2816	1
2817	0
2818	0
2819	0
2820	0
2821	0
2822	0
2823	0
2824	1
2825	0
2826	0
2827	1
2828	1
2829	1
2830	1
2831	1
2832	1
2833	0
2834	1
2835	1
2836	1
2837	1
2838	1
2839	1
2840	1
2841	1
2842	1
2843	1
2844	1
2845	1
2846	1
2847	1
2848	1
2849	0
2850	1
2851	1
2852	1
2853	1
2854	1
2855	1
2856	1
2857	1
2858	1
2859	1
2860	1
2861	1
2862	1
2863	1
2864	1
2865	1
2866	1
2867	1
2868	1
2869	1
2870	1
2871	1
2872	1
2873	1
2874	1
2875	1
2876	1
2877	1
2878	1
2879	1
2880	1
2881	0
2882	1
2883	1
2884	1
2885	1
2886	1
2887	1
2888	1
2889	1
2890	1
2891	1
2892	1
2893	1
2894	1
2895	1
2896	1
2897	1
2898	1
2899	1
2900	1
2901	1
2902	1
2903	1
2904	1
2905	1
2906	1
2907	1
2908	1
2909	1
2910	1
2911	1
2912	1
2913	1
2914	1
2915	1
2916	1
2917	1
2918	1
2919	1
2920	1
2921	1
2922	1
2923	1
2924	1
2925	1
2926	1
2927	1
2928	1
2929	1
2930	1
2931	1
2932	1
2933	1
2934	1
2935	1
2936	1
2937	1
2938	1
2939	1
2940	1
2941	1
2942	1
2943	1
2944	1
2945	0
2946	1
2947	1
2948	1
2949	1
2950	1
2951	1
2952	1
2953	1
2954	1
2955	1
2956	1
2957	1
2958	1
2959	1
2960	1
2961	1
2962	1
2963	1
2964	1
2965	1
2966	1
2967	1
2968	1
2969	1
2970	1
2971	1
2972	1
2973	1
2974	1
2975	1
2976	1
2977	1
2978	1
2979	1
2980	1
2981	1
2982	1
2983	1
2984	1
2985	1
2986	1
2987	1
2988	1
2989	1
2990	1
2991	1
2992	1
2993	1
2994	1
2995	1
2996	1
2997	1
2998	1
2999	1
3000	1
3001	1
3002	1
3003	1
3004	1
3005	1
3006	1
3007	1
3008	1
3009	1
3010	1
3011	1
3012	1
3013	1
3014	1
3015	1
3016	1
3017	1
3018	1
3019	1
3020	1
3021	1
3022	1
3023	1
3024	1
3025	1
3026	1
3027	1
3028	1
3029	1
3030	1
3031	1
3032	1
3033	1
3034	1
3035	1
3036	1
3037	1
3038	1
3039	1
3040	1
3041	1
3042	1
3043	1
3044	1
3045	1
3046	1
3047	1
3048	1
3049	1
3050	1
3051	1
3052	1
3053	1
3054	1
3055	1
3056	1
3057	1
3058	1
3059	1
3060	1
3061	1
3062	1
3063	1
3064	1
3065	1
3066	1
3067	1
3068	1
3069	1
3070	1
3071	1
3072	1
3073	0
3074	0
3075	0
3076	0
3077	0
3078	0
3079	0
3080	0
3081	0
3082	0
3083	0
3084	0
3085	0
3086	0
3087	0
3088	0
3089	0
3090	0
3091	0
3092	0
3093	0
3094	0
3095	0
3096	0
3097	0
3098	0
3099	0
3100	1
3101	0
3102	1
3103	1
3104	1
3105	0
3106	0
3107	0
3108	0
3109	0
3110	0
3111	0
3112	1
3113	0
3114	0
3115	0
3116	1
3117	0
3118	1
3119	1
3120	1
3121	0
3122	0
3123	0
3124	1
3125	0
3126	1
3127	1
3128	1
3129	1
3130	1
3131	1
3132	1
3133	1
3134	1
3135	1
3136	1
3137	0
3138	0
3139	0
3140	0
3141	0
3142	0
3143	0
3144	1
3145	0
3146	0
3147	1
3148	1
3149	1
3150	1
3151	1
3152	1
3153	0
3154	1
3155	1
3156	1
3157	1
3158	1
3159	1
3160	1
3161	1
3162	1
3163	1
3164	1
3165	1
3166	1
3167	1
3168	1
3169	0
3170	1
3171	1
3172	1
3173	1
3174	1
3175	1
3176	1
3177	1
3178	1
3179	1
3180	1
3181	1
3182	1
3183	1
3184	1
3185	1
3186	1
3187	1
3188	1
3189	1
3190	1
3191	1
3192	1
3193	1
3194	1
3195	1
3196	1
3197	1
3198	1
3199	1
3200	1
3201	0
3202	0
3203	0
3204	0
3205	0
3206	1
3207	1
3208	1
3209	0
3210	1
3211	1
3212	1
3213	1
3214	1
3215	1
3216	1
3217	0
3218	1
3219	1
3220	1
3221	1
3222	1
3223	1
3224	1
3225	1
3226	1
3227	1
3228	1
3229	1
3230	1
3231	1
3232	1
3233	0
3234	1
3235	1
3236	1
3237	1
3238	1
3239	1
3240	1
3241	1
3242	1
3243	1
3244	1
3245	1
3246	1
3247	1
3248	1
3249	1
3250	1
3251	1
3252	1
3253	1
3254	1
3255	1
3256	1
3257	1
3258	1
3259	1
3260	1
3261	1
3262	1
3263	1
3264	1
3265	0
3266	1
3267	1
3268	1
3269	1
3270	1
3271	1
3272	1
3273	1
3274	1
3275	1
3276	1
3277	1
3278	1
3279	1
3280	1
3281	1
3282	1
3283	1
3284	1
3285	1
3286	1
3287	1
3288	1
3289	1
3290	1
3291	1
3292	1
3293	1
3294	1
3295	1
3296	1
3297	1
3298	1
3299	1
3300	1
3301	1
3302	1
3303	1
3304	1
3305	1
3306	1
3307	1
3308	1
3309	1
3310	1
3311	1
3312	1
3313	1
3314	1
3315	1
3316	1
3317	1
3318	1
3319	1
3320	1
3321	1
3322	1
3323	1
3324	1
3325	1
3326	1
3327	1
3328	1
3329	0
3330	0
3331	0
3332	1
3333	0
3334	1
3335	1
3336	1
3337	0
3338	1
3339	1
3340	1
3341	1
3342	1
3343	1
3344	1
3345	0
3346	1
3347	1
3348	1
3349	1
3350	1
3351	1
3352	1
3353	1
3354	1
3355	1
3356	1
3357	1
3358	1
3359	1
3360	1
3361	0
3362	1
3363	1
3364	1
3365	1
3366	1
3367	1
3368	1
3369	1
3370	1
3371	1
3372	1
3373	1
3374	1
3375	1
3376	1
3377	1
3378	1
3379	1
3380	1
3381	1
3382	1
3383	1
3384	1
3385	1
3386	1
3387	1
3388	1
3389	1
3390	1
3391	1
3392	1
3393	0
3394	1
3395	1
3396	1
3397	1
3398	1
3399	1
3400	1
3401	1
3402	1
3403	1
3404	1
3405	1
3406	1
3407	1
3408	1
3409	1
3410	1
3411	1
3412	1
3413	1
3414	1
3415	1
3416	1
3417	1
3418	1
3419	1
3420	1
3421	1
3422	1
3423	1
3424	1
3425	1
3426	1
3427	1
3428	1
3429	1
3430	1
3431	1
3432	1
3433	1
3434	1
3435	1
3436	1
3437	1
3438	1
3439	1
3440	1
3441	1
3442	1
3443	1
3444	1
3445	1
3446	1
3447	1
3448	1
3449	1
3450	1
3451	1
3452	1
3453	1
3454	1
3455	1
3456	1
3457	1
3458	1
3459	1
3460	1
3461	1
3462	1
3463	1
3464	1
3465	1
3466	1
3467	1
3468	1
3469	1
3470	1
3471	1
3472	1
3473	1
3474	1
3475	1
3476	1
3477	1
3478	1
3479	1
3480	1
3481	1
3482	1
3483	1
3484	1
3485	1
3486	1
3487	1
3488	1
3489	1
3490	1
3491	1
3492	1
3493	1
3494	1
3495	1
3496	1
3497	1
3498	1
3499	1
3500	1
3501	1
3502	1
3503	1
3504	1
3505	1
3506	1
3507	1
3508	1
3509	1
3510	1
3511	1
3512	1
3513	1
3514	1
3515	1
3516	1
3517	1
3518	1
3519	1
3520	1
3521	1
3522	1
3523	1
3524	1
3525	1
3526	1
3527	1
3528	1
3529	1
3530	1
3531	1
3532	1
3533	1
3534	1
3535	1
3536	1
3537	1
3538	1
3539	1
3540	1
3541	1
3542	1
3543	1
3544	1
3545	1
3546	1
3547	1
3548	1
3549	1
3550	1
3551	1
3552	1
3553	1
3554	1
3555	1
3556	1
3557	1
3558	1
3559	1
3560	1
3561	1
3562	1
3563	1
3564	1
3565	1
3566	1
3567	1
3568	1
3569	1
3570	1
3571	1
3572	1
3573	1
3574	1
3575	1
3576	1
3577	1
3578	1
3579	1
3580	1
3581	1
3582	1
3583	1
3584	1
3585	0
3586	0
3587	0
3588	1
3589	0
3590	1
3591	1
3592	1
3593	0
3594	1
3595	1
3596	1
3597	1
3598	1
3599	1
3600	1
3601	0
3602	1
3603	1
3604	1
3605	1
3606	1
3607	1
3608	1
3609	1
3610	1
3611	1
3612	1
3613	1
3614	1
3615	1
3616	1
3617	1
3618	1
3619	1
3620	1
3621	1
3622	1
3623	1
3624	1
3625	1
3626	1
3627	1
3628	1
3629	1
3630	1
3631	1
3632	1
3633	1
3634	1
3635	1
3636	1
3637	1
3638	1
3639	1
3640	1
3641	1
3642	1
3643	1
3644	1
3645	1
3646	1
3647	1
3648	1
3649	1
3650	1
3651	1
3652	1
3653	1
3654	1
3655	1
3656	1
3657	1
3658	1
3659	1
3660	1
3661	1
3662	1
3663	1
3664	1
3665	1
3666	1
3667	1
3668	1
3669	1
3670	1
3671	1
3672	1
3673	1
3674	1
3675	1
3676	1
3677	1
3678	1
3679	1
3680	1
3681	1
3682	1
3683	1
3684	1
3685	1
3686	1
3687	1
3688	1
3689	1
3690	1
3691	1
3692	1
3693	1
3694	1
3695	1
3696	1
3697	1
3698	1
3699	1
3700	1
3701	1
3702	1
3703	1
3704	1
3705	1
3706	1
3707	1
3708	1
3709	1
3710	1
3711	1
3712	1
3713	1
3714	1
3715	1
3716	1
3717	1
3718	1
3719	1
3720	1
3721	1
3722	1
3723	1
3724	1
3725	1
3726	1
3727	1
3728	1
3729	1
3730	1
3731	1
3732	1
3733	1
3734	1
3735	1
3736	1
3737	1
3738	1
3739	1
3740	1
3741	1
3742	1
3743	1
3744	1
3745	1
3746	1
3747	1
3748	1
3749	1
3750	1
3751	1
3752	1
3753	1
3754	1
3755	1
3756	1
3757	1
3758	1
3759	1
3760	1
3761	1
3762	1
3763	1
3764	1
3765	1
3766	1
3767	1
3768	1
3769	1
3770	1
3771	1
3772	1
3773	1
3774	1
3775	1
3776	1
3777	1
3778	1
3779	1
3780	1
3781	1
3782	1
3783	1
3784	1
3785	1
3786	1
3787	1
3788	1
3789	1
3790	1
3791	1
3792	1
3793	1
3794	1
3795	1
3796	1
3797	1
3798	1
3799	1
3800	1
3801	1
3802	1
3803	1
3804	1
3805	1
3806	1
3807	1
3808	1
3809	1
3810	1
3811	1
3812	1
3813	1
3814	1
3815	1
3816	1
3817	1
3818	1
3819	1
3820	1
3821	1
3822	1
3823	1
3824	1
3825	1
3826	1
3827	1
3828	1
3829	1
3830	1
3831	1
3832	1
3833	1
3834	1
3835	1
3836	1
3837	1
3838	1
3839	1
3840	1
3841	1
3842	1
3843	1
3844	1
3845	1
3846	1
3847	1
3848	1
3849	1
3850	1
3851	1
3852	1
3853	1
3854	1
3855	1
3856	1
3857	1
3858	1
3859	1
3860	1
3861	1
3862	1
3863	1
3864	1
3865	1
3866	1
3867	1
3868	1
3869	1
3870	1
3871	1
3872	1
3873	1
3874	1
3875	1
3876	1
3877	1
3878	1
3879	1
3880	1
3881	1
3882	1
3883	1
3884	1
3885	1
3886	1
3887	1
3888	1
3889	1
3890	1
3891	1
3892	1
3893	1
3894	1
3895	1
3896	1
3897	1
3898	1
3899	1
3900	1
3901	1
3902	1
3903	1
3904	1
3905	1
3906	1
3907	1
3908	1
3909	1
3910	1
3911	1
3912	1
3913	1
3914	1
3915	1
3916	1
3917	1
3918	1
3919	1
3920	1
3921	1
3922	1
3923	1
3924	1
3925	1
3926	1
3927	1
3928	1
3929	1
3930	1
3931	1
3932	1
3933	1
3934	1
3935	1
3936	1
3937	1
3938	1
3939	1
3940	1
3941	1
3942	1
3943	1
3944	1
3945	1
3946	1
3947	1
3948	1
3949	1
3950	1
3951	1
3952	1
3953	1
3954	1
3955	1
3956	1
3957	1
3958	1
3959	1
3960	1
3961	1
3962	1
3963	1
3964	1
3965	1
3966	1
3967	1
3968	1
3969	1
3970	1
3971	1
3972	1
3973	1
3974	1
3975	1
3976	1
3977	1
3978	1
3979	1
3980	1
3981	1
3982	1
3983	1
3984	1
3985	1
3986	1
3987	1
3988	1
3989	1
3990	1
3991	1
3992	1
3993	1
3994	1
3995	1
3996	1
3997	1
3998	1
3999	1
4000	1
4001	1
4002	1
4003	1
4004	1
4005	1
4006	1
4007	1
4008	1
4009	1
4010	1
4011	1
4012	1
4013	1
4014	1
4015	1
4016	1
4017	1
4018	1
4019	1
4020	1
4021	1
4022	1
4023	1
4024	1
4025	1
4026	1
4027	1
4028	1
4029	1
4030	1
4031	1
4032	1
4033	1
4034	1
4035	1
4036	1
4037	1
4038	1
4039	1
4040	1
4041	1
4042	1
4043	1
4044	1
4045	1
4046	1
4047	1
4048	1
4049	1
4050	1
4051	1
4052	1
4053	1
4054	1
4055	1
4056	1
4057	1
4058	1
4059	1
4060	1
4061	1
4062	1
4063	1
4064	1
4065	1
4066	1
4067	1
4068	1
4069	1
4070	1
4071	1
4072	1
4073	1
4074	1
4075	1
4076	1
4077	1
4078	1
4079	1
4080	1
4081	1
4082	1
4083	1
4084	1
4085	1
4086	1
4087	1
4088	1
4089	1
4090	1
4091	1
4092	1
4093	1
4094	1
4095	1
4096	1


==> results/theoretic throughput/jobs/39671471/log_39671471_inupc97_Device_0_11721.txt <==
Found Device 0
Running Decoder ... 
Job 39671471
Running on inupc97
Using Device 0 for simulation
Date and Time: 12.07.2016 - 23:12:44, CEST
Process ID: 11721

PARAMETERS:

MAX_ITERATIONS = 50		maximal number of iterations per codeword
MAX_ERRORS = 1000000		abort simulation of one point when MAX_ERRORS are found
NUM_SIGMA_POINTS = 30		number of SNR points given in standard_deviations file
NUM_CODEWORDS = 50000		number of codewords to simulate per SNR point
WRITE_TO_FILE = 10000		log current total number of errors and flush to file every WRITE_TO_FILE codewords
MAX_NO_ERRORS = 0		abort simulation after MAX_NO_ERRORS consecutive points with no error
STOP_CONDITION_FLAG = 2		theoretical early stopping is ON
SYSTEMATIC_CODING = 0		systematic coding is OFF
RANDOM_DATA_FLAG = 1		using random data each CW

SEED (random if not set by parameter):
SEED0 = 689740972		 Starting Seed for Stream0 generators

Main code parameters:
N = 4096			blocklength
R = 0.500000			Code Rate
Channel option:			AWGN

Result log file columns:
Sigma, sentBits, sentInfoBits, totalXerrors, infoXerrors, totalUerrors, infoUerrors, sentFrames, frameXerrors, frameUerrors

Initialzing host and device variables... 


Initialization done, starting decoding... 

Timestamp: 23:12:44, loopStdDev = 0, currentSigma = 0.998815, CWforSigma = 50000
frame errors = 1038, transmitted frames: 1038, total errors = 1000626, transmitted bits: 4251648, total u errors = 1000626
sigma done; duration: 11.247s, average decode speed: 377.956kBit/s.

Timestamp: 23:12:55, loopStdDev = 1, currentSigma = 0.981635, CWforSigma = 50000
frame errors = 1071, transmitted frames: 1071, total errors = 1000762, transmitted bits: 4386816, total u errors = 1000762
sigma done; duration: 13.179s, average decode speed: 332.790kBit/s.

Timestamp: 23:13:08, loopStdDev = 2, currentSigma = 0.964455, CWforSigma = 50000
frame errors = 1115, transmitted frames: 1115, total errors = 1000555, transmitted bits: 4567040, total u errors = 1000554
sigma done; duration: 14.949s, average decode speed: 305.508kBit/s.

Timestamp: 23:13:24, loopStdDev = 3, currentSigma = 0.947275, CWforSigma = 50000
frame errors = 1193, transmitted frames: 1199, total errors = 1000949, transmitted bits: 4911104, total u errors = 1000945
sigma done; duration: 16.492s, average decode speed: 297.787kBit/s.

Timestamp: 23:13:45, loopStdDev = 4, currentSigma = 0.930095, CWforSigma = 50000
frame errors = 1345, transmitted frames: 1380, total errors = 1000314, transmitted bits: 5652480, total u errors = 1000311
sigma done; duration: 19.612s, average decode speed: 288.194kBit/s.

Timestamp: 23:14:15, loopStdDev = 5, currentSigma = 0.912915, CWforSigma = 50000
frame errors = 1567, transmitted frames: 1759, total errors = 1000686, transmitted bits: 7204864, total u errors = 1000677
sigma done; duration: 22.828s, average decode speed: 315.574kBit/s.

Timestamp: 23:14:49, loopStdDev = 6, currentSigma = 0.895735, CWforSigma = 50000
frame errors = 1915, transmitted frames: 2709, total errors = 1000119, transmitted bits: 11096064, total u errors = 1000118
sigma done; duration: 31.621s, average decode speed: 350.908kBit/s.

Timestamp: 23:15:41, loopStdDev = 7, currentSigma = 0.878554, CWforSigma = 50000
frame errors = 2276, transmitted frames: 4747, total errors = 1000651, transmitted bits: 19443712, total u errors = 1000635
sigma done; duration: 47.362s, average decode speed: 410.520kBit/s.

Timestamp: 23:17:04, loopStdDev = 8, currentSigma = 0.861374, CWforSigma = 50000
Processed codewords 10000: 930207 total uInfoErrors, 2541 frame errors
frame errors = 189, transmitted frames: 783, total errors = 70101, transmitted bits: 3207168, total u errors = 70100
sigma done; duration: 84.584s, average decode speed: 522.165kBit/s.

Timestamp: 23:19:31, loopStdDev = 9, currentSigma = 0.844194, CWforSigma = 50000
Processed codewords 10000: 376181 total uInfoErrors, 1210 frame errors
Processed codewords 20000: 379045 total uInfoErrors, 1213 frame errors
frame errors = 811, transmitted frames: 7125, total errors = 244873, transmitted bits: 29184000, total u errors = 244870
sigma done; duration: 164.752s, average decode speed: 674.373kBit/s.

Timestamp: 23:24:24, loopStdDev = 10, currentSigma = 0.827014, CWforSigma = 50000
Processed codewords 10000: 130065 total uInfoErrors, 478 frame errors
Processed codewords 20000: 131488 total uInfoErrors, 491 frame errors
Processed codewords 30000: 143219 total uInfoErrors, 542 frame errors
Processed codewords 40000: 144600 total uInfoErrors, 542 frame errors
Processed codewords 50000: 138605 total uInfoErrors, 493 frame errors
sigma done; duration: 240.431s, average decode speed: 851.804kBit/s.

Timestamp: 23:31:23, loopStdDev = 11, currentSigma = 0.809834, CWforSigma = 50000
Processed codewords 10000: 44221 total uInfoErrors, 197 frame errors
Processed codewords 20000: 47229 total uInfoErrors, 198 frame errors
Processed codewords 30000: 46821 total uInfoErrors, 212 frame errors
Processed codewords 40000: 51095 total uInfoErrors, 220 frame errors
Processed codewords 50000: 53921 total uInfoErrors, 241 frame errors
sigma done; duration: 201.272s, average decode speed: 1017.528kBit/s.

Timestamp: 23:37:13, loopStdDev = 12, currentSigma = 0.792654, CWforSigma = 50000
Processed codewords 10000: 13286 total uInfoErrors, 77 frame errors
Processed codewords 20000: 21126 total uInfoErrors, 93 frame errors
Processed codewords 30000: 18772 total uInfoErrors, 97 frame errors
Processed codewords 40000: 14516 total uInfoErrors, 78 frame errors
Processed codewords 50000: 20012 total uInfoErrors, 92 frame errors
sigma done; duration: 179.976s, average decode speed: 1137.931kBit/s.

Timestamp: 23:42:31, loopStdDev = 13, currentSigma = 0.775474, CWforSigma = 50000
Processed codewords 10000: 6879 total uInfoErrors, 41 frame errors
Processed codewords 20000: 7320 total uInfoErrors, 34 frame errors
Processed codewords 30000: 7027 total uInfoErrors, 42 frame errors
Processed codewords 40000: 7327 total uInfoErrors, 37 frame errors
Processed codewords 50000: 7278 total uInfoErrors, 44 frame errors
sigma done; duration: 171.551s, average decode speed: 1193.817kBit/s.

Timestamp: 23:47:29, loopStdDev = 14, currentSigma = 0.758294, CWforSigma = 50000
Processed codewords 10000: 3555 total uInfoErrors, 24 frame errors
Processed codewords 20000: 1467 total uInfoErrors, 12 frame errors
Processed codewords 30000: 1629 total uInfoErrors, 15 frame errors
Processed codewords 40000: 2531 total uInfoErrors, 18 frame errors
Processed codewords 50000: 2946 total uInfoErrors, 22 frame errors
sigma done; duration: 164.959s, average decode speed: 1241.522kBit/s.

Timestamp: 23:52:16, loopStdDev = 15, currentSigma = 0.741114, CWforSigma = 50000
Processed codewords 10000: 234 total uInfoErrors, 2 frame errors
Processed codewords 20000: 423 total uInfoErrors, 5 frame errors
Processed codewords 30000: 460 total uInfoErrors, 6 frame errors
Processed codewords 40000: 398 total uInfoErrors, 3 frame errors
Processed codewords 50000: 182 total uInfoErrors, 2 frame errors
sigma done; duration: 164.034s, average decode speed: 1248.523kBit/s.

Timestamp: 23:56:32, loopStdDev = 16, currentSigma = 0.723934, CWforSigma = 50000
Processed codewords 10000: 255 total uInfoErrors, 6 frame errors
Processed codewords 20000: 173 total uInfoErrors, 4 frame errors
Processed codewords 30000: 381 total uInfoErrors, 4 frame errors
Processed codewords 40000: 569 total uInfoErrors, 7 frame errors
Processed codewords 50000: 16 total uInfoErrors, 1 frame errors
sigma done; duration: 151.380s, average decode speed: 1352.883kBit/s.

Timestamp: 00:00:21, loopStdDev = 17, currentSigma = 0.706754, CWforSigma = 50000
Processed codewords 10000: 34 total uInfoErrors, 2 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 70 total uInfoErrors, 2 frame errors
Processed codewords 50000: 47 total uInfoErrors, 1 frame errors
sigma done; duration: 138.751s, average decode speed: 1476.029kBit/s.

Timestamp: 00:03:48, loopStdDev = 18, currentSigma = 0.689574, CWforSigma = 50000
Processed codewords 10000: 600 total uInfoErrors, 1 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 16 total uInfoErrors, 2 frame errors
sigma done; duration: 125.957s, average decode speed: 1625.955kBit/s.

Timestamp: 00:06:58, loopStdDev = 19, currentSigma = 0.672394, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 64 total uInfoErrors, 2 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 180 total uInfoErrors, 1 frame errors
sigma done; duration: 119.823s, average decode speed: 1709.189kBit/s.

Timestamp: 00:09:58, loopStdDev = 20, currentSigma = 0.655214, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 111.201s, average decode speed: 1841.714kBit/s.

Timestamp: 00:12:44, loopStdDev = 21, currentSigma = 0.638034, CWforSigma = 50000
Processed codewords 10000: 144 total uInfoErrors, 2 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 106.196s, average decode speed: 1928.508kBit/s.

Timestamp: 00:15:23, loopStdDev = 22, currentSigma = 0.620854, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 105.342s, average decode speed: 1944.145kBit/s.

Timestamp: 00:18:01, loopStdDev = 23, currentSigma = 0.603674, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 99.019s, average decode speed: 2068.295kBit/s.

Timestamp: 00:20:19, loopStdDev = 24, currentSigma = 0.586494, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 11 total uInfoErrors, 1 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 105.840s, average decode speed: 1935.000kBit/s.

Timestamp: 00:22:31, loopStdDev = 25, currentSigma = 0.569313, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 105.193s, average decode speed: 1946.898kBit/s.

Timestamp: 00:24:43, loopStdDev = 26, currentSigma = 0.552133, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 104.318s, average decode speed: 1963.235kBit/s.

Timestamp: 00:26:51, loopStdDev = 27, currentSigma = 0.534953, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 94.210s, average decode speed: 2173.862kBit/s.

Timestamp: 00:28:33, loopStdDev = 28, currentSigma = 0.517773, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 89.748s, average decode speed: 2281.934kBit/s.

Timestamp: 00:30:03, loopStdDev = 29, currentSigma = 0.500593, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 78.519s, average decode speed: 2608.288kBit/s.


Finished decoding. Cleaning up after ourselves! 

No Cuda errors occurred
Finished Decoding successfully
Elapsed time: 51.405740 min


==> results/theoretic throughput/jobs/39671471/log_39671471_inupc97_Device_1_11722.txt <==
Found Device 1
Running Decoder ... 
Job 39671471
Running on inupc97
Using Device 1 for simulation
Date and Time: 12.07.2016 - 23:12:44, CEST
Process ID: 11722

PARAMETERS:

MAX_ITERATIONS = 50		maximal number of iterations per codeword
MAX_ERRORS = 1000000		abort simulation of one point when MAX_ERRORS are found
NUM_SIGMA_POINTS = 30		number of SNR points given in standard_deviations file
NUM_CODEWORDS = 50000		number of codewords to simulate per SNR point
WRITE_TO_FILE = 10000		log current total number of errors and flush to file every WRITE_TO_FILE codewords
MAX_NO_ERRORS = 0		abort simulation after MAX_NO_ERRORS consecutive points with no error
STOP_CONDITION_FLAG = 2		theoretical early stopping is ON
SYSTEMATIC_CODING = 0		systematic coding is OFF
RANDOM_DATA_FLAG = 1		using random data each CW

SEED (random if not set by parameter):
SEED0 = -2136868360		 Starting Seed for Stream0 generators

Main code parameters:
N = 4096			blocklength
R = 0.500000			Code Rate
Channel option:			AWGN

Result log file columns:
Sigma, sentBits, sentInfoBits, totalXerrors, infoXerrors, totalUerrors, infoUerrors, sentFrames, frameXerrors, frameUerrors

Initialzing host and device variables... 


Initialization done, starting decoding... 

Timestamp: 23:12:44, loopStdDev = 0, currentSigma = 0.998815, CWforSigma = 50000
frame errors = 1041, transmitted frames: 1041, total errors = 1000170, transmitted bits: 4263936, total u errors = 1000169
sigma done; duration: 11.511s, average decode speed: 370.333kBit/s.

Timestamp: 23:12:55, loopStdDev = 1, currentSigma = 0.981635, CWforSigma = 50000
frame errors = 1067, transmitted frames: 1067, total errors = 1000135, transmitted bits: 4370432, total u errors = 1000135
sigma done; duration: 13.546s, average decode speed: 322.615kBit/s.

Timestamp: 23:13:09, loopStdDev = 2, currentSigma = 0.964455, CWforSigma = 50000
frame errors = 1112, transmitted frames: 1113, total errors = 1000725, transmitted bits: 4558848, total u errors = 1000724
sigma done; duration: 15.178s, average decode speed: 300.313kBit/s.

Timestamp: 23:13:25, loopStdDev = 3, currentSigma = 0.947275, CWforSigma = 50000
frame errors = 1201, transmitted frames: 1205, total errors = 1000678, transmitted bits: 4935680, total u errors = 1000673
sigma done; duration: 16.914s, average decode speed: 291.775kBit/s.

Timestamp: 23:13:47, loopStdDev = 4, currentSigma = 0.930095, CWforSigma = 50000
frame errors = 1327, transmitted frames: 1355, total errors = 1000162, transmitted bits: 5550080, total u errors = 1000162
sigma done; duration: 18.191s, average decode speed: 305.096kBit/s.

Timestamp: 23:14:14, loopStdDev = 5, currentSigma = 0.912915, CWforSigma = 50000
frame errors = 1594, transmitted frames: 1774, total errors = 1000585, transmitted bits: 7266304, total u errors = 1000582
sigma done; duration: 23.363s, average decode speed: 311.001kBit/s.

Timestamp: 23:14:49, loopStdDev = 6, currentSigma = 0.895735, CWforSigma = 50000
frame errors = 1903, transmitted frames: 2727, total errors = 1000274, transmitted bits: 11169792, total u errors = 1000270
sigma done; duration: 31.515s, average decode speed: 354.400kBit/s.

Timestamp: 23:15:41, loopStdDev = 7, currentSigma = 0.878554, CWforSigma = 50000
frame errors = 2277, transmitted frames: 4775, total errors = 1000268, transmitted bits: 19558400, total u errors = 1000257
sigma done; duration: 47.909s, average decode speed: 408.236kBit/s.

Timestamp: 23:17:03, loopStdDev = 8, currentSigma = 0.861374, CWforSigma = 50000
Processed codewords 10000: 924128 total uInfoErrors, 2549 frame errors
frame errors = 207, transmitted frames: 827, total errors = 76248, transmitted bits: 3387392, total u errors = 76248
sigma done; duration: 87.489s, average decode speed: 506.888kBit/s.

Timestamp: 23:19:37, loopStdDev = 9, currentSigma = 0.844194, CWforSigma = 50000
Processed codewords 10000: 343427 total uInfoErrors, 1146 frame errors
Processed codewords 20000: 365294 total uInfoErrors, 1176 frame errors
frame errors = 941, transmitted frames: 7950, total errors = 291405, transmitted bits: 32563200, total u errors = 291399
sigma done; duration: 173.782s, average decode speed: 658.772kBit/s.

Timestamp: 23:24:39, loopStdDev = 10, currentSigma = 0.827014, CWforSigma = 50000
Processed codewords 10000: 143872 total uInfoErrors, 516 frame errors
Processed codewords 20000: 123057 total uInfoErrors, 489 frame errors
Processed codewords 30000: 153347 total uInfoErrors, 578 frame errors
Processed codewords 40000: 136176 total uInfoErrors, 516 frame errors
Processed codewords 50000: 134003 total uInfoErrors, 506 frame errors
sigma done; duration: 246.830s, average decode speed: 829.722kBit/s.

Timestamp: 23:31:52, loopStdDev = 11, currentSigma = 0.809834, CWforSigma = 50000
Processed codewords 10000: 43281 total uInfoErrors, 192 frame errors
Processed codewords 20000: 47031 total uInfoErrors, 218 frame errors
Processed codewords 30000: 42867 total uInfoErrors, 200 frame errors
Processed codewords 40000: 49313 total uInfoErrors, 204 frame errors
Processed codewords 50000: 47916 total uInfoErrors, 212 frame errors
sigma done; duration: 206.626s, average decode speed: 991.162kBit/s.

Timestamp: 23:37:56, loopStdDev = 12, currentSigma = 0.792654, CWforSigma = 50000
Processed codewords 10000: 19839 total uInfoErrors, 93 frame errors
Processed codewords 20000: 17412 total uInfoErrors, 81 frame errors
Processed codewords 30000: 12046 total uInfoErrors, 80 frame errors
Processed codewords 40000: 11327 total uInfoErrors, 71 frame errors
Processed codewords 50000: 16914 total uInfoErrors, 78 frame errors
sigma done; duration: 185.111s, average decode speed: 1106.365kBit/s.

Timestamp: 23:43:20, loopStdDev = 13, currentSigma = 0.775474, CWforSigma = 50000
Processed codewords 10000: 5822 total uInfoErrors, 31 frame errors
Processed codewords 20000: 6365 total uInfoErrors, 38 frame errors
Processed codewords 30000: 7308 total uInfoErrors, 39 frame errors
Processed codewords 40000: 4264 total uInfoErrors, 29 frame errors
Processed codewords 50000: 6180 total uInfoErrors, 37 frame errors
sigma done; duration: 174.560s, average decode speed: 1173.235kBit/s.

Timestamp: 23:48:26, loopStdDev = 14, currentSigma = 0.758294, CWforSigma = 50000
Processed codewords 10000: 2751 total uInfoErrors, 13 frame errors
Processed codewords 20000: 1870 total uInfoErrors, 13 frame errors
Processed codewords 30000: 2408 total uInfoErrors, 14 frame errors
Processed codewords 40000: 1486 total uInfoErrors, 12 frame errors
Processed codewords 50000: 976 total uInfoErrors, 10 frame errors
sigma done; duration: 166.222s, average decode speed: 1232.086kBit/s.

Timestamp: 23:53:10, loopStdDev = 15, currentSigma = 0.741114, CWforSigma = 50000
Processed codewords 10000: 1588 total uInfoErrors, 10 frame errors
Processed codewords 20000: 913 total uInfoErrors, 4 frame errors
Processed codewords 30000: 180 total uInfoErrors, 4 frame errors
Processed codewords 40000: 247 total uInfoErrors, 7 frame errors
Processed codewords 50000: 482 total uInfoErrors, 4 frame errors
sigma done; duration: 165.522s, average decode speed: 1237.294kBit/s.

Timestamp: 23:57:23, loopStdDev = 16, currentSigma = 0.723934, CWforSigma = 50000
Processed codewords 10000: 276 total uInfoErrors, 3 frame errors
Processed codewords 20000: 92 total uInfoErrors, 5 frame errors
Processed codewords 30000: 235 total uInfoErrors, 6 frame errors
Processed codewords 40000: 64 total uInfoErrors, 1 frame errors
Processed codewords 50000: 240 total uInfoErrors, 2 frame errors
sigma done; duration: 158.326s, average decode speed: 1293.532kBit/s.

Timestamp: 00:01:19, loopStdDev = 17, currentSigma = 0.706754, CWforSigma = 50000
Processed codewords 10000: 32 total uInfoErrors, 1 frame errors
Processed codewords 20000: 126 total uInfoErrors, 1 frame errors
Processed codewords 30000: 13 total uInfoErrors, 1 frame errors
Processed codewords 40000: 32 total uInfoErrors, 1 frame errors
Processed codewords 50000: 176 total uInfoErrors, 3 frame errors
sigma done; duration: 148.346s, average decode speed: 1380.557kBit/s.

Timestamp: 00:05:00, loopStdDev = 18, currentSigma = 0.689574, CWforSigma = 50000
Processed codewords 10000: 56 total uInfoErrors, 1 frame errors
Processed codewords 20000: 224 total uInfoErrors, 1 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 133.236s, average decode speed: 1537.127kBit/s.

Timestamp: 00:08:19, loopStdDev = 19, currentSigma = 0.672394, CWforSigma = 50000
Processed codewords 10000: 3 total uInfoErrors, 1 frame errors
Processed codewords 20000: 112 total uInfoErrors, 1 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 72 total uInfoErrors, 2 frame errors
sigma done; duration: 126.540s, average decode speed: 1618.460kBit/s.

Timestamp: 00:11:31, loopStdDev = 20, currentSigma = 0.655214, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 16 total uInfoErrors, 1 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 4 total uInfoErrors, 1 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 121.264s, average decode speed: 1688.880kBit/s.

Timestamp: 00:14:32, loopStdDev = 21, currentSigma = 0.638034, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 28 total uInfoErrors, 1 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 243 total uInfoErrors, 1 frame errors
sigma done; duration: 111.040s, average decode speed: 1844.375kBit/s.

Timestamp: 00:17:19, loopStdDev = 22, currentSigma = 0.620854, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 113.471s, average decode speed: 1804.869kBit/s.

Timestamp: 00:20:02, loopStdDev = 23, currentSigma = 0.603674, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 107.029s, average decode speed: 1913.498kBit/s.

Timestamp: 00:22:21, loopStdDev = 24, currentSigma = 0.586494, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 108.695s, average decode speed: 1884.178kBit/s.

Timestamp: 00:24:35, loopStdDev = 25, currentSigma = 0.569313, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 108.900s, average decode speed: 1880.632kBit/s.

Timestamp: 00:26:52, loopStdDev = 26, currentSigma = 0.552133, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 110.872s, average decode speed: 1847.182kBit/s.

Timestamp: 00:28:51, loopStdDev = 27, currentSigma = 0.534953, CWforSigma = 50000
Processed codewords 10000: 4 total uInfoErrors, 1 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 106.086s, average decode speed: 1930.504kBit/s.

Timestamp: 00:30:38, loopStdDev = 28, currentSigma = 0.517773, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 87.102s, average decode speed: 2351.278kBit/s.

Timestamp: 00:32:05, loopStdDev = 29, currentSigma = 0.500593, CWforSigma = 50000
Processed codewords 10000: 0 total uInfoErrors, 0 frame errors
Processed codewords 20000: 0 total uInfoErrors, 0 frame errors
Processed codewords 30000: 0 total uInfoErrors, 0 frame errors
Processed codewords 40000: 0 total uInfoErrors, 0 frame errors
Processed codewords 50000: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 79.423s, average decode speed: 2578.604kBit/s.


Finished decoding. Cleaning up after ourselves! 

No Cuda errors occurred
Finished Decoding successfully
Elapsed time: 53.409947 min


==> results/theoretic throughput/jobs/39671471/parameters_39671471.txt <==
50
1000000
30
10000
AWGN
4096
0
2
0.5
0
1
Simulation parameters - for Debugging only
N=4096
NB_CWS_PER_POINT=100000
Es_db_start=-3
Es_db_end=3
CHANNEL_MODEL=AWGN
SNR_POINTS=30
MAX_ABS_R_VALUE=20
MAX_ERRORS=1000000
WRITE_TO_FILE=10000
STOP_SIM_AFTER_NO_ERROR=0
Stop Condition Flag=2
RATE=0.5
Systematic Coding=0
Random Data Flag=1
DESCRIPTION=Polar Code N=4096, R=0.5, maxIter=50 stop cond flag:2


==> results/theoretic throughput/jobs/39671471/results_39671471.txt <==
0.998815, 4251648, 2125824, 607241, 303850, 1000626, 1000626, 1038, 1038, 1038
0.998815, 4263936, 2131968, 607920, 304582, 1000170, 1000169, 1041, 1041, 1041
0.981635, 4386816, 2193408, 575843, 288000, 1000762, 1000762, 1071, 1071, 1071
0.981635, 4370432, 2185216, 572750, 286722, 1000135, 1000135, 1067, 1067, 1067
0.964455, 4567040, 2283520, 534257, 266864, 1000555, 1000554, 1115, 1115, 1115
0.964455, 4558848, 2279424, 534375, 267975, 1000725, 1000724, 1113, 1112, 1112
0.947275, 4911104, 2455552, 486837, 244015, 1000949, 1000945, 1199, 1194, 1193
0.947275, 4935680, 2467840, 487783, 244160, 1000678, 1000673, 1205, 1201, 1201
0.930095, 5550080, 2775040, 436278, 218723, 1000162, 1000162, 1355, 1328, 1327
0.930095, 5652480, 2826240, 435890, 218140, 1000314, 1000311, 1380, 1348, 1345
0.912915, 7266304, 3633152, 387086, 193879, 1000585, 1000582, 1774, 1608, 1594
0.912915, 7204864, 3602432, 391461, 196370, 1000686, 1000677, 1759, 1580, 1567
0.895735, 11169792, 5584896, 350176, 176418, 1000274, 1000270, 2727, 1965, 1903
0.895735, 11096064, 5548032, 354337, 178344, 1000119, 1000118, 2709, 1966, 1915
0.878554, 19558400, 9779200, 318702, 160936, 1000268, 1000257, 4775, 2485, 2277
0.878554, 19443712, 9721856, 321601, 161936, 1000651, 1000635, 4747, 2448, 2276
0.861374, 40960000, 20480000, 275374, 139363, 930207, 930187, 10000, 3032, 2541
0.861374, 40960000, 20480000, 272655, 138289, 924128, 924121, 10000, 3039, 2549
0.861374, 3207168, 1603584, 21682, 10837, 70101, 70100, 783, 230, 189
0.861374, 3387392, 1693696, 22177, 11227, 76248, 76248, 827, 252, 207
0.844194, 40960000, 20480000, 108234, 54831, 376181, 376178, 10000, 1786, 1210
0.844194, 40960000, 20480000, 98944, 50340, 343427, 343415, 10000, 1808, 1146
0.844194, 40960000, 20480000, 107790, 54761, 379045, 379042, 10000, 1814, 1213
0.844194, 40960000, 20480000, 104030, 52721, 365294, 365283, 10000, 1825, 1176
0.844194, 29184000, 14592000, 70571, 35892, 244873, 244870, 7125, 1241, 811
0.844194, 32563200, 16281600, 80378, 40896, 291405, 291399, 7950, 1427, 941
0.827014, 40960000, 20480000, 38237, 19115, 130065, 130064, 10000, 1164, 478
0.827014, 40960000, 20480000, 41388, 20861, 143872, 143870, 10000, 1279, 516
0.827014, 40960000, 20480000, 38449, 19541, 131488, 131482, 10000, 1134, 491
0.827014, 40960000, 20480000, 36927, 18774, 123057, 123054, 10000, 1276, 489
0.827014, 40960000, 20480000, 41154, 20783, 143219, 143215, 10000, 1195, 542
0.827014, 40960000, 20480000, 45460, 23037, 153347, 153343, 10000, 1312, 578
0.827014, 40960000, 20480000, 42195, 21257, 144600, 144596, 10000, 1187, 542
0.827014, 40960000, 20480000, 40842, 20458, 136176, 136173, 10000, 1315, 516
0.827014, 40960000, 20480000, 38930, 19681, 138605, 138603, 10000, 1147, 493
0.827014, 40960000, 20480000, 39233, 19719, 134003, 133999, 10000, 1290, 506
0.809834, 40960000, 20480000, 14400, 7196, 44221, 44220, 10000, 779, 197
0.809834, 40960000, 20480000, 14538, 7205, 43281, 43279, 10000, 835, 192
0.809834, 40960000, 20480000, 14445, 7181, 47229, 47226, 10000, 750, 198
0.809834, 40960000, 20480000, 15507, 7539, 47031, 47029, 10000, 837, 218
0.809834, 40960000, 20480000, 14911, 7528, 46821, 46818, 10000, 717, 212
0.809834, 40960000, 20480000, 14717, 7270, 42867, 42866, 10000, 850, 200
0.809834, 40960000, 20480000, 16174, 8070, 51095, 51094, 10000, 703, 220
0.809834, 40960000, 20480000, 15137, 7465, 49313, 49313, 10000, 839, 204
0.809834, 40960000, 20480000, 16652, 8349, 53921, 53921, 10000, 747, 241
0.809834, 40960000, 20480000, 15200, 7567, 47916, 47915, 10000, 820, 212
0.792654, 40960000, 20480000, 4884, 2413, 13286, 13285, 10000, 380, 77
0.792654, 40960000, 20480000, 6676, 3277, 19839, 19838, 10000, 452, 93
0.792654, 40960000, 20480000, 7093, 3618, 21126, 21124, 10000, 377, 93
0.792654, 40960000, 20480000, 6112, 3103, 17412, 17411, 10000, 482, 81
0.792654, 40960000, 20480000, 6477, 3254, 18772, 18770, 10000, 392, 97
0.792654, 40960000, 20480000, 5501, 2635, 12046, 12046, 10000, 448, 80
0.792654, 40960000, 20480000, 4820, 2399, 14516, 14516, 10000, 354, 78
0.792654, 40960000, 20480000, 4786, 2305, 11327, 11327, 10000, 411, 71
0.792654, 40960000, 20480000, 5931, 2957, 20012, 20012, 10000, 400, 92
0.792654, 40960000, 20480000, 6468, 3224, 16914, 16913, 10000, 482, 78
0.775474, 40960000, 20480000, 2785, 1401, 6879, 6879, 10000, 208, 41
0.775474, 40960000, 20480000, 2411, 1214, 5822, 5822, 10000, 199, 31
0.775474, 40960000, 20480000, 2557, 1230, 7320, 7320, 10000, 183, 34
0.775474, 40960000, 20480000, 2698, 1320, 6365, 6364, 10000, 213, 38
0.775474, 40960000, 20480000, 2377, 1146, 7027, 7027, 10000, 184, 42
0.775474, 40960000, 20480000, 2987, 1471, 7308, 7308, 10000, 235, 39
0.775474, 40960000, 20480000, 2615, 1292, 7327, 7327, 10000, 177, 37
0.775474, 40960000, 20480000, 1973, 998, 4264, 4264, 10000, 199, 29
0.775474, 40960000, 20480000, 2416, 1186, 7278, 7277, 10000, 189, 44
0.775474, 40960000, 20480000, 2712, 1317, 6180, 6180, 10000, 230, 37
0.758294, 40960000, 20480000, 2544, 1177, 3555, 3555, 10000, 217, 24
0.758294, 40960000, 20480000, 1713, 720, 1467, 1467, 10000, 228, 12
0.758294, 40960000, 20480000, 1359, 649, 2751, 2751, 10000, 158, 13
0.758294, 40960000, 20480000, 1678, 708, 1629, 1629, 10000, 232, 15
0.758294, 40960000, 20480000, 1291, 574, 1870, 1870, 10000, 169, 13
0.758294, 40960000, 20480000, 1915, 796, 2531, 2531, 10000, 244, 18
0.758294, 40960000, 20480000, 1325, 595, 2408, 2408, 10000, 150, 14
0.758294, 40960000, 20480000, 2214, 940, 2946, 2946, 10000, 254, 22
0.758294, 40960000, 20480000, 1139, 528, 1486, 1486, 10000, 135, 12
0.758294, 40960000, 20480000, 1143, 484, 976, 976, 10000, 152, 10
0.741114, 40960000, 20480000, 3003, 1152, 234, 234, 10000, 563, 2
0.741114, 40960000, 20480000, 2413, 996, 1588, 1588, 10000, 380, 10
0.741114, 40960000, 20480000, 2719, 1085, 423, 423, 10000, 509, 5
0.741114, 40960000, 20480000, 1942, 825, 913, 913, 10000, 338, 4
0.741114, 40960000, 20480000, 3008, 1195, 460, 460, 10000, 556, 6
0.741114, 40960000, 20480000, 1956, 754, 180, 180, 10000, 367, 4
0.741114, 40960000, 20480000, 3130, 1240, 398, 397, 10000, 565, 3
0.741114, 40960000, 20480000, 2046, 841, 247, 247, 10000, 365, 7
0.741114, 40960000, 20480000, 3110, 1207, 182, 182, 10000, 591, 2
0.723934, 40960000, 20480000, 4661, 1824, 255, 255, 10000, 991, 6
0.741114, 40960000, 20480000, 1922, 755, 482, 482, 10000, 355, 4
0.723934, 40960000, 20480000, 5121, 2005, 173, 173, 10000, 1090, 4
0.723934, 40960000, 20480000, 3692, 1548, 276, 276, 10000, 767, 3
0.723934, 40960000, 20480000, 4907, 1893, 381, 381, 10000, 1036, 4
0.723934, 40960000, 20480000, 4059, 1611, 92, 92, 10000, 810, 5
0.723934, 40960000, 20480000, 4782, 1879, 569, 569, 10000, 982, 7
0.723934, 40960000, 20480000, 3565, 1500, 235, 235, 10000, 741, 6
0.723934, 40960000, 20480000, 4529, 1799, 16, 16, 10000, 1003, 1
0.723934, 40960000, 20480000, 3792, 1535, 64, 64, 10000, 782, 1
0.706754, 40960000, 20480000, 4843, 1922, 34, 34, 10000, 1132, 2
0.723934, 40960000, 20480000, 3775, 1558, 240, 240, 10000, 811, 2
0.706754, 40960000, 20480000, 4611, 1824, 0, 0, 10000, 1117, 0
0.706754, 40960000, 20480000, 4760, 1985, 32, 32, 10000, 1087, 1
0.706754, 40960000, 20480000, 4656, 1833, 0, 0, 10000, 1107, 0
0.706754, 40960000, 20480000, 5072, 2083, 126, 126, 10000, 1156, 1
0.706754, 40960000, 20480000, 4984, 1948, 70, 70, 10000, 1194, 2
0.706754, 40960000, 20480000, 4979, 2121, 13, 13, 10000, 1141, 1
0.706754, 40960000, 20480000, 4622, 1746, 47, 47, 10000, 1148, 1
0.706754, 40960000, 20480000, 4719, 1992, 32, 32, 10000, 1101, 1
0.689574, 40960000, 20480000, 3589, 1500, 600, 600, 10000, 927, 1
0.706754, 40960000, 20480000, 4933, 2093, 176, 176, 10000, 1080, 3
0.689574, 40960000, 20480000, 3790, 1502, 0, 0, 10000, 955, 0
0.689574, 40960000, 20480000, 4120, 1747, 56, 56, 10000, 1043, 1
0.689574, 40960000, 20480000, 3453, 1346, 0, 0, 10000, 923, 0
0.689574, 40960000, 20480000, 3358, 1391, 0, 0, 10000, 890, 0
0.689574, 40960000, 20480000, 3852, 1586, 224, 224, 10000, 973, 1
0.689574, 40960000, 20480000, 3513, 1423, 16, 16, 10000, 935, 2
0.689574, 40960000, 20480000, 3987, 1727, 0, 0, 10000, 1012, 0
0.672394, 40960000, 20480000, 2013, 803, 0, 0, 10000, 560, 0
0.689574, 40960000, 20480000, 3902, 1641, 0, 0, 10000, 1000, 0
0.672394, 40960000, 20480000, 1912, 797, 64, 64, 10000, 549, 2
0.689574, 40960000, 20480000, 3844, 1592, 0, 0, 10000, 975, 0
0.672394, 40960000, 20480000, 1937, 801, 0, 0, 10000, 527, 0
0.672394, 40960000, 20480000, 2535, 1120, 3, 1, 10000, 707, 1
0.672394, 40960000, 20480000, 1948, 776, 0, 0, 10000, 547, 0
0.672394, 40960000, 20480000, 2795, 1217, 112, 112, 10000, 779, 1
0.672394, 40960000, 20480000, 1920, 833, 180, 180, 10000, 535, 1
0.672394, 40960000, 20480000, 2502, 1087, 0, 0, 10000, 704, 0
0.655214, 40960000, 20480000, 862, 349, 0, 0, 10000, 258, 0
0.672394, 40960000, 20480000, 2659, 1184, 0, 0, 10000, 721, 0
0.655214, 40960000, 20480000, 933, 372, 0, 0, 10000, 294, 0
0.672394, 40960000, 20480000, 2487, 1042, 72, 72, 10000, 689, 2
0.655214, 40960000, 20480000, 967, 390, 0, 0, 10000, 269, 0
0.655214, 40960000, 20480000, 1484, 658, 0, 0, 10000, 426, 0
0.655214, 40960000, 20480000, 933, 373, 0, 0, 10000, 255, 0
0.655214, 40960000, 20480000, 853, 329, 0, 0, 10000, 261, 0
0.655214, 40960000, 20480000, 1360, 587, 16, 16, 10000, 390, 1
0.638034, 40960000, 20480000, 341, 157, 144, 144, 10000, 111, 2
0.655214, 40960000, 20480000, 1360, 561, 0, 0, 10000, 406, 0
0.638034, 40960000, 20480000, 418, 159, 0, 0, 10000, 119, 0
0.655214, 40960000, 20480000, 1423, 624, 4, 0, 10000, 405, 1
0.638034, 40960000, 20480000, 419, 162, 0, 0, 10000, 116, 0
0.655214, 40960000, 20480000, 1288, 576, 0, 0, 10000, 406, 0
0.638034, 40960000, 20480000, 392, 171, 0, 0, 10000, 122, 0
0.638034, 40960000, 20480000, 716, 328, 0, 0, 10000, 231, 0
0.638034, 40960000, 20480000, 353, 139, 0, 0, 10000, 116, 0
0.638034, 40960000, 20480000, 636, 296, 28, 28, 10000, 199, 1
0.620854, 40960000, 20480000, 157, 74, 0, 0, 10000, 52, 0
0.638034, 40960000, 20480000, 578, 261, 0, 0, 10000, 187, 0
0.620854, 40960000, 20480000, 184, 85, 0, 0, 10000, 53, 0
0.638034, 40960000, 20480000, 667, 295, 0, 0, 10000, 215, 0
0.620854, 40960000, 20480000, 141, 64, 0, 0, 10000, 46, 0
0.638034, 40960000, 20480000, 822, 369, 243, 242, 10000, 241, 1
0.620854, 40960000, 20480000, 145, 64, 0, 0, 10000, 42, 0
0.620854, 40960000, 20480000, 363, 166, 0, 0, 10000, 116, 0
0.620854, 40960000, 20480000, 216, 99, 0, 0, 10000, 61, 0
0.620854, 40960000, 20480000, 339, 147, 0, 0, 10000, 121, 0
0.603674, 40960000, 20480000, 83, 40, 0, 0, 10000, 22, 0
0.620854, 40960000, 20480000, 320, 158, 0, 0, 10000, 105, 0
0.603674, 40960000, 20480000, 75, 36, 0, 0, 10000, 26, 0
0.603674, 40960000, 20480000, 61, 29, 0, 0, 10000, 25, 0
0.620854, 40960000, 20480000, 281, 116, 0, 0, 10000, 96, 0
0.603674, 40960000, 20480000, 72, 37, 0, 0, 10000, 23, 0
0.620854, 40960000, 20480000, 245, 102, 0, 0, 10000, 82, 0
0.603674, 40960000, 20480000, 90, 27, 0, 0, 10000, 31, 0
0.603674, 40960000, 20480000, 153, 58, 0, 0, 10000, 48, 0
0.586494, 40960000, 20480000, 51, 20, 0, 0, 10000, 12, 0
0.603674, 40960000, 20480000, 135, 62, 0, 0, 10000, 52, 0
0.586494, 40960000, 20480000, 20, 6, 0, 0, 10000, 12, 0
0.603674, 40960000, 20480000, 122, 41, 0, 0, 10000, 47, 0
0.586494, 40960000, 20480000, 39, 14, 11, 11, 10000, 11, 1
0.603674, 40960000, 20480000, 172, 78, 0, 0, 10000, 56, 0
0.586494, 40960000, 20480000, 24, 9, 0, 0, 10000, 12, 0
0.603674, 40960000, 20480000, 174, 76, 0, 0, 10000, 66, 0
0.586494, 40960000, 20480000, 20, 10, 0, 0, 10000, 9, 0
0.586494, 40960000, 20480000, 62, 30, 0, 0, 10000, 21, 0
0.569313, 40960000, 20480000, 25, 14, 0, 0, 10000, 6, 0
0.586494, 40960000, 20480000, 89, 44, 0, 0, 10000, 31, 0
0.569313, 40960000, 20480000, 20, 14, 0, 0, 10000, 9, 0
0.586494, 40960000, 20480000, 70, 23, 0, 0, 10000, 23, 0
0.569313, 40960000, 20480000, 22, 12, 0, 0, 10000, 8, 0
0.586494, 40960000, 20480000, 68, 30, 0, 0, 10000, 27, 0
0.569313, 40960000, 20480000, 29, 10, 0, 0, 10000, 9, 0
0.586494, 40960000, 20480000, 40, 16, 0, 0, 10000, 16, 0
0.569313, 40960000, 20480000, 8, 2, 0, 0, 10000, 5, 0
0.569313, 40960000, 20480000, 56, 28, 0, 0, 10000, 14, 0
0.552133, 40960000, 20480000, 23, 17, 0, 0, 10000, 5, 0
0.569313, 40960000, 20480000, 33, 15, 0, 0, 10000, 13, 0
0.552133, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.569313, 40960000, 20480000, 39, 21, 0, 0, 10000, 13, 0
0.552133, 40960000, 20480000, 13, 5, 0, 0, 10000, 2, 0
0.569313, 40960000, 20480000, 41, 18, 0, 0, 10000, 14, 0
0.552133, 40960000, 20480000, 7, 5, 0, 0, 10000, 2, 0
0.552133, 40960000, 20480000, 16, 4, 0, 0, 10000, 5, 0
0.569313, 40960000, 20480000, 27, 14, 0, 0, 10000, 11, 0
0.534953, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.552133, 40960000, 20480000, 8, 2, 0, 0, 10000, 4, 0
0.534953, 40960000, 20480000, 7, 2, 0, 0, 10000, 2, 0
0.552133, 40960000, 20480000, 15, 6, 0, 0, 10000, 6, 0
0.534953, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.552133, 40960000, 20480000, 33, 19, 0, 0, 10000, 8, 0
0.534953, 40960000, 20480000, 1, 1, 0, 0, 10000, 1, 0
0.552133, 40960000, 20480000, 28, 11, 0, 0, 10000, 9, 0
0.534953, 40960000, 20480000, 12, 8, 0, 0, 10000, 2, 0
0.552133, 40960000, 20480000, 33, 19, 0, 0, 10000, 8, 0
0.517773, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.534953, 40960000, 20480000, 20, 6, 4, 0, 10000, 4, 1
0.517773, 40960000, 20480000, 2, 2, 0, 0, 10000, 1, 0
0.517773, 40960000, 20480000, 12, 10, 0, 0, 10000, 2, 0
0.534953, 40960000, 20480000, 15, 8, 0, 0, 10000, 5, 0
0.517773, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.534953, 40960000, 20480000, 9, 5, 0, 0, 10000, 5, 0
0.517773, 40960000, 20480000, 4, 1, 0, 0, 10000, 3, 0
0.534953, 40960000, 20480000, 9, 3, 0, 0, 10000, 4, 0
0.500593, 40960000, 20480000, 4, 2, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 1, 0, 0, 0, 10000, 1, 0
0.534953, 40960000, 20480000, 21, 12, 0, 0, 10000, 3, 0
0.500593, 40960000, 20480000, 1, 0, 0, 0, 10000, 1, 0
0.517773, 40960000, 20480000, 2, 0, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 11, 3, 0, 0, 10000, 1, 0
0.517773, 40960000, 20480000, 4, 1, 0, 0, 10000, 3, 0
0.500593, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.517773, 40960000, 20480000, 1, 0, 0, 0, 10000, 1, 0
0.517773, 40960000, 20480000, 15, 5, 0, 0, 10000, 2, 0
0.517773, 40960000, 20480000, 1, 0, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 2, 1, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0
0.500593, 40960000, 20480000, 1, 0, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 2, 1, 0, 0, 10000, 1, 0
0.500593, 40960000, 20480000, 0, 0, 0, 0, 10000, 0, 0


==> results/theoretic throughput/jobs/39671471/standard_deviations_39671471.txt <==
Standard deviation, NB_CWs
0.9988148765	100000
0.9816348209	100000
0.9644547653	100000
0.9472747098	100000
0.9300946542	100000
0.9129145986	100000
0.895734543	100000
0.8785544875	100000
0.8613744319	100000
0.8441943763	100000
0.8270143207	100000
0.8098342652	100000
0.7926542096	100000
0.775474154	100000
0.7582940985	100000
0.7411140429	100000
0.7239339873	100000
0.7067539317	100000
0.6895738762	100000
0.6723938206	100000
0.655213765	100000
0.6380337094	100000
0.6208536539	100000
0.6036735983	100000
0.5864935427	100000
0.5693134871	100000
0.5521334316	100000
0.534953376	100000
0.5177733204	100000
0.5005932649	100000


==> results/theoretic throughput/jobs/48181075/frozen_bits_48181075.txt <==
Frozen Location, Bit
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0
220	0
221	0
222	0
223	0
224	0
225	0
226	0
227	0
228	0
229	0
230	0
231	0
232	0
233	0
234	0
235	0
236	0
237	0
238	0
239	0
240	0
241	0
242	0
243	0
244	0
245	0
246	0
247	0
248	0
249	0
250	0
251	0
252	0
253	0
254	0
255	0
256	0
257	0
258	0
259	0
260	0
261	0
262	0
263	0
264	0
265	0
266	0
267	0
268	0
269	0
270	0
271	0
272	0
273	0
274	0
275	0
276	0
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0
300	0
301	0
302	0
303	0
304	0
305	0
306	0
307	0
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	0
321	0
322	0
323	0
324	0
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0
375	0
376	0
377	0
378	0
379	0
380	0
381	0
382	0
383	0
384	0
385	0
386	0
387	0
388	0
389	0
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	0
432	0
433	0
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0
453	0
454	0
455	0
456	0
457	0
458	0
459	0
460	0
461	0
462	0
463	0
464	0
465	0
466	0
467	0
468	0
469	0
470	0
471	0
472	0
473	0
474	0
475	0
476	0
477	0
478	0
479	0
480	0
481	0
482	0
483	0
484	0
485	0
486	0
487	0
488	0
489	0
490	0
491	0
492	0
493	0
494	0
495	0
496	0
497	0
498	0
499	0
500	0
501	0
502	0
503	0
504	0
505	0
506	0
507	0
508	0
509	0
510	0
511	0
512	1
513	0
514	0
515	0
516	0
517	0
518	0
519	0
520	0
521	0
522	0
523	0
524	0
525	0
526	0
527	0
528	0
529	0
530	0
531	0
532	0
533	0
534	0
535	0
536	0
537	0
538	0
539	0
540	0
541	0
542	0
543	0
544	0
545	0
546	0
547	0
548	0
549	0
550	0
551	0
552	0
553	0
554	0
555	0
556	0
557	0
558	0
559	0
560	0
561	0
562	0
563	0
564	0
565	0
566	0
567	0
568	0
569	0
570	0
571	0
572	0
573	0
574	0
575	0
576	0
577	0
578	0
579	0
580	0
581	0
582	0
583	0
584	0
585	0
586	0
587	0
588	0
589	0
590	0
591	0
592	0
593	0
594	0
595	0
596	0
597	0
598	0
599	0
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	1
765	0
766	1
767	1
768	1
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	0
818	0
819	0
820	0
821	0
822	0
823	0
824	0
825	0
826	0
827	0
828	0
829	0
830	0
831	0
832	0
833	0
834	0
835	0
836	0
837	0
838	0
839	0
840	0
841	0
842	0
843	0
844	0
845	0
846	0
847	0
848	0
849	0
850	0
851	0
852	0
853	0
854	0
855	0
856	0
857	0
858	0
859	0
860	0
861	0
862	0
863	0
864	0
865	0
866	0
867	0
868	0
869	0
870	0
871	0
872	0
873	0
874	0
875	0
876	0
877	0
878	0
879	0
880	1
881	0
882	0
883	0
884	0
885	0
886	0
887	0
888	1
889	0
890	0
891	0
892	1
893	0
894	1
895	1
896	1
897	0
898	0
899	0
900	0
901	0
902	0
903	0
904	0
905	0
906	0
907	0
908	0
909	0
910	0
911	0
912	0
913	0
914	0
915	0
916	0
917	0
918	0
919	0
920	0
921	0
922	0
923	0
924	0
925	0
926	0
927	0
928	1
929	0
930	0
931	0
932	0
933	0
934	0
935	0
936	0
937	0
938	0
939	0
940	0
941	0
942	0
943	0
944	1
945	0
946	0
947	0
948	0
949	0
950	1
951	1
952	1
953	0
954	1
955	1
956	1
957	1
958	1
959	1
960	1
961	0
962	0
963	0
964	0
965	0
966	0
967	0
968	0
969	0
970	0
971	0
972	1
973	0
974	1
975	1
976	1
977	0
978	0
979	0
980	1
981	0
982	1
983	1
984	1
985	0
986	1
987	1
988	1
989	1
990	1
991	1
992	1
993	0
994	0
995	0
996	1
997	0
998	1
999	1
1000	1
1001	0
1002	1
1003	1
1004	1
1005	1
1006	1
1007	1
1008	1
1009	1
1010	1
1011	1
1012	1
1013	1
1014	1
1015	1
1016	1
1017	1
1018	1
1019	1
1020	1
1021	1
1022	1
1023	1
1024	1
1025	0
1026	0
1027	0
1028	0
1029	0
1030	0
1031	0
1032	0
1033	0
1034	0
1035	0
1036	0
1037	0
1038	0
1039	0
1040	0
1041	0
1042	0
1043	0
1044	0
1045	0
1046	0
1047	0
1048	0
1049	0
1050	0
1051	0
1052	0
1053	0
1054	0
1055	0
1056	0
1057	0
1058	0
1059	0
1060	0
1061	0
1062	0
1063	0
1064	0
1065	0
1066	0
1067	0
1068	0
1069	0
1070	0
1071	0
1072	0
1073	0
1074	0
1075	0
1076	0
1077	0
1078	0
1079	0
1080	0
1081	0
1082	0
1083	0
1084	0
1085	0
1086	0
1087	0
1088	0
1089	0
1090	0
1091	0
1092	0
1093	0
1094	0
1095	0
1096	0
1097	0
1098	0
1099	0
1100	0
1101	0
1102	0
1103	0
1104	0
1105	0
1106	0
1107	0
1108	0
1109	0
1110	0
1111	0
1112	0
1113	0
1114	0
1115	0
1116	0
1117	0
1118	0
1119	0
1120	0
1121	0
1122	0
1123	0
1124	0
1125	0
1126	0
1127	0
1128	0
1129	0
1130	0
1131	0
1132	0
1133	0
1134	0
1135	0
1136	0
1137	0
1138	0
1139	0
1140	0
1141	0
1142	0
1143	0
1144	0
1145	0
1146	0
1147	0
1148	0
1149	0
1150	0
1151	0
1152	0
1153	0
1154	0
1155	0
1156	0
1157	0
1158	0
1159	0
1160	0
1161	0
1162	0
1163	0
1164	0
1165	0
1166	0
1167	0
1168	0
1169	0
1170	0
1171	0
1172	0
1173	0
1174	0
1175	0
1176	0
1177	0
1178	0
1179	0
1180	0
1181	0
1182	0
1183	0
1184	0
1185	0
1186	0
1187	0
1188	0
1189	0
1190	0
1191	0
1192	0
1193	0
1194	0
1195	0
1196	0
1197	0
1198	0
1199	0
1200	0
1201	0
1202	0
1203	0
1204	0
1205	0
1206	0
1207	0
1208	0
1209	0
1210	0
1211	0
1212	0
1213	0
1214	0
1215	0
1216	0
1217	0
1218	0
1219	0
1220	0
1221	0
1222	0
1223	0
1224	0
1225	0
1226	0
1227	0
1228	0
1229	0
1230	0
1231	0
1232	0
1233	0
1234	0
1235	0
1236	0
1237	0
1238	0
1239	0
1240	0
1241	0
1242	0
1243	0
1244	0
1245	0
1246	0
1247	0
1248	1
1249	0
1250	0
1251	0
1252	0
1253	0
1254	0
1255	0
1256	0
1257	0
1258	0
1259	0
1260	0
1261	0
1262	0
1263	0
1264	1
1265	0
1266	0
1267	0
1268	0
1269	0
1270	0
1271	0
1272	1
1273	0
1274	1
1275	1
1276	1
1277	1
1278	1
1279	1
1280	1
1281	0
1282	0
1283	0
1284	0
1285	0
1286	0
1287	0
1288	0
1289	0
1290	0
1291	0
1292	0
1293	0
1294	0
1295	0
1296	0
1297	0
1298	0
1299	0
1300	0
1301	0
1302	0
1303	0
1304	0
1305	0
1306	0
1307	0
1308	0
1309	0
1310	0
1311	0
1312	0
1313	0
1314	0
1315	0
1316	0
1317	0
1318	0
1319	0
1320	0
1321	0
1322	0
1323	0
1324	0
1325	0
1326	0
1327	0
1328	0
1329	0
1330	0
1331	0
1332	0
1333	0
1334	0
1335	0
1336	0
1337	0
1338	0
1339	0
1340	0
1341	0
1342	0
1343	0
1344	1
1345	0
1346	0
1347	0
1348	0
1349	0
1350	0
1351	0
1352	0
1353	0
1354	0
1355	0
1356	0
1357	0
1358	0
1359	0
1360	0
1361	0
1362	0
1363	0
1364	0
1365	0
1366	0
1367	0
1368	0
1369	0
1370	0
1371	0
1372	0
1373	0
1374	0
1375	1
1376	1
1377	0
1378	0
1379	0
1380	0
1381	0
1382	0
1383	0
1384	0
1385	0
1386	0
1387	0
1388	1
1389	0
1390	1
1391	1
1392	1
1393	0
1394	0
1395	0
1396	1
1397	0
1398	1
1399	1
1400	1
1401	0
1402	1
1403	1
1404	1
1405	1
1406	1
1407	1
1408	1
1409	0
1410	0
1411	0
1412	0
1413	0
1414	0
1415	0
1416	0
1417	0
1418	0
1419	0
1420	0
1421	0
1422	0
1423	0
1424	0
1425	0
1426	0
1427	0
1428	0
1429	0
1430	0
1431	0
1432	1
1433	0
1434	0
1435	0
1436	1
1437	0
1438	1
1439	1
1440	1
1441	0
1442	0
1443	0
1444	0
1445	0
1446	0
1447	0
1448	1
1449	0
1450	0
1451	0
1452	1
1453	0
1454	1
1455	1
1456	1
1457	0
1458	0
1459	0
1460	1
1461	1
1462	1
1463	1
1464	1
1465	1
1466	1
1467	1
1468	1
1469	1
1470	1
1471	1
1472	1
1473	0
1474	0
1475	0
1476	0
1477	0
1478	0
1479	0
1480	1
1481	0
1482	1
1483	1
1484	1
1485	1
1486	1
1487	1
1488	1
1489	0
1490	1
1491	1
1492	1
1493	1
1494	1
1495	1
1496	1
1497	1
1498	1
1499	1
1500	1
1501	1
1502	1
1503	1
1504	1
1505	0
1506	1
1507	1
1508	1
1509	1
1510	1
1511	1
1512	1
1513	1
1514	1
1515	1
1516	1
1517	1
1518	1
1519	1
1520	1
1521	1
1522	1
1523	1
1524	1
1525	1
1526	1
1527	1
1528	1
1529	1
1530	1
1531	1
1532	1
1533	1
1534	1
1535	1
1536	1
1537	0
1538	0
1539	0
1540	0
1541	0
1542	0
1543	0
1544	0
1545	0
1546	0
1547	0
1548	0
1549	0
1550	0
1551	0
1552	0
1553	0
1554	0
1555	0
1556	0
1557	0
1558	0
1559	0
1560	0
1561	0
1562	0
1563	0
1564	0
1565	0
1566	0
1567	0
1568	0
1569	0
1570	0
1571	0
1572	0
1573	0
1574	0
1575	0
1576	0
1577	0
1578	0
1579	0
1580	0
1581	0
1582	0
1583	0
1584	0
1585	0
1586	0
1587	0
1588	0
1589	0
1590	0
1591	0
1592	0
1593	0
1594	0
1595	0
1596	1
1597	0
1598	1
1599	1
1600	1
1601	0
1602	0
1603	0
1604	0
1605	0
1606	0
1607	0
1608	0
1609	0
1610	0
1611	0
1612	0
1613	0
1614	0
1615	0
1616	1
1617	0
1618	0
1619	0
1620	0
1621	0
1622	0
1623	0
1624	1
1625	0
1626	0
1627	0
1628	1
1629	0
1630	1
1631	1
1632	1
1633	0
1634	0
1635	0
1636	0
1637	0
1638	0
1639	0
1640	1
1641	0
1642	0
1643	1
1644	1
1645	1
1646	1
1647	1
1648	1
1649	0
1650	1
1651	1
1652	1
1653	1
1654	1
1655	1
1656	1
1657	1
1658	1
1659	1
1660	1
1661	1
1662	1
1663	1
1664	1
1665	0
1666	0
1667	0
1668	0
1669	0
1670	0
1671	0
1672	0
1673	0
1674	0
1675	0
1676	0
1677	0
1678	0
1679	0
1680	1
1681	0
1682	0
1683	0
1684	0
1685	0
1686	0
1687	1
1688	1
1689	0
1690	1
1691	1
1692	1
1693	1
1694	1
1695	1
1696	1
1697	0
1698	0
1699	0
1700	1
1701	0
1702	1
1703	1
1704	1
1705	0
1706	1
1707	1
1708	1
1709	1
1710	1
1711	1
1712	1
1713	0
1714	1
1715	1
1716	1
1717	1
1718	1
1719	1
1720	1
1721	1
1722	1
1723	1
1724	1
1725	1
1726	1
1727	1
1728	1
1729	0
1730	0
1731	0
1732	1
1733	0
1734	1
1735	1
1736	1
1737	0
1738	1
1739	1
1740	1
1741	1
1742	1
1743	1
1744	1
1745	0
1746	1
1747	1
1748	1
1749	1
1750	1
1751	1
1752	1
1753	1
1754	1
1755	1
1756	1
1757	1
1758	1
1759	1
1760	1
1761	0
1762	1
1763	1
1764	1
1765	1
1766	1
1767	1
1768	1
1769	1
1770	1
1771	1
1772	1
1773	1
1774	1
1775	1
1776	1
1777	1
1778	1
1779	1
1780	1
1781	1
1782	1
1783	1
1784	1
1785	1
1786	1
1787	1
1788	1
1789	1
1790	1
1791	1
1792	1
1793	0
1794	0
1795	0
1796	0
1797	0
1798	0
1799	0
1800	0
1801	0
1802	0
1803	0
1804	1
1805	0
1806	1
1807	1
1808	1
1809	0
1810	0
1811	0
1812	1
1813	0
1814	1
1815	1
1816	1
1817	0
1818	1
1819	1
1820	1
1821	1
1822	1
1823	1
1824	1
1825	0
1826	0
1827	0
1828	1
1829	0
1830	1
1831	1
1832	1
1833	0
1834	1
1835	1
1836	1
1837	1
1838	1
1839	1
1840	1
1841	0
1842	1
1843	1
1844	1
1845	1
1846	1
1847	1
1848	1
1849	1
1850	1
1851	1
1852	1
1853	1
1854	1
1855	1
1856	1
1857	0
1858	0
1859	0
1860	1
1861	0
1862	1
1863	1
1864	1
1865	1
1866	1
1867	1
1868	1
1869	1
1870	1
1871	1
1872	1
1873	1
1874	1
1875	1
1876	1
1877	1
1878	1
1879	1
1880	1
1881	1
1882	1
1883	1
1884	1
1885	1
1886	1
1887	1
1888	1
1889	1
1890	1
1891	1
1892	1
1893	1
1894	1
1895	1
1896	1
1897	1
1898	1
1899	1
1900	1
1901	1
1902	1
1903	1
1904	1
1905	1
1906	1
1907	1
1908	1
1909	1
1910	1
1911	1
1912	1
1913	1
1914	1
1915	1
1916	1
1917	1
1918	1
1919	1
1920	1
1921	0
1922	0
1923	1
1924	1
1925	1
1926	1
1927	1
1928	1
1929	1
1930	1
1931	1
1932	1
1933	1
1934	1
1935	1
1936	1
1937	1
1938	1
1939	1
1940	1
1941	1
1942	1
1943	1
1944	1
1945	1
1946	1
1947	1
1948	1
1949	1
1950	1
1951	1
1952	1
1953	1
1954	1
1955	1
1956	1
1957	1
1958	1
1959	1
1960	1
1961	1
1962	1
1963	1
1964	1
1965	1
1966	1
1967	1
1968	1
1969	1
1970	1
1971	1
1972	1
1973	1
1974	1
1975	1
1976	1
1977	1
1978	1
1979	1
1980	1
1981	1
1982	1
1983	1
1984	1
1985	1
1986	1
1987	1
1988	1
1989	1
1990	1
1991	1
1992	1
1993	1
1994	1
1995	1
1996	1
1997	1
1998	1
1999	1
2000	1
2001	1
2002	1
2003	1
2004	1
2005	1
2006	1
2007	1
2008	1
2009	1
2010	1
2011	1
2012	1
2013	1
2014	1
2015	1
2016	1
2017	1
2018	1
2019	1
2020	1
2021	1
2022	1
2023	1
2024	1
2025	1
2026	1
2027	1
2028	1
2029	1
2030	1
2031	1
2032	1
2033	1
2034	1
2035	1
2036	1
2037	1
2038	1
2039	1
2040	1
2041	1
2042	1
2043	1
2044	1
2045	1
2046	1
2047	1
2048	1
2049	0
2050	0
2051	0
2052	0
2053	0
2054	0
2055	0
2056	0
2057	0
2058	0
2059	0
2060	0
2061	0
2062	0
2063	0
2064	0
2065	0
2066	0
2067	0
2068	0
2069	0
2070	0
2071	0
2072	0
2073	0
2074	0
2075	0
2076	0
2077	0
2078	0
2079	0
2080	0
2081	0
2082	0
2083	0
2084	0
2085	0
2086	0
2087	0
2088	0
2089	0
2090	0
2091	0
2092	0
2093	0
2094	0
2095	0
2096	0
2097	0
2098	0
2099	0
2100	0
2101	0
2102	0
2103	0
2104	0
2105	0
2106	0
2107	0
2108	0
2109	0
2110	0
2111	0
2112	0
2113	0
2114	0
2115	0
2116	0
2117	0
2118	0
2119	0
2120	0
2121	0
2122	0
2123	0
2124	0
2125	0
2126	0
2127	0
2128	0
2129	0
2130	0
2131	0
2132	0
2133	0
2134	0
2135	0
2136	0
2137	0
2138	0
2139	0
2140	0
2141	0
2142	0
2143	0
2144	0
2145	0
2146	0
2147	0
2148	0
2149	0
2150	0
2151	0
2152	0
2153	0
2154	0
2155	0
2156	0
2157	0
2158	0
2159	0
2160	0
2161	0
2162	0
2163	0
2164	0
2165	0
2166	0
2167	0
2168	0
2169	0
2170	0
2171	0
2172	0
2173	0
2174	0
2175	0
2176	1
2177	0
2178	0
2179	0
2180	0
2181	0
2182	0
2183	0
2184	0
2185	0
2186	0
2187	0
2188	0
2189	0
2190	0
2191	0
2192	0
2193	0
2194	0
2195	0
2196	0
2197	0
2198	0
2199	0
2200	0
2201	0
2202	0
2203	0
2204	0
2205	0
2206	0
2207	0
2208	0
2209	0
2210	0
2211	0
2212	0
2213	0
2214	0
2215	0
2216	0
2217	0
2218	0
2219	0
2220	0
2221	0
2222	0
2223	0
2224	0
2225	0
2226	0
2227	0
2228	0
2229	0
2230	0
2231	0
2232	0
2233	0
2234	0
2235	0
2236	0
2237	0
2238	1
2239	1
2240	1
2241	0
2242	0
2243	0
2244	0
2245	0
2246	0
2247	0
2248	0
2249	0
2250	0
2251	0
2252	0
2253	0
2254	0
2255	0
2256	0
2257	0
2258	0
2259	0
2260	0
2261	0
2262	0
2263	0
2264	1
2265	0
2266	0
2267	0
2268	1
2269	0
2270	1
2271	1
2272	1
2273	0
2274	0
2275	0
2276	0
2277	0
2278	0
2279	0
2280	1
2281	0
2282	0
2283	0
2284	1
2285	0
2286	1
2287	1
2288	1
2289	0
2290	0
2291	1
2292	1
2293	1
2294	1
2295	1
2296	1
2297	1
2298	1
2299	1
2300	1
2301	1
2302	1
2303	1
2304	1
2305	0
2306	0
2307	0
2308	0
2309	0
2310	0
2311	0
2312	0
2313	0
2314	0
2315	0
2316	0
2317	0
2318	0
2319	0
2320	0
2321	0
2322	0
2323	0
2324	0
2325	0
2326	0
2327	0
2328	0
2329	0
2330	0
2331	0
2332	0
2333	0
2334	0
2335	0
2336	0
2337	0
2338	0
2339	0
2340	0
2341	0
2342	0
2343	0
2344	0
2345	0
2346	0
2347	0
2348	0
2349	0
2350	0
2351	0
2352	1
2353	0
2354	0
2355	0
2356	0
2357	0
2358	0
2359	0
2360	1
2361	0
2362	0
2363	0
2364	1
2365	0
2366	1
2367	1
2368	1
2369	0
2370	0
2371	0
2372	0
2373	0
2374	0
2375	0
2376	0
2377	0
2378	0
2379	0
2380	0
2381	0
2382	0
2383	0
2384	1
2385	0
2386	0
2387	0
2388	0
2389	0
2390	0
2391	0
2392	1
2393	0
2394	1
2395	1
2396	1
2397	1
2398	1
2399	1
2400	1
2401	0
2402	0
2403	0
2404	1
2405	0
2406	1
2407	1
2408	1
2409	0
2410	1
2411	1
2412	1
2413	1
2414	1
2415	1
2416	1
2417	0
2418	1
2419	1
2420	1
2421	1
2422	1
2423	1
2424	1
2425	1
2426	1
2427	1
2428	1
2429	1
2430	1
2431	1
2432	1
2433	0
2434	0
2435	0
2436	0
2437	0
2438	0
2439	0
2440	0
2441	0
2442	0
2443	0
2444	0
2445	0
2446	1
2447	1
2448	1
2449	0
2450	0
2451	0
2452	1
2453	0
2454	1
2455	1
2456	1
2457	0
2458	1
2459	1
2460	1
2461	1
2462	1
2463	1
2464	1
2465	0
2466	0
2467	0
2468	1
2469	0
2470	1
2471	1
2472	1
2473	0
2474	1
2475	1
2476	1
2477	1
2478	1
2479	1
2480	1
2481	0
2482	1
2483	1
2484	1
2485	1
2486	1
2487	1
2488	1
2489	1
2490	1
2491	1
2492	1
2493	1
2494	1
2495	1
2496	1
2497	0
2498	0
2499	0
2500	1
2501	0
2502	1
2503	1
2504	1
2505	0
2506	1
2507	1
2508	1
2509	1
2510	1
2511	1
2512	1
2513	1
2514	1
2515	1
2516	1
2517	1
2518	1
2519	1
2520	1
2521	1
2522	1
2523	1
2524	1
2525	1
2526	1
2527	1
2528	1
2529	1
2530	1
2531	1
2532	1
2533	1
2534	1
2535	1
2536	1
2537	1
2538	1
2539	1
2540	1
2541	1
2542	1
2543	1
2544	1
2545	1
2546	1
2547	1
2548	1
2549	1
2550	1
2551	1
2552	1
2553	1
2554	1
2555	1
2556	1
2557	1
2558	1
2559	1
2560	1
2561	0
2562	0
2563	0
2564	0
2565	0
2566	0
2567	0
2568	0
2569	0
2570	0
2571	0
2572	0
2573	0
2574	0
2575	0
2576	0
2577	0
2578	0
2579	0
2580	0
2581	0
2582	0
2583	0
2584	0
2585	0
2586	0
2587	0
2588	0
2589	0
2590	0
2591	0
2592	1
2593	0
2594	0
2595	0
2596	0
2597	0
2598	0
2599	0
2600	0
2601	0
2602	0
2603	0
2604	0
2605	0
2606	0
2607	1
2608	1
2609	0
2610	0
2611	0
2612	1
2613	0
2614	1
2615	1
2616	1
2617	0
2618	1
2619	1
2620	1
2621	1
2622	1
2623	1
2624	1
2625	0
2626	0
2627	0
2628	0
2629	0
2630	0
2631	0
2632	0
2633	0
2634	0
2635	0
2636	1
2637	0
2638	1
2639	1
2640	1
2641	0
2642	0
2643	0
2644	1
2645	0
2646	1
2647	1
2648	1
2649	0
2650	1
2651	1
2652	1
2653	1
2654	1
2655	1
2656	1
2657	0
2658	0
2659	0
2660	1
2661	0
2662	1
2663	1
2664	1
2665	0
2666	1
2667	1
2668	1
2669	1
2670	1
2671	1
2672	1
2673	1
2674	1
2675	1
2676	1
2677	1
2678	1
2679	1
2680	1
2681	1
2682	1
2683	1
2684	1
2685	1
2686	1
2687	1
2688	1
2689	0
2690	0
2691	0
2692	0
2693	0
2694	0
2695	0
2696	1
2697	0
2698	0
2699	0
2700	1
2701	0
2702	1
2703	1
2704	1
2705	0
2706	0
2707	0
2708	1
2709	1
2710	1
2711	1
2712	1
2713	1
2714	1
2715	1
2716	1
2717	1
2718	1
2719	1
2720	1
2721	0
2722	1
2723	1
2724	1
2725	1
2726	1
2727	1
2728	1
2729	1
2730	1
2731	1
2732	1
2733	1
2734	1
2735	1
2736	1
2737	1
2738	1
2739	1
2740	1
2741	1
2742	1
2743	1
2744	1
2745	1
2746	1
2747	1
2748	1
2749	1
2750	1
2751	1
2752	1
2753	0
2754	1
2755	1
2756	1
2757	1
2758	1
2759	1
2760	1
2761	1
2762	1
2763	1
2764	1
2765	1
2766	1
2767	1
2768	1
2769	1
2770	1
2771	1
2772	1
2773	1
2774	1
2775	1
2776	1
2777	1
2778	1
2779	1
2780	1
2781	1
2782	1
2783	1
2784	1
2785	1
2786	1
2787	1
2788	1
2789	1
2790	1
2791	1
2792	1
2793	1
2794	1
2795	1
2796	1
2797	1
2798	1
2799	1
2800	1
2801	1
2802	1
2803	1
2804	1
2805	1
2806	1
2807	1
2808	1
2809	1
2810	1
2811	1
2812	1
2813	1
2814	1
2815	1
2816	1
2817	0
2818	0
2819	0
2820	0
2821	0
2822	0
2823	0
2824	1
2825	0
2826	0
2827	1
2828	1
2829	1
2830	1
2831	1
2832	1
2833	0
2834	1
2835	1
2836	1
2837	1
2838	1
2839	1
2840	1
2841	1
2842	1
2843	1
2844	1
2845	1
2846	1
2847	1
2848	1
2849	0
2850	1
2851	1
2852	1
2853	1
2854	1
2855	1
2856	1
2857	1
2858	1
2859	1
2860	1
2861	1
2862	1
2863	1
2864	1
2865	1
2866	1
2867	1
2868	1
2869	1
2870	1
2871	1
2872	1
2873	1
2874	1
2875	1
2876	1
2877	1
2878	1
2879	1
2880	1
2881	0
2882	1
2883	1
2884	1
2885	1
2886	1
2887	1
2888	1
2889	1
2890	1
2891	1
2892	1
2893	1
2894	1
2895	1
2896	1
2897	1
2898	1
2899	1
2900	1
2901	1
2902	1
2903	1
2904	1
2905	1
2906	1
2907	1
2908	1
2909	1
2910	1
2911	1
2912	1
2913	1
2914	1
2915	1
2916	1
2917	1
2918	1
2919	1
2920	1
2921	1
2922	1
2923	1
2924	1
2925	1
2926	1
2927	1
2928	1
2929	1
2930	1
2931	1
2932	1
2933	1
2934	1
2935	1
2936	1
2937	1
2938	1
2939	1
2940	1
2941	1
2942	1
2943	1
2944	1
2945	0
2946	1
2947	1
2948	1
2949	1
2950	1
2951	1
2952	1
2953	1
2954	1
2955	1
2956	1
2957	1
2958	1
2959	1
2960	1
2961	1
2962	1
2963	1
2964	1
2965	1
2966	1
2967	1
2968	1
2969	1
2970	1
2971	1
2972	1
2973	1
2974	1
2975	1
2976	1
2977	1
2978	1
2979	1
2980	1
2981	1
2982	1
2983	1
2984	1
2985	1
2986	1
2987	1
2988	1
2989	1
2990	1
2991	1
2992	1
2993	1
2994	1
2995	1
2996	1
2997	1
2998	1
2999	1
3000	1
3001	1
3002	1
3003	1
3004	1
3005	1
3006	1
3007	1
3008	1
3009	1
3010	1
3011	1
3012	1
3013	1
3014	1
3015	1
3016	1
3017	1
3018	1
3019	1
3020	1
3021	1
3022	1
3023	1
3024	1
3025	1
3026	1
3027	1
3028	1
3029	1
3030	1
3031	1
3032	1
3033	1
3034	1
3035	1
3036	1
3037	1
3038	1
3039	1
3040	1
3041	1
3042	1
3043	1
3044	1
3045	1
3046	1
3047	1
3048	1
3049	1
3050	1
3051	1
3052	1
3053	1
3054	1
3055	1
3056	1
3057	1
3058	1
3059	1
3060	1
3061	1
3062	1
3063	1
3064	1
3065	1
3066	1
3067	1
3068	1
3069	1
3070	1
3071	1
3072	1
3073	0
3074	0
3075	0
3076	0
3077	0
3078	0
3079	0
3080	0
3081	0
3082	0
3083	0
3084	0
3085	0
3086	0
3087	0
3088	0
3089	0
3090	0
3091	0
3092	0
3093	0
3094	0
3095	0
3096	0
3097	0
3098	0
3099	0
3100	1
3101	0
3102	1
3103	1
3104	1
3105	0
3106	0
3107	0
3108	0
3109	0
3110	0
3111	0
3112	1
3113	0
3114	0
3115	0
3116	1
3117	0
3118	1
3119	1
3120	1
3121	0
3122	0
3123	0
3124	1
3125	0
3126	1
3127	1
3128	1
3129	1
3130	1
3131	1
3132	1
3133	1
3134	1
3135	1
3136	1
3137	0
3138	0
3139	0
3140	0
3141	0
3142	0
3143	0
3144	1
3145	0
3146	0
3147	1
3148	1
3149	1
3150	1
3151	1
3152	1
3153	0
3154	1
3155	1
3156	1
3157	1
3158	1
3159	1
3160	1
3161	1
3162	1
3163	1
3164	1
3165	1
3166	1
3167	1
3168	1
3169	0
3170	1
3171	1
3172	1
3173	1
3174	1
3175	1
3176	1
3177	1
3178	1
3179	1
3180	1
3181	1
3182	1
3183	1
3184	1
3185	1
3186	1
3187	1
3188	1
3189	1
3190	1
3191	1
3192	1
3193	1
3194	1
3195	1
3196	1
3197	1
3198	1
3199	1
3200	1
3201	0
3202	0
3203	0
3204	0
3205	0
3206	1
3207	1
3208	1
3209	0
3210	1
3211	1
3212	1
3213	1
3214	1
3215	1
3216	1
3217	0
3218	1
3219	1
3220	1
3221	1
3222	1
3223	1
3224	1
3225	1
3226	1
3227	1
3228	1
3229	1
3230	1
3231	1
3232	1
3233	0
3234	1
3235	1
3236	1
3237	1
3238	1
3239	1
3240	1
3241	1
3242	1
3243	1
3244	1
3245	1
3246	1
3247	1
3248	1
3249	1
3250	1
3251	1
3252	1
3253	1
3254	1
3255	1
3256	1
3257	1
3258	1
3259	1
3260	1
3261	1
3262	1
3263	1
3264	1
3265	0
3266	1
3267	1
3268	1
3269	1
3270	1
3271	1
3272	1
3273	1
3274	1
3275	1
3276	1
3277	1
3278	1
3279	1
3280	1
3281	1
3282	1
3283	1
3284	1
3285	1
3286	1
3287	1
3288	1
3289	1
3290	1
3291	1
3292	1
3293	1
3294	1
3295	1
3296	1
3297	1
3298	1
3299	1
3300	1
3301	1
3302	1
3303	1
3304	1
3305	1
3306	1
3307	1
3308	1
3309	1
3310	1
3311	1
3312	1
3313	1
3314	1
3315	1
3316	1
3317	1
3318	1
3319	1
3320	1
3321	1
3322	1
3323	1
3324	1
3325	1
3326	1
3327	1
3328	1
3329	0
3330	0
3331	0
3332	1
3333	0
3334	1
3335	1
3336	1
3337	0
3338	1
3339	1
3340	1
3341	1
3342	1
3343	1
3344	1
3345	0
3346	1
3347	1
3348	1
3349	1
3350	1
3351	1
3352	1
3353	1
3354	1
3355	1
3356	1
3357	1
3358	1
3359	1
3360	1
3361	0
3362	1
3363	1
3364	1
3365	1
3366	1
3367	1
3368	1
3369	1
3370	1
3371	1
3372	1
3373	1
3374	1
3375	1
3376	1
3377	1
3378	1
3379	1
3380	1
3381	1
3382	1
3383	1
3384	1
3385	1
3386	1
3387	1
3388	1
3389	1
3390	1
3391	1
3392	1
3393	0
3394	1
3395	1
3396	1
3397	1
3398	1
3399	1
3400	1
3401	1
3402	1
3403	1
3404	1
3405	1
3406	1
3407	1
3408	1
3409	1
3410	1
3411	1
3412	1
3413	1
3414	1
3415	1
3416	1
3417	1
3418	1
3419	1
3420	1
3421	1
3422	1
3423	1
3424	1
3425	1
3426	1
3427	1
3428	1
3429	1
3430	1
3431	1
3432	1
3433	1
3434	1
3435	1
3436	1
3437	1
3438	1
3439	1
3440	1
3441	1
3442	1
3443	1
3444	1
3445	1
3446	1
3447	1
3448	1
3449	1
3450	1
3451	1
3452	1
3453	1
3454	1
3455	1
3456	1
3457	1
3458	1
3459	1
3460	1
3461	1
3462	1
3463	1
3464	1
3465	1
3466	1
3467	1
3468	1
3469	1
3470	1
3471	1
3472	1
3473	1
3474	1
3475	1
3476	1
3477	1
3478	1
3479	1
3480	1
3481	1
3482	1
3483	1
3484	1
3485	1
3486	1
3487	1
3488	1
3489	1
3490	1
3491	1
3492	1
3493	1
3494	1
3495	1
3496	1
3497	1
3498	1
3499	1
3500	1
3501	1
3502	1
3503	1
3504	1
3505	1
3506	1
3507	1
3508	1
3509	1
3510	1
3511	1
3512	1
3513	1
3514	1
3515	1
3516	1
3517	1
3518	1
3519	1
3520	1
3521	1
3522	1
3523	1
3524	1
3525	1
3526	1
3527	1
3528	1
3529	1
3530	1
3531	1
3532	1
3533	1
3534	1
3535	1
3536	1
3537	1
3538	1
3539	1
3540	1
3541	1
3542	1
3543	1
3544	1
3545	1
3546	1
3547	1
3548	1
3549	1
3550	1
3551	1
3552	1
3553	1
3554	1
3555	1
3556	1
3557	1
3558	1
3559	1
3560	1
3561	1
3562	1
3563	1
3564	1
3565	1
3566	1
3567	1
3568	1
3569	1
3570	1
3571	1
3572	1
3573	1
3574	1
3575	1
3576	1
3577	1
3578	1
3579	1
3580	1
3581	1
3582	1
3583	1
3584	1
3585	0
3586	0
3587	0
3588	1
3589	0
3590	1
3591	1
3592	1
3593	0
3594	1
3595	1
3596	1
3597	1
3598	1
3599	1
3600	1
3601	0
3602	1
3603	1
3604	1
3605	1
3606	1
3607	1
3608	1
3609	1
3610	1
3611	1
3612	1
3613	1
3614	1
3615	1
3616	1
3617	1
3618	1
3619	1
3620	1
3621	1
3622	1
3623	1
3624	1
3625	1
3626	1
3627	1
3628	1
3629	1
3630	1
3631	1
3632	1
3633	1
3634	1
3635	1
3636	1
3637	1
3638	1
3639	1
3640	1
3641	1
3642	1
3643	1
3644	1
3645	1
3646	1
3647	1
3648	1
3649	1
3650	1
3651	1
3652	1
3653	1
3654	1
3655	1
3656	1
3657	1
3658	1
3659	1
3660	1
3661	1
3662	1
3663	1
3664	1
3665	1
3666	1
3667	1
3668	1
3669	1
3670	1
3671	1
3672	1
3673	1
3674	1
3675	1
3676	1
3677	1
3678	1
3679	1
3680	1
3681	1
3682	1
3683	1
3684	1
3685	1
3686	1
3687	1
3688	1
3689	1
3690	1
3691	1
3692	1
3693	1
3694	1
3695	1
3696	1
3697	1
3698	1
3699	1
3700	1
3701	1
3702	1
3703	1
3704	1
3705	1
3706	1
3707	1
3708	1
3709	1
3710	1
3711	1
3712	1
3713	1
3714	1
3715	1
3716	1
3717	1
3718	1
3719	1
3720	1
3721	1
3722	1
3723	1
3724	1
3725	1
3726	1
3727	1
3728	1
3729	1
3730	1
3731	1
3732	1
3733	1
3734	1
3735	1
3736	1
3737	1
3738	1
3739	1
3740	1
3741	1
3742	1
3743	1
3744	1
3745	1
3746	1
3747	1
3748	1
3749	1
3750	1
3751	1
3752	1
3753	1
3754	1
3755	1
3756	1
3757	1
3758	1
3759	1
3760	1
3761	1
3762	1
3763	1
3764	1
3765	1
3766	1
3767	1
3768	1
3769	1
3770	1
3771	1
3772	1
3773	1
3774	1
3775	1
3776	1
3777	1
3778	1
3779	1
3780	1
3781	1
3782	1
3783	1
3784	1
3785	1
3786	1
3787	1
3788	1
3789	1
3790	1
3791	1
3792	1
3793	1
3794	1
3795	1
3796	1
3797	1
3798	1
3799	1
3800	1
3801	1
3802	1
3803	1
3804	1
3805	1
3806	1
3807	1
3808	1
3809	1
3810	1
3811	1
3812	1
3813	1
3814	1
3815	1
3816	1
3817	1
3818	1
3819	1
3820	1
3821	1
3822	1
3823	1
3824	1
3825	1
3826	1
3827	1
3828	1
3829	1
3830	1
3831	1
3832	1
3833	1
3834	1
3835	1
3836	1
3837	1
3838	1
3839	1
3840	1
3841	1
3842	1
3843	1
3844	1
3845	1
3846	1
3847	1
3848	1
3849	1
3850	1
3851	1
3852	1
3853	1
3854	1
3855	1
3856	1
3857	1
3858	1
3859	1
3860	1
3861	1
3862	1
3863	1
3864	1
3865	1
3866	1
3867	1
3868	1
3869	1
3870	1
3871	1
3872	1
3873	1
3874	1
3875	1
3876	1
3877	1
3878	1
3879	1
3880	1
3881	1
3882	1
3883	1
3884	1
3885	1
3886	1
3887	1
3888	1
3889	1
3890	1
3891	1
3892	1
3893	1
3894	1
3895	1
3896	1
3897	1
3898	1
3899	1
3900	1
3901	1
3902	1
3903	1
3904	1
3905	1
3906	1
3907	1
3908	1
3909	1
3910	1
3911	1
3912	1
3913	1
3914	1
3915	1
3916	1
3917	1
3918	1
3919	1
3920	1
3921	1
3922	1
3923	1
3924	1
3925	1
3926	1
3927	1
3928	1
3929	1
3930	1
3931	1
3932	1
3933	1
3934	1
3935	1
3936	1
3937	1
3938	1
3939	1
3940	1
3941	1
3942	1
3943	1
3944	1
3945	1
3946	1
3947	1
3948	1
3949	1
3950	1
3951	1
3952	1
3953	1
3954	1
3955	1
3956	1
3957	1
3958	1
3959	1
3960	1
3961	1
3962	1
3963	1
3964	1
3965	1
3966	1
3967	1
3968	1
3969	1
3970	1
3971	1
3972	1
3973	1
3974	1
3975	1
3976	1
3977	1
3978	1
3979	1
3980	1
3981	1
3982	1
3983	1
3984	1
3985	1
3986	1
3987	1
3988	1
3989	1
3990	1
3991	1
3992	1
3993	1
3994	1
3995	1
3996	1
3997	1
3998	1
3999	1
4000	1
4001	1
4002	1
4003	1
4004	1
4005	1
4006	1
4007	1
4008	1
4009	1
4010	1
4011	1
4012	1
4013	1
4014	1
4015	1
4016	1
4017	1
4018	1
4019	1
4020	1
4021	1
4022	1
4023	1
4024	1
4025	1
4026	1
4027	1
4028	1
4029	1
4030	1
4031	1
4032	1
4033	1
4034	1
4035	1
4036	1
4037	1
4038	1
4039	1
4040	1
4041	1
4042	1
4043	1
4044	1
4045	1
4046	1
4047	1
4048	1
4049	1
4050	1
4051	1
4052	1
4053	1
4054	1
4055	1
4056	1
4057	1
4058	1
4059	1
4060	1
4061	1
4062	1
4063	1
4064	1
4065	1
4066	1
4067	1
4068	1
4069	1
4070	1
4071	1
4072	1
4073	1
4074	1
4075	1
4076	1
4077	1
4078	1
4079	1
4080	1
4081	1
4082	1
4083	1
4084	1
4085	1
4086	1
4087	1
4088	1
4089	1
4090	1
4091	1
4092	1
4093	1
4094	1
4095	1
4096	1


==> results/theoretic throughput/jobs/48181075/log_48181075_inupc97_Device_0.txt <==
Found Device 0
Running Decoder ... 
Job 48181075
Running on inupc97
Using Device 0 for simulation
Date and Time: 01.09.2016 - 19:38:07, CEST
Process ID: 3006
Logging all read parameters

Simulation PARAMETERS:

MAX_ERRORS = 1000000		abort simulation of one point when MAX_ERRORS are found
NUM_SIGMA_POINTS = 50		number of SNR points given in standard_deviations file
WRITE_TO_FILE = 10000		log current total number of errors and flush to file every WRITE_TO_FILE codewords
MAX_NO_ERRORS = 0			abort simulation after MAX_NO_ERRORS consecutive points with no error
STOP_CONDITION_FLAG = 1		normal early stopping is ON
SYSTEMATIC_CODING = 0		systematic coding is OFF
RANDOM_DATA_FLAG = 1		using random data each CW
Channel option:				AWGN
SEED0 = -1020315260			Starting Seed for AWGN generator, is random if no argument supplied

Number of codewords to simulate per SNR point:
SNR = 0.998815				NUM_CODEWORDS = 500000
SNR = 0.987536				NUM_CODEWORDS = 500000
SNR = 0.976257				NUM_CODEWORDS = 500000
SNR = 0.964979				NUM_CODEWORDS = 500000
SNR = 0.953700				NUM_CODEWORDS = 500000
SNR = 0.942421				NUM_CODEWORDS = 500000
SNR = 0.931142				NUM_CODEWORDS = 500000
SNR = 0.919863				NUM_CODEWORDS = 500000
SNR = 0.908585				NUM_CODEWORDS = 500000
SNR = 0.897306				NUM_CODEWORDS = 500000
SNR = 0.886027				NUM_CODEWORDS = 500000
SNR = 0.874748				NUM_CODEWORDS = 500000
SNR = 0.863469				NUM_CODEWORDS = 500000
SNR = 0.852191				NUM_CODEWORDS = 500000
SNR = 0.840912				NUM_CODEWORDS = 500000
SNR = 0.829633				NUM_CODEWORDS = 500000
SNR = 0.818354				NUM_CODEWORDS = 500000
SNR = 0.807075				NUM_CODEWORDS = 500000
SNR = 0.795797				NUM_CODEWORDS = 500000
SNR = 0.784518				NUM_CODEWORDS = 500000
SNR = 0.773239				NUM_CODEWORDS = 500000
SNR = 0.761960				NUM_CODEWORDS = 500000
SNR = 0.750682				NUM_CODEWORDS = 500000
SNR = 0.739403				NUM_CODEWORDS = 500000
SNR = 0.728124				NUM_CODEWORDS = 500000
SNR = 0.716845				NUM_CODEWORDS = 500000
SNR = 0.705566				NUM_CODEWORDS = 500000
SNR = 0.694288				NUM_CODEWORDS = 500000
SNR = 0.683009				NUM_CODEWORDS = 500000
SNR = 0.671730				NUM_CODEWORDS = 500000
SNR = 0.660451				NUM_CODEWORDS = 500000
SNR = 0.649172				NUM_CODEWORDS = 500000
SNR = 0.637894				NUM_CODEWORDS = 500000
SNR = 0.626615				NUM_CODEWORDS = 500000
SNR = 0.615336				NUM_CODEWORDS = 500000
SNR = 0.604057				NUM_CODEWORDS = 500000
SNR = 0.592778				NUM_CODEWORDS = 500000
SNR = 0.581500				NUM_CODEWORDS = 500000
SNR = 0.570221				NUM_CODEWORDS = 500000
SNR = 0.558942				NUM_CODEWORDS = 500000
SNR = 0.547663				NUM_CODEWORDS = 500000
SNR = 0.536385				NUM_CODEWORDS = 500000
SNR = 0.525106				NUM_CODEWORDS = 500000
SNR = 0.513827				NUM_CODEWORDS = 500000
SNR = 0.502548				NUM_CODEWORDS = 500000
SNR = 0.491269				NUM_CODEWORDS = 500000
SNR = 0.479991				NUM_CODEWORDS = 500000
SNR = 0.468712				NUM_CODEWORDS = 500000
SNR = 0.457433				NUM_CODEWORDS = 500000
SNR = 0.446154				NUM_CODEWORDS = 500000

Main code parameters:
N = 4096						blocklength
R = 0.500000				Code Rate

BP-Decoder PARAMETERS:

MAX_ITERATIONS = 50			maximal number of iterations per codeword
PARALLELCW = 32				Number of codewords decoded in parallel
NUM_FROZEN=2048				Number of frozen bits
Result log file columns:
Sigma, sentBits, sentInfoBits, totalXerrors, infoUerrors, sentFrames, frameXerrors, frameUerrors

Initialzing host and device variables... 


Initialization done, starting decoding... 

Timestamp: 19:38:07, loopStdDev = 0, currentSigma = 0.998815, CWforSigma = 500000
remaining processed codewords 1056: 1002524 total uInfoErrors, 1024 frame errors
sigma done; duration: 0.943s, average decode speed: 4584.917kBit/s.

Timestamp: 19:38:08, loopStdDev = 1, currentSigma = 0.987536, CWforSigma = 500000
remaining processed codewords 1056: 1014581 total uInfoErrors, 1056 frame errors
sigma done; duration: 0.918s, average decode speed: 4710.735kBit/s.

Timestamp: 19:38:09, loopStdDev = 2, currentSigma = 0.976257, CWforSigma = 500000
remaining processed codewords 1088: 1023649 total uInfoErrors, 1088 frame errors
sigma done; duration: 0.946s, average decode speed: 4709.502kBit/s.

Timestamp: 19:38:10, loopStdDev = 3, currentSigma = 0.964979, CWforSigma = 500000
remaining processed codewords 1120: 1021611 total uInfoErrors, 1119 frame errors
sigma done; duration: 0.975s, average decode speed: 4706.705kBit/s.

Timestamp: 19:38:11, loopStdDev = 4, currentSigma = 0.953700, CWforSigma = 500000
remaining processed codewords 1152: 1003473 total uInfoErrors, 1148 frame errors
sigma done; duration: 1.019s, average decode speed: 4628.504kBit/s.

Timestamp: 19:38:12, loopStdDev = 5, currentSigma = 0.942421, CWforSigma = 500000
remaining processed codewords 1248: 1017276 total uInfoErrors, 1237 frame errors
sigma done; duration: 1.126s, average decode speed: 4538.707kBit/s.

Timestamp: 19:38:13, loopStdDev = 6, currentSigma = 0.931142, CWforSigma = 500000
remaining processed codewords 1376: 1005216 total uInfoErrors, 1349 frame errors
sigma done; duration: 1.278s, average decode speed: 4409.625kBit/s.

Timestamp: 19:38:15, loopStdDev = 7, currentSigma = 0.919863, CWforSigma = 500000
remaining processed codewords 1537: 1001384 total uInfoErrors, 1442 frame errors
sigma done; duration: 1.423s, average decode speed: 4425.145kBit/s.

Timestamp: 19:38:16, loopStdDev = 8, currentSigma = 0.908585, CWforSigma = 500000
remaining processed codewords 1904: 1000853 total uInfoErrors, 1624 frame errors
sigma done; duration: 1.721s, average decode speed: 4532.192kBit/s.

Timestamp: 19:38:18, loopStdDev = 9, currentSigma = 0.897306, CWforSigma = 500000
remaining processed codewords 2582: 1000767 total uInfoErrors, 1848 frame errors
sigma done; duration: 2.182s, average decode speed: 4846.463kBit/s.

Timestamp: 19:38:20, loopStdDev = 10, currentSigma = 0.886027, CWforSigma = 500000
remaining processed codewords 3555: 1000900 total uInfoErrors, 2037 frame errors
sigma done; duration: 2.735s, average decode speed: 5323.989kBit/s.

Timestamp: 19:38:23, loopStdDev = 11, currentSigma = 0.874748, CWforSigma = 500000
remaining processed codewords 5477: 1001844 total uInfoErrors, 2351 frame errors
sigma done; duration: 3.713s, average decode speed: 6042.256kBit/s.

Timestamp: 19:38:26, loopStdDev = 12, currentSigma = 0.863469, CWforSigma = 500000
remaining processed codewords 9659: 1000317 total uInfoErrors, 2655 frame errors
sigma done; duration: 5.487s, average decode speed: 7209.784kBit/s.

Timestamp: 19:38:32, loopStdDev = 13, currentSigma = 0.852191, CWforSigma = 500000
Processed codewords 10002: 548586 total uInfoErrors, 1647 frame errors
remaining processed codewords 7760: 451921 total uInfoErrors, 1366 frame errors
sigma done; duration: 8.549s, average decode speed: 8510.477kBit/s.

Timestamp: 19:38:40, loopStdDev = 14, currentSigma = 0.840912, CWforSigma = 500000
Processed codewords 10003: 285521 total uInfoErrors, 931 frame errors
Processed codewords 20003: 306428 total uInfoErrors, 1023 frame errors
Processed codewords 30005: 338348 total uInfoErrors, 1102 frame errors
remaining processed codewords 2058: 70042 total uInfoErrors, 226 frame errors
sigma done; duration: 12.932s, average decode speed: 10155.175kBit/s.

Timestamp: 19:38:53, loopStdDev = 15, currentSigma = 0.829633, CWforSigma = 500000
Processed codewords 10006: 158913 total uInfoErrors, 594 frame errors
Processed codewords 20008: 154027 total uInfoErrors, 550 frame errors
Processed codewords 30008: 146957 total uInfoErrors, 547 frame errors
Processed codewords 40009: 143257 total uInfoErrors, 538 frame errors
Processed codewords 50012: 159956 total uInfoErrors, 575 frame errors
Processed codewords 60021: 160788 total uInfoErrors, 571 frame errors
remaining processed codewords 4997: 77380 total uInfoErrors, 283 frame errors
sigma done; duration: 25.877s, average decode speed: 10291.423kBit/s.

Timestamp: 19:39:19, loopStdDev = 16, currentSigma = 0.818354, CWforSigma = 500000
Processed codewords 10000: 89253 total uInfoErrors, 317 frame errors
Processed codewords 20000: 67802 total uInfoErrors, 293 frame errors
Processed codewords 30003: 78230 total uInfoErrors, 298 frame errors
Processed codewords 40007: 75512 total uInfoErrors, 314 frame errors
Processed codewords 50009: 83840 total uInfoErrors, 332 frame errors
Processed codewords 60016: 78850 total uInfoErrors, 313 frame errors
Processed codewords 70017: 72647 total uInfoErrors, 304 frame errors
Processed codewords 80026: 72145 total uInfoErrors, 266 frame errors
Processed codewords 90031: 79386 total uInfoErrors, 288 frame errors
Processed codewords 100046: 76477 total uInfoErrors, 309 frame errors
Processed codewords 110056: 81372 total uInfoErrors, 312 frame errors
Processed codewords 120064: 85683 total uInfoErrors, 334 frame errors
remaining processed codewords 7834: 58865 total uInfoErrors, 255 frame errors
sigma done; duration: 37.481s, average decode speed: 13977.004kBit/s.

Timestamp: 19:39:57, loopStdDev = 17, currentSigma = 0.807075, CWforSigma = 500000
Processed codewords 10004: 44368 total uInfoErrors, 173 frame errors
Processed codewords 20013: 37859 total uInfoErrors, 173 frame errors
Processed codewords 30020: 36189 total uInfoErrors, 145 frame errors
Processed codewords 40021: 40126 total uInfoErrors, 175 frame errors
Processed codewords 50021: 37670 total uInfoErrors, 162 frame errors
Processed codewords 60030: 38543 total uInfoErrors, 172 frame errors
Processed codewords 70042: 37486 total uInfoErrors, 164 frame errors
Processed codewords 80047: 37822 total uInfoErrors, 167 frame errors
Processed codewords 90047: 31404 total uInfoErrors, 146 frame errors
Processed codewords 100059: 39467 total uInfoErrors, 177 frame errors
Processed codewords 110070: 38647 total uInfoErrors, 173 frame errors
Processed codewords 120083: 37200 total uInfoErrors, 161 frame errors
Processed codewords 130094: 39164 total uInfoErrors, 180 frame errors
Processed codewords 140100: 38849 total uInfoErrors, 179 frame errors
Processed codewords 150107: 37254 total uInfoErrors, 158 frame errors
Processed codewords 160120: 42146 total uInfoErrors, 176 frame errors
Processed codewords 170133: 36240 total uInfoErrors, 152 frame errors
Processed codewords 180145: 43661 total uInfoErrors, 175 frame errors
Processed codewords 190151: 42093 total uInfoErrors, 178 frame errors
Processed codewords 200161: 40207 total uInfoErrors, 175 frame errors
Processed codewords 210171: 40393 total uInfoErrors, 154 frame errors
Processed codewords 220181: 36875 total uInfoErrors, 172 frame errors
Processed codewords 230187: 42007 total uInfoErrors, 186 frame errors
Processed codewords 240189: 43438 total uInfoErrors, 175 frame errors
Processed codewords 250200: 39001 total uInfoErrors, 166 frame errors
remaining processed codewords 6563: 22083 total uInfoErrors, 111 frame errors
sigma done; duration: 66.340s, average decode speed: 15853.212kBit/s.

Timestamp: 19:41:03, loopStdDev = 18, currentSigma = 0.795797, CWforSigma = 500000
Processed codewords 10011: 26280 total uInfoErrors, 105 frame errors
Processed codewords 20011: 18428 total uInfoErrors, 86 frame errors
Processed codewords 30020: 21448 total uInfoErrors, 109 frame errors
Processed codewords 40032: 19104 total uInfoErrors, 102 frame errors
Processed codewords 50046: 22201 total uInfoErrors, 105 frame errors
Processed codewords 60046: 15318 total uInfoErrors, 87 frame errors
Processed codewords 70050: 22562 total uInfoErrors, 102 frame errors
Processed codewords 80053: 20734 total uInfoErrors, 99 frame errors
Processed codewords 90056: 21623 total uInfoErrors, 98 frame errors
Processed codewords 100065: 20186 total uInfoErrors, 92 frame errors
Processed codewords 110074: 20229 total uInfoErrors, 95 frame errors
Processed codewords 120087: 17519 total uInfoErrors, 87 frame errors
Processed codewords 130090: 22984 total uInfoErrors, 101 frame errors
Processed codewords 140102: 20888 total uInfoErrors, 96 frame errors
Processed codewords 150103: 16847 total uInfoErrors, 89 frame errors
Processed codewords 160117: 17456 total uInfoErrors, 91 frame errors
Processed codewords 170128: 15852 total uInfoErrors, 85 frame errors
Processed codewords 180129: 22275 total uInfoErrors, 101 frame errors
Processed codewords 190132: 12849 total uInfoErrors, 69 frame errors
Processed codewords 200136: 19046 total uInfoErrors, 86 frame errors
Processed codewords 210147: 20589 total uInfoErrors, 84 frame errors
Processed codewords 220151: 18277 total uInfoErrors, 88 frame errors
Processed codewords 230151: 18898 total uInfoErrors, 95 frame errors
Processed codewords 240160: 16017 total uInfoErrors, 90 frame errors
Processed codewords 250166: 20689 total uInfoErrors, 90 frame errors
Processed codewords 260171: 20497 total uInfoErrors, 105 frame errors
Processed codewords 270181: 16735 total uInfoErrors, 81 frame errors
Processed codewords 280183: 17459 total uInfoErrors, 83 frame errors
Processed codewords 290184: 20206 total uInfoErrors, 95 frame errors
Processed codewords 300192: 21082 total uInfoErrors, 103 frame errors
Processed codewords 310201: 18822 total uInfoErrors, 99 frame errors
Processed codewords 320219: 20905 total uInfoErrors, 96 frame errors
Processed codewords 330228: 18776 total uInfoErrors, 82 frame errors
Processed codewords 340229: 20059 total uInfoErrors, 109 frame errors
Processed codewords 350230: 16595 total uInfoErrors, 91 frame errors
Processed codewords 360240: 18638 total uInfoErrors, 94 frame errors
Processed codewords 370251: 17895 total uInfoErrors, 91 frame errors
Processed codewords 380253: 18844 total uInfoErrors, 95 frame errors
Processed codewords 390256: 21686 total uInfoErrors, 108 frame errors
Processed codewords 400261: 19153 total uInfoErrors, 95 frame errors
Processed codewords 410272: 17507 total uInfoErrors, 88 frame errors
Processed codewords 420272: 17222 total uInfoErrors, 77 frame errors
Processed codewords 430273: 18238 total uInfoErrors, 94 frame errors
Processed codewords 440284: 21632 total uInfoErrors, 96 frame errors
Processed codewords 450286: 18286 total uInfoErrors, 100 frame errors
Processed codewords 460290: 22968 total uInfoErrors, 110 frame errors
Processed codewords 470297: 18311 total uInfoErrors, 106 frame errors
Processed codewords 480301: 17664 total uInfoErrors, 96 frame errors
Processed codewords 490309: 19351 total uInfoErrors, 106 frame errors
remaining processed codewords 9696: 16564 total uInfoErrors, 78 frame errors
sigma done; duration: 116.959s, average decode speed: 17510.569kBit/s.

Timestamp: 19:43:00, loopStdDev = 19, currentSigma = 0.784518, CWforSigma = 500000
Processed codewords 10002: 9629 total uInfoErrors, 58 frame errors
Processed codewords 20011: 8128 total uInfoErrors, 49 frame errors
Processed codewords 30021: 12416 total uInfoErrors, 59 frame errors
Processed codewords 40021: 8602 total uInfoErrors, 48 frame errors
Processed codewords 50033: 8062 total uInfoErrors, 51 frame errors
Processed codewords 60037: 7318 total uInfoErrors, 48 frame errors
Processed codewords 70049: 10044 total uInfoErrors, 54 frame errors
Processed codewords 80054: 8322 total uInfoErrors, 48 frame errors
Processed codewords 90060: 8232 total uInfoErrors, 46 frame errors
Processed codewords 100062: 8753 total uInfoErrors, 51 frame errors
Processed codewords 110079: 9034 total uInfoErrors, 62 frame errors
Processed codewords 120080: 8898 total uInfoErrors, 55 frame errors
Processed codewords 130080: 12885 total uInfoErrors, 59 frame errors
Processed codewords 140088: 8260 total uInfoErrors, 46 frame errors
Processed codewords 150098: 7366 total uInfoErrors, 46 frame errors
Processed codewords 160110: 9555 total uInfoErrors, 55 frame errors
Processed codewords 170127: 8565 total uInfoErrors, 48 frame errors
Processed codewords 180128: 7915 total uInfoErrors, 49 frame errors
Processed codewords 190136: 8833 total uInfoErrors, 49 frame errors
Processed codewords 200137: 11057 total uInfoErrors, 52 frame errors
Processed codewords 210144: 7164 total uInfoErrors, 49 frame errors
Processed codewords 220145: 9359 total uInfoErrors, 47 frame errors
Processed codewords 230152: 10439 total uInfoErrors, 52 frame errors
Processed codewords 240160: 9019 total uInfoErrors, 51 frame errors
Processed codewords 250171: 11165 total uInfoErrors, 60 frame errors
Processed codewords 260175: 7831 total uInfoErrors, 47 frame errors
Processed codewords 270187: 7046 total uInfoErrors, 41 frame errors
Processed codewords 280199: 9015 total uInfoErrors, 53 frame errors
Processed codewords 290213: 7201 total uInfoErrors, 47 frame errors
Processed codewords 300225: 11208 total uInfoErrors, 55 frame errors
Processed codewords 310227: 6805 total uInfoErrors, 42 frame errors
Processed codewords 320227: 7563 total uInfoErrors, 51 frame errors
Processed codewords 330240: 8682 total uInfoErrors, 46 frame errors
Processed codewords 340244: 14042 total uInfoErrors, 70 frame errors
Processed codewords 350249: 12285 total uInfoErrors, 63 frame errors
Processed codewords 360256: 8620 total uInfoErrors, 48 frame errors
Processed codewords 370256: 9520 total uInfoErrors, 44 frame errors
Processed codewords 380256: 6869 total uInfoErrors, 52 frame errors
Processed codewords 390259: 12127 total uInfoErrors, 52 frame errors
Processed codewords 400260: 10205 total uInfoErrors, 58 frame errors
Processed codewords 410274: 8089 total uInfoErrors, 43 frame errors
Processed codewords 420283: 6399 total uInfoErrors, 55 frame errors
Processed codewords 430296: 11051 total uInfoErrors, 59 frame errors
Processed codewords 440298: 7865 total uInfoErrors, 46 frame errors
Processed codewords 450304: 9635 total uInfoErrors, 55 frame errors
Processed codewords 460304: 9027 total uInfoErrors, 52 frame errors
Processed codewords 470308: 9702 total uInfoErrors, 52 frame errors
Processed codewords 480313: 9861 total uInfoErrors, 67 frame errors
Processed codewords 490317: 10342 total uInfoErrors, 61 frame errors
remaining processed codewords 9685: 11305 total uInfoErrors, 63 frame errors
sigma done; duration: 109.204s, average decode speed: 18754.021kBit/s.

Timestamp: 19:44:49, loopStdDev = 20, currentSigma = 0.773239, CWforSigma = 500000
Processed codewords 10004: 4076 total uInfoErrors, 27 frame errors
Processed codewords 20010: 3297 total uInfoErrors, 25 frame errors
Processed codewords 30012: 4412 total uInfoErrors, 31 frame errors
Processed codewords 40015: 5161 total uInfoErrors, 34 frame errors
Processed codewords 50026: 5771 total uInfoErrors, 42 frame errors
Processed codewords 60026: 4240 total uInfoErrors, 30 frame errors
Processed codewords 70031: 5284 total uInfoErrors, 30 frame errors
Processed codewords 80044: 4372 total uInfoErrors, 29 frame errors
Processed codewords 90047: 5761 total uInfoErrors, 38 frame errors
Processed codewords 100057: 6000 total uInfoErrors, 33 frame errors
Processed codewords 110062: 4768 total uInfoErrors, 32 frame errors
Processed codewords 120062: 8655 total uInfoErrors, 43 frame errors
Processed codewords 130069: 5056 total uInfoErrors, 28 frame errors
Processed codewords 140075: 4601 total uInfoErrors, 25 frame errors
Processed codewords 150083: 3147 total uInfoErrors, 27 frame errors
Processed codewords 160095: 4547 total uInfoErrors, 31 frame errors
Processed codewords 170102: 7483 total uInfoErrors, 49 frame errors
Processed codewords 180103: 3211 total uInfoErrors, 31 frame errors
Processed codewords 190103: 3655 total uInfoErrors, 26 frame errors
Processed codewords 200111: 4124 total uInfoErrors, 31 frame errors
Processed codewords 210122: 4731 total uInfoErrors, 29 frame errors
Processed codewords 220128: 3700 total uInfoErrors, 30 frame errors
Processed codewords 230130: 6418 total uInfoErrors, 29 frame errors
Processed codewords 240138: 2171 total uInfoErrors, 23 frame errors
Processed codewords 250145: 5491 total uInfoErrors, 35 frame errors
Processed codewords 260156: 3452 total uInfoErrors, 28 frame errors
Processed codewords 270157: 4719 total uInfoErrors, 28 frame errors
Processed codewords 280167: 4137 total uInfoErrors, 18 frame errors
Processed codewords 290167: 5667 total uInfoErrors, 31 frame errors
Processed codewords 300170: 4080 total uInfoErrors, 33 frame errors
Processed codewords 310172: 4941 total uInfoErrors, 36 frame errors
Processed codewords 320182: 4539 total uInfoErrors, 30 frame errors
Processed codewords 330194: 5292 total uInfoErrors, 39 frame errors
Processed codewords 340205: 5688 total uInfoErrors, 32 frame errors
Processed codewords 350211: 6881 total uInfoErrors, 40 frame errors
Processed codewords 360221: 5634 total uInfoErrors, 29 frame errors
Processed codewords 370226: 3595 total uInfoErrors, 26 frame errors
Processed codewords 380232: 6796 total uInfoErrors, 35 frame errors
Processed codewords 390244: 4461 total uInfoErrors, 29 frame errors
Processed codewords 400258: 5970 total uInfoErrors, 37 frame errors
Processed codewords 410271: 3424 total uInfoErrors, 27 frame errors
Processed codewords 420271: 5876 total uInfoErrors, 36 frame errors
Processed codewords 430272: 4684 total uInfoErrors, 30 frame errors
Processed codewords 440288: 4949 total uInfoErrors, 34 frame errors
Processed codewords 450292: 3394 total uInfoErrors, 24 frame errors
Processed codewords 460301: 6342 total uInfoErrors, 38 frame errors
Processed codewords 470303: 7668 total uInfoErrors, 37 frame errors
Processed codewords 480313: 4553 total uInfoErrors, 28 frame errors
Processed codewords 490314: 5078 total uInfoErrors, 33 frame errors
remaining processed codewords 9696: 4400 total uInfoErrors, 26 frame errors
sigma done; duration: 104.745s, average decode speed: 19552.681kBit/s.

Timestamp: 19:46:34, loopStdDev = 21, currentSigma = 0.761960, CWforSigma = 500000
Processed codewords 10020: 1750 total uInfoErrors, 15 frame errors
Processed codewords 20024: 3705 total uInfoErrors, 25 frame errors
Processed codewords 30039: 271 total uInfoErrors, 10 frame errors
Processed codewords 40043: 3948 total uInfoErrors, 21 frame errors
Processed codewords 50047: 1307 total uInfoErrors, 9 frame errors
Processed codewords 60050: 1490 total uInfoErrors, 20 frame errors
Processed codewords 70054: 2722 total uInfoErrors, 27 frame errors
Processed codewords 80062: 2527 total uInfoErrors, 14 frame errors
Processed codewords 90072: 1583 total uInfoErrors, 21 frame errors
Processed codewords 100074: 1695 total uInfoErrors, 15 frame errors
Processed codewords 110087: 1746 total uInfoErrors, 17 frame errors
Processed codewords 120093: 2295 total uInfoErrors, 16 frame errors
Processed codewords 130106: 2795 total uInfoErrors, 18 frame errors
Processed codewords 140114: 1521 total uInfoErrors, 19 frame errors
Processed codewords 150129: 2430 total uInfoErrors, 15 frame errors
Processed codewords 160143: 2258 total uInfoErrors, 19 frame errors
Processed codewords 170143: 2474 total uInfoErrors, 26 frame errors
Processed codewords 180146: 1806 total uInfoErrors, 19 frame errors
Processed codewords 190154: 1513 total uInfoErrors, 22 frame errors
Processed codewords 200166: 2093 total uInfoErrors, 20 frame errors
Processed codewords 210171: 2710 total uInfoErrors, 21 frame errors
Processed codewords 220176: 791 total uInfoErrors, 16 frame errors
Processed codewords 230186: 3407 total uInfoErrors, 24 frame errors
Processed codewords 240187: 1178 total uInfoErrors, 12 frame errors
Processed codewords 250193: 1431 total uInfoErrors, 16 frame errors
Processed codewords 260210: 1526 total uInfoErrors, 18 frame errors
Processed codewords 270225: 1962 total uInfoErrors, 20 frame errors
Processed codewords 280226: 1821 total uInfoErrors, 14 frame errors
Processed codewords 290232: 3397 total uInfoErrors, 24 frame errors
Processed codewords 300241: 3554 total uInfoErrors, 18 frame errors
Processed codewords 310244: 2967 total uInfoErrors, 25 frame errors
Processed codewords 320247: 1419 total uInfoErrors, 17 frame errors
Processed codewords 330266: 1905 total uInfoErrors, 12 frame errors
Processed codewords 340274: 1453 total uInfoErrors, 13 frame errors
Processed codewords 350278: 2755 total uInfoErrors, 19 frame errors
Processed codewords 360280: 1355 total uInfoErrors, 18 frame errors
Processed codewords 370292: 3530 total uInfoErrors, 24 frame errors
Processed codewords 380301: 1514 total uInfoErrors, 20 frame errors
Processed codewords 390306: 2534 total uInfoErrors, 18 frame errors
Processed codewords 400308: 1671 total uInfoErrors, 14 frame errors
Processed codewords 410321: 2030 total uInfoErrors, 19 frame errors
Processed codewords 420329: 3775 total uInfoErrors, 26 frame errors
Processed codewords 430329: 3017 total uInfoErrors, 19 frame errors
Processed codewords 440330: 2643 total uInfoErrors, 22 frame errors
Processed codewords 450335: 1071 total uInfoErrors, 16 frame errors
Processed codewords 460345: 2667 total uInfoErrors, 28 frame errors
Processed codewords 470351: 4197 total uInfoErrors, 23 frame errors
Processed codewords 480355: 2501 total uInfoErrors, 19 frame errors
Processed codewords 490367: 1459 total uInfoErrors, 18 frame errors
remaining processed codewords 9643: 3477 total uInfoErrors, 24 frame errors
sigma done; duration: 102.144s, average decode speed: 20050.580kBit/s.

Timestamp: 19:48:16, loopStdDev = 22, currentSigma = 0.750682, CWforSigma = 500000
Processed codewords 10006: 827 total uInfoErrors, 12 frame errors
Processed codewords 20024: 712 total uInfoErrors, 11 frame errors
Processed codewords 30028: 1195 total uInfoErrors, 15 frame errors
Processed codewords 40030: 1754 total uInfoErrors, 21 frame errors
Processed codewords 50038: 670 total uInfoErrors, 14 frame errors
Processed codewords 60038: 614 total uInfoErrors, 7 frame errors
Processed codewords 70047: 1258 total uInfoErrors, 10 frame errors
Processed codewords 80060: 455 total uInfoErrors, 8 frame errors
Processed codewords 90060: 321 total uInfoErrors, 9 frame errors
Processed codewords 100071: 1065 total uInfoErrors, 10 frame errors
Processed codewords 110084: 3032 total uInfoErrors, 19 frame errors
Processed codewords 120089: 965 total uInfoErrors, 8 frame errors
Processed codewords 130090: 1320 total uInfoErrors, 13 frame errors
Processed codewords 140109: 1087 total uInfoErrors, 15 frame errors
Processed codewords 150114: 981 total uInfoErrors, 13 frame errors
Processed codewords 160132: 1095 total uInfoErrors, 12 frame errors
Processed codewords 170146: 714 total uInfoErrors, 11 frame errors
Processed codewords 180154: 1364 total uInfoErrors, 10 frame errors
Processed codewords 190169: 523 total uInfoErrors, 15 frame errors
Processed codewords 200174: 474 total uInfoErrors, 13 frame errors
Processed codewords 210178: 869 total uInfoErrors, 14 frame errors
Processed codewords 220182: 1111 total uInfoErrors, 11 frame errors
Processed codewords 230187: 1092 total uInfoErrors, 16 frame errors
Processed codewords 240193: 2200 total uInfoErrors, 26 frame errors
Processed codewords 250203: 415 total uInfoErrors, 14 frame errors
Processed codewords 260207: 1597 total uInfoErrors, 18 frame errors
Processed codewords 270212: 1442 total uInfoErrors, 14 frame errors
Processed codewords 280228: 1152 total uInfoErrors, 11 frame errors
Processed codewords 290236: 1184 total uInfoErrors, 12 frame errors
Processed codewords 300240: 1639 total uInfoErrors, 9 frame errors
Processed codewords 310244: 2754 total uInfoErrors, 20 frame errors
Processed codewords 320247: 1070 total uInfoErrors, 11 frame errors
Processed codewords 330248: 1110 total uInfoErrors, 15 frame errors
Processed codewords 340257: 1068 total uInfoErrors, 11 frame errors
Processed codewords 350258: 611 total uInfoErrors, 11 frame errors
Processed codewords 360273: 446 total uInfoErrors, 15 frame errors
Processed codewords 370287: 1903 total uInfoErrors, 19 frame errors
Processed codewords 380302: 700 total uInfoErrors, 14 frame errors
Processed codewords 390306: 868 total uInfoErrors, 16 frame errors
Processed codewords 400318: 2190 total uInfoErrors, 13 frame errors
Processed codewords 410330: 1178 total uInfoErrors, 11 frame errors
Processed codewords 420337: 1789 total uInfoErrors, 14 frame errors
Processed codewords 430348: 697 total uInfoErrors, 16 frame errors
Processed codewords 440358: 1806 total uInfoErrors, 19 frame errors
Processed codewords 450368: 1351 total uInfoErrors, 17 frame errors
Processed codewords 460371: 1092 total uInfoErrors, 6 frame errors
Processed codewords 470372: 198 total uInfoErrors, 6 frame errors
Processed codewords 480382: 503 total uInfoErrors, 10 frame errors
Processed codewords 490391: 749 total uInfoErrors, 12 frame errors
remaining processed codewords 9609: 625 total uInfoErrors, 15 frame errors
sigma done; duration: 100.832s, average decode speed: 20311.063kBit/s.

Timestamp: 19:49:57, loopStdDev = 23, currentSigma = 0.739403, CWforSigma = 500000
Processed codewords 10005: 1561 total uInfoErrors, 11 frame errors
Processed codewords 20013: 1029 total uInfoErrors, 11 frame errors
Processed codewords 30027: 1008 total uInfoErrors, 6 frame errors
Processed codewords 40039: 812 total uInfoErrors, 9 frame errors
Processed codewords 50042: 637 total uInfoErrors, 15 frame errors
Processed codewords 60046: 990 total uInfoErrors, 8 frame errors
Processed codewords 70050: 434 total uInfoErrors, 12 frame errors
Processed codewords 80066: 879 total uInfoErrors, 5 frame errors
Processed codewords 90068: 391 total uInfoErrors, 8 frame errors
Processed codewords 100077: 432 total uInfoErrors, 9 frame errors
Processed codewords 110091: 445 total uInfoErrors, 10 frame errors
Processed codewords 120092: 1665 total uInfoErrors, 14 frame errors
Processed codewords 130100: 1022 total uInfoErrors, 8 frame errors
Processed codewords 140101: 679 total uInfoErrors, 8 frame errors
Processed codewords 150104: 737 total uInfoErrors, 9 frame errors
Processed codewords 160111: 450 total uInfoErrors, 8 frame errors
Processed codewords 170115: 610 total uInfoErrors, 7 frame errors
Processed codewords 180116: 881 total uInfoErrors, 10 frame errors
Processed codewords 190117: 1279 total uInfoErrors, 9 frame errors
Processed codewords 200124: 1027 total uInfoErrors, 14 frame errors
Processed codewords 210135: 106 total uInfoErrors, 6 frame errors
Processed codewords 220144: 359 total uInfoErrors, 8 frame errors
Processed codewords 230157: 571 total uInfoErrors, 12 frame errors
Processed codewords 240163: 569 total uInfoErrors, 8 frame errors
Processed codewords 250171: 1109 total uInfoErrors, 12 frame errors
Processed codewords 260178: 139 total uInfoErrors, 6 frame errors
Processed codewords 270187: 381 total uInfoErrors, 11 frame errors
Processed codewords 280197: 722 total uInfoErrors, 12 frame errors
Processed codewords 290200: 70 total uInfoErrors, 4 frame errors
Processed codewords 300203: 497 total uInfoErrors, 11 frame errors
Processed codewords 310203: 428 total uInfoErrors, 7 frame errors
Processed codewords 320209: 362 total uInfoErrors, 5 frame errors
Processed codewords 330220: 1102 total uInfoErrors, 10 frame errors
Processed codewords 340233: 1026 total uInfoErrors, 12 frame errors
Processed codewords 350236: 156 total uInfoErrors, 8 frame errors
Processed codewords 360243: 1213 total uInfoErrors, 10 frame errors
Processed codewords 370248: 787 total uInfoErrors, 7 frame errors
Processed codewords 380256: 1275 total uInfoErrors, 14 frame errors
Processed codewords 390258: 953 total uInfoErrors, 10 frame errors
Processed codewords 400265: 729 total uInfoErrors, 8 frame errors
Processed codewords 410273: 344 total uInfoErrors, 9 frame errors
Processed codewords 420282: 954 total uInfoErrors, 12 frame errors
Processed codewords 430283: 1418 total uInfoErrors, 10 frame errors
Processed codewords 440286: 221 total uInfoErrors, 6 frame errors
Processed codewords 450294: 782 total uInfoErrors, 9 frame errors
Processed codewords 460296: 1014 total uInfoErrors, 9 frame errors
Processed codewords 470300: 395 total uInfoErrors, 8 frame errors
Processed codewords 480313: 1384 total uInfoErrors, 15 frame errors
Processed codewords 490314: 805 total uInfoErrors, 9 frame errors
remaining processed codewords 9699: 649 total uInfoErrors, 8 frame errors
sigma done; duration: 100.025s, average decode speed: 20475.502kBit/s.

Timestamp: 19:51:37, loopStdDev = 24, currentSigma = 0.728124, CWforSigma = 500000
Processed codewords 10008: 300 total uInfoErrors, 5 frame errors
Processed codewords 20012: 690 total uInfoErrors, 14 frame errors
Processed codewords 30021: 232 total uInfoErrors, 4 frame errors
Processed codewords 40030: 255 total uInfoErrors, 6 frame errors
Processed codewords 50038: 366 total uInfoErrors, 6 frame errors
Processed codewords 60041: 99 total uInfoErrors, 4 frame errors
Processed codewords 70048: 236 total uInfoErrors, 7 frame errors
Processed codewords 80049: 526 total uInfoErrors, 13 frame errors
Processed codewords 90065: 546 total uInfoErrors, 9 frame errors
Processed codewords 100074: 181 total uInfoErrors, 6 frame errors
Processed codewords 110087: 7 total uInfoErrors, 1 frame errors
Processed codewords 120088: 608 total uInfoErrors, 10 frame errors
Processed codewords 130088: 396 total uInfoErrors, 11 frame errors
Processed codewords 140100: 1184 total uInfoErrors, 9 frame errors
Processed codewords 150115: 632 total uInfoErrors, 9 frame errors
Processed codewords 160124: 480 total uInfoErrors, 7 frame errors
Processed codewords 170128: 299 total uInfoErrors, 7 frame errors
Processed codewords 180139: 116 total uInfoErrors, 4 frame errors
Processed codewords 190144: 539 total uInfoErrors, 7 frame errors
Processed codewords 200151: 128 total uInfoErrors, 7 frame errors
Processed codewords 210151: 174 total uInfoErrors, 5 frame errors
Processed codewords 220161: 319 total uInfoErrors, 6 frame errors
Processed codewords 230178: 520 total uInfoErrors, 6 frame errors
Processed codewords 240197: 109 total uInfoErrors, 4 frame errors
Processed codewords 250207: 312 total uInfoErrors, 9 frame errors
Processed codewords 260219: 372 total uInfoErrors, 6 frame errors
Processed codewords 270228: 85 total uInfoErrors, 3 frame errors
Processed codewords 280232: 184 total uInfoErrors, 6 frame errors
Processed codewords 290244: 1043 total uInfoErrors, 12 frame errors
Processed codewords 300247: 168 total uInfoErrors, 7 frame errors
Processed codewords 310249: 955 total uInfoErrors, 10 frame errors
Processed codewords 320257: 307 total uInfoErrors, 11 frame errors
Processed codewords 330260: 104 total uInfoErrors, 5 frame errors
Processed codewords 340273: 341 total uInfoErrors, 3 frame errors
Processed codewords 350288: 1012 total uInfoErrors, 9 frame errors
Processed codewords 360295: 333 total uInfoErrors, 10 frame errors
Processed codewords 370301: 307 total uInfoErrors, 12 frame errors
Processed codewords 380312: 575 total uInfoErrors, 6 frame errors
Processed codewords 390327: 64 total uInfoErrors, 4 frame errors
Processed codewords 400331: 72 total uInfoErrors, 4 frame errors
Processed codewords 410344: 369 total uInfoErrors, 7 frame errors
Processed codewords 420351: 66 total uInfoErrors, 4 frame errors
Processed codewords 430357: 448 total uInfoErrors, 12 frame errors
Processed codewords 440367: 345 total uInfoErrors, 10 frame errors
Processed codewords 450378: 537 total uInfoErrors, 4 frame errors
Processed codewords 460390: 331 total uInfoErrors, 8 frame errors
Processed codewords 470391: 430 total uInfoErrors, 6 frame errors
Processed codewords 480392: 335 total uInfoErrors, 11 frame errors
Processed codewords 490400: 352 total uInfoErrors, 7 frame errors
remaining processed codewords 9601: 677 total uInfoErrors, 10 frame errors
sigma done; duration: 99.107s, average decode speed: 20664.492kBit/s.

Timestamp: 19:53:16, loopStdDev = 25, currentSigma = 0.716845, CWforSigma = 500000
Processed codewords 10012: 410 total uInfoErrors, 8 frame errors
Processed codewords 20014: 264 total uInfoErrors, 6 frame errors
Processed codewords 30015: 562 total uInfoErrors, 4 frame errors
Processed codewords 40035: 147 total uInfoErrors, 5 frame errors
Processed codewords 50037: 766 total uInfoErrors, 6 frame errors
Processed codewords 60049: 258 total uInfoErrors, 5 frame errors
Processed codewords 70061: 387 total uInfoErrors, 9 frame errors
Processed codewords 80061: 653 total uInfoErrors, 8 frame errors
Processed codewords 90073: 435 total uInfoErrors, 10 frame errors
Processed codewords 100076: 188 total uInfoErrors, 9 frame errors
Processed codewords 110083: 312 total uInfoErrors, 8 frame errors
Processed codewords 120093: 118 total uInfoErrors, 6 frame errors
Processed codewords 130108: 460 total uInfoErrors, 5 frame errors
Processed codewords 140119: 184 total uInfoErrors, 4 frame errors
Processed codewords 150119: 710 total uInfoErrors, 10 frame errors
Processed codewords 160130: 16 total uInfoErrors, 2 frame errors
Processed codewords 170140: 141 total uInfoErrors, 7 frame errors
Processed codewords 180140: 56 total uInfoErrors, 3 frame errors
Processed codewords 190154: 214 total uInfoErrors, 4 frame errors
Processed codewords 200166: 120 total uInfoErrors, 4 frame errors
Processed codewords 210172: 509 total uInfoErrors, 6 frame errors
Processed codewords 220174: 80 total uInfoErrors, 6 frame errors
Processed codewords 230180: 59 total uInfoErrors, 5 frame errors
Processed codewords 240186: 168 total uInfoErrors, 3 frame errors
Processed codewords 250196: 194 total uInfoErrors, 8 frame errors
Processed codewords 260203: 256 total uInfoErrors, 7 frame errors
Processed codewords 270214: 172 total uInfoErrors, 6 frame errors
Processed codewords 280233: 460 total uInfoErrors, 3 frame errors
Processed codewords 290241: 515 total uInfoErrors, 9 frame errors
Processed codewords 300250: 110 total uInfoErrors, 5 frame errors
Processed codewords 310254: 140 total uInfoErrors, 3 frame errors
Processed codewords 320269: 44 total uInfoErrors, 3 frame errors
Processed codewords 330279: 803 total uInfoErrors, 7 frame errors
Processed codewords 340285: 56 total uInfoErrors, 4 frame errors
Processed codewords 350289: 100 total uInfoErrors, 5 frame errors
Processed codewords 360291: 358 total uInfoErrors, 7 frame errors
Processed codewords 370309: 232 total uInfoErrors, 9 frame errors
Processed codewords 380324: 88 total uInfoErrors, 3 frame errors
Processed codewords 390329: 310 total uInfoErrors, 8 frame errors
Processed codewords 400334: 67 total uInfoErrors, 2 frame errors
Processed codewords 410341: 491 total uInfoErrors, 6 frame errors
Processed codewords 420354: 427 total uInfoErrors, 16 frame errors
Processed codewords 430357: 147 total uInfoErrors, 5 frame errors
Processed codewords 440365: 53 total uInfoErrors, 2 frame errors
Processed codewords 450378: 348 total uInfoErrors, 8 frame errors
Processed codewords 460387: 52 total uInfoErrors, 3 frame errors
Processed codewords 470396: 841 total uInfoErrors, 8 frame errors
Processed codewords 480404: 291 total uInfoErrors, 7 frame errors
Processed codewords 490404: 224 total uInfoErrors, 4 frame errors
remaining processed codewords 9604: 48 total uInfoErrors, 2 frame errors
sigma done; duration: 97.286s, average decode speed: 21051.709kBit/s.

Timestamp: 19:54:53, loopStdDev = 26, currentSigma = 0.705566, CWforSigma = 500000
Processed codewords 10009: 128 total uInfoErrors, 1 frame errors
Processed codewords 20017: 146 total uInfoErrors, 6 frame errors
Processed codewords 30026: 90 total uInfoErrors, 2 frame errors
Processed codewords 40042: 24 total uInfoErrors, 2 frame errors
Processed codewords 50045: 41 total uInfoErrors, 2 frame errors
Processed codewords 60050: 346 total uInfoErrors, 5 frame errors
Processed codewords 70050: 113 total uInfoErrors, 4 frame errors
Processed codewords 80058: 18 total uInfoErrors, 2 frame errors
Processed codewords 90064: 145 total uInfoErrors, 7 frame errors
Processed codewords 100068: 200 total uInfoErrors, 7 frame errors
Processed codewords 110079: 176 total uInfoErrors, 5 frame errors
Processed codewords 120082: 140 total uInfoErrors, 4 frame errors
Processed codewords 130097: 80 total uInfoErrors, 2 frame errors
Processed codewords 140108: 180 total uInfoErrors, 3 frame errors
Processed codewords 150122: 28 total uInfoErrors, 2 frame errors
Processed codewords 160132: 282 total uInfoErrors, 5 frame errors
Processed codewords 170133: 286 total uInfoErrors, 6 frame errors
Processed codewords 180136: 16 total uInfoErrors, 1 frame errors
Processed codewords 190142: 116 total uInfoErrors, 4 frame errors
Processed codewords 200154: 411 total uInfoErrors, 5 frame errors
Processed codewords 210165: 210 total uInfoErrors, 6 frame errors
Processed codewords 220166: 236 total uInfoErrors, 10 frame errors
Processed codewords 230180: 26 total uInfoErrors, 3 frame errors
Processed codewords 240192: 57 total uInfoErrors, 2 frame errors
Processed codewords 250193: 575 total uInfoErrors, 8 frame errors
Processed codewords 260199: 58 total uInfoErrors, 3 frame errors
Processed codewords 270218: 32 total uInfoErrors, 1 frame errors
Processed codewords 280233: 8 total uInfoErrors, 1 frame errors
Processed codewords 290244: 131 total uInfoErrors, 6 frame errors
Processed codewords 300253: 500 total uInfoErrors, 5 frame errors
Processed codewords 310266: 56 total uInfoErrors, 6 frame errors
Processed codewords 320274: 84 total uInfoErrors, 8 frame errors
Processed codewords 330275: 100 total uInfoErrors, 6 frame errors
Processed codewords 340283: 192 total uInfoErrors, 8 frame errors
Processed codewords 350291: 48 total uInfoErrors, 4 frame errors
Processed codewords 360301: 4 total uInfoErrors, 1 frame errors
Processed codewords 370314: 99 total uInfoErrors, 4 frame errors
Processed codewords 380322: 129 total uInfoErrors, 5 frame errors
Processed codewords 390330: 56 total uInfoErrors, 4 frame errors
Processed codewords 400333: 122 total uInfoErrors, 5 frame errors
Processed codewords 410347: 226 total uInfoErrors, 7 frame errors
Processed codewords 420364: 40 total uInfoErrors, 2 frame errors
Processed codewords 430369: 355 total uInfoErrors, 6 frame errors
Processed codewords 440382: 74 total uInfoErrors, 5 frame errors
Processed codewords 450391: 256 total uInfoErrors, 7 frame errors
Processed codewords 460403: 37 total uInfoErrors, 4 frame errors
Processed codewords 470410: 200 total uInfoErrors, 5 frame errors
Processed codewords 480419: 256 total uInfoErrors, 5 frame errors
Processed codewords 490427: 237 total uInfoErrors, 7 frame errors
remaining processed codewords 9583: 177 total uInfoErrors, 4 frame errors
sigma done; duration: 93.387s, average decode speed: 21930.710kBit/s.

Timestamp: 19:56:27, loopStdDev = 27, currentSigma = 0.694288, CWforSigma = 500000
Processed codewords 10014: 72 total uInfoErrors, 3 frame errors
Processed codewords 20015: 235 total uInfoErrors, 7 frame errors
Processed codewords 30028: 48 total uInfoErrors, 1 frame errors
Processed codewords 40034: 511 total uInfoErrors, 9 frame errors
Processed codewords 50038: 0 total uInfoErrors, 0 frame errors
Processed codewords 60043: 140 total uInfoErrors, 3 frame errors
Processed codewords 70043: 400 total uInfoErrors, 8 frame errors
Processed codewords 80048: 40 total uInfoErrors, 2 frame errors
Processed codewords 90054: 144 total uInfoErrors, 3 frame errors
Processed codewords 100061: 94 total uInfoErrors, 3 frame errors
Processed codewords 110076: 52 total uInfoErrors, 5 frame errors
Processed codewords 120089: 40 total uInfoErrors, 3 frame errors
Processed codewords 130091: 396 total uInfoErrors, 3 frame errors
Processed codewords 140101: 245 total uInfoErrors, 4 frame errors
Processed codewords 150103: 80 total uInfoErrors, 2 frame errors
Processed codewords 160113: 191 total uInfoErrors, 3 frame errors
Processed codewords 170127: 511 total uInfoErrors, 3 frame errors
Processed codewords 180142: 148 total uInfoErrors, 4 frame errors
Processed codewords 190159: 99 total uInfoErrors, 3 frame errors
Processed codewords 200167: 210 total uInfoErrors, 4 frame errors
Processed codewords 210184: 136 total uInfoErrors, 4 frame errors
Processed codewords 220202: 208 total uInfoErrors, 9 frame errors
Processed codewords 230217: 157 total uInfoErrors, 5 frame errors
Processed codewords 240225: 127 total uInfoErrors, 8 frame errors
Processed codewords 250228: 32 total uInfoErrors, 1 frame errors
Processed codewords 260238: 56 total uInfoErrors, 3 frame errors
Processed codewords 270247: 34 total uInfoErrors, 2 frame errors
Processed codewords 280253: 10 total uInfoErrors, 2 frame errors
Processed codewords 290266: 82 total uInfoErrors, 4 frame errors
Processed codewords 300275: 40 total uInfoErrors, 4 frame errors
Processed codewords 310290: 24 total uInfoErrors, 2 frame errors
Processed codewords 320303: 0 total uInfoErrors, 0 frame errors
Processed codewords 330306: 26 total uInfoErrors, 3 frame errors
Processed codewords 340312: 10 total uInfoErrors, 2 frame errors
Processed codewords 350319: 328 total uInfoErrors, 5 frame errors
Processed codewords 360326: 87 total uInfoErrors, 3 frame errors
Processed codewords 370341: 76 total uInfoErrors, 3 frame errors
Processed codewords 380352: 24 total uInfoErrors, 1 frame errors
Processed codewords 390370: 20 total uInfoErrors, 2 frame errors
Processed codewords 400388: 20 total uInfoErrors, 2 frame errors
Processed codewords 410399: 96 total uInfoErrors, 3 frame errors
Processed codewords 420408: 63 total uInfoErrors, 2 frame errors
Processed codewords 430411: 0 total uInfoErrors, 0 frame errors
Processed codewords 440420: 150 total uInfoErrors, 4 frame errors
Processed codewords 450435: 32 total uInfoErrors, 1 frame errors
Processed codewords 460440: 144 total uInfoErrors, 4 frame errors
Processed codewords 470450: 111 total uInfoErrors, 4 frame errors
Processed codewords 480456: 494 total uInfoErrors, 5 frame errors
Processed codewords 490459: 96 total uInfoErrors, 4 frame errors
remaining processed codewords 9555: 40 total uInfoErrors, 2 frame errors
sigma done; duration: 86.557s, average decode speed: 23661.407kBit/s.

Timestamp: 19:57:53, loopStdDev = 28, currentSigma = 0.683009, CWforSigma = 500000
Processed codewords 10003: 150 total uInfoErrors, 5 frame errors
Processed codewords 20009: 64 total uInfoErrors, 1 frame errors
Processed codewords 30019: 32 total uInfoErrors, 1 frame errors
Processed codewords 40035: 16 total uInfoErrors, 1 frame errors
Processed codewords 50051: 16 total uInfoErrors, 2 frame errors
Processed codewords 60052: 54 total uInfoErrors, 4 frame errors
Processed codewords 70066: 32 total uInfoErrors, 1 frame errors
Processed codewords 80074: 128 total uInfoErrors, 1 frame errors
Processed codewords 90081: 110 total uInfoErrors, 5 frame errors
Processed codewords 100103: 84 total uInfoErrors, 4 frame errors
Processed codewords 110107: 102 total uInfoErrors, 5 frame errors
Processed codewords 120118: 150 total uInfoErrors, 5 frame errors
Processed codewords 130126: 56 total uInfoErrors, 3 frame errors
Processed codewords 140130: 16 total uInfoErrors, 2 frame errors
Processed codewords 150134: 175 total uInfoErrors, 6 frame errors
Processed codewords 160151: 96 total uInfoErrors, 4 frame errors
Processed codewords 170163: 8 total uInfoErrors, 1 frame errors
Processed codewords 180178: 0 total uInfoErrors, 0 frame errors
Processed codewords 190181: 160 total uInfoErrors, 4 frame errors
Processed codewords 200188: 187 total uInfoErrors, 4 frame errors
Processed codewords 210204: 46 total uInfoErrors, 3 frame errors
Processed codewords 220222: 36 total uInfoErrors, 3 frame errors
Processed codewords 230223: 32 total uInfoErrors, 2 frame errors
Processed codewords 240228: 62 total uInfoErrors, 2 frame errors
Processed codewords 250240: 244 total uInfoErrors, 4 frame errors
Processed codewords 260243: 104 total uInfoErrors, 4 frame errors
Processed codewords 270252: 94 total uInfoErrors, 3 frame errors
Processed codewords 280272: 40 total uInfoErrors, 2 frame errors
Processed codewords 290276: 32 total uInfoErrors, 3 frame errors
Processed codewords 300292: 88 total uInfoErrors, 2 frame errors
Processed codewords 310293: 118 total uInfoErrors, 4 frame errors
Processed codewords 320307: 152 total uInfoErrors, 6 frame errors
Processed codewords 330326: 108 total uInfoErrors, 3 frame errors
Processed codewords 340330: 78 total uInfoErrors, 2 frame errors
Processed codewords 350349: 64 total uInfoErrors, 1 frame errors
Processed codewords 360363: 68 total uInfoErrors, 2 frame errors
Processed codewords 370382: 112 total uInfoErrors, 3 frame errors
Processed codewords 380385: 88 total uInfoErrors, 6 frame errors
Processed codewords 390388: 48 total uInfoErrors, 2 frame errors
Processed codewords 400396: 130 total uInfoErrors, 5 frame errors
Processed codewords 410396: 175 total uInfoErrors, 6 frame errors
Processed codewords 420413: 80 total uInfoErrors, 2 frame errors
Processed codewords 430431: 42 total uInfoErrors, 3 frame errors
Processed codewords 440437: 64 total uInfoErrors, 5 frame errors
Processed codewords 450446: 216 total uInfoErrors, 8 frame errors
Processed codewords 460464: 172 total uInfoErrors, 3 frame errors
Processed codewords 470476: 111 total uInfoErrors, 5 frame errors
Processed codewords 480488: 50 total uInfoErrors, 2 frame errors
Processed codewords 490490: 211 total uInfoErrors, 3 frame errors
remaining processed codewords 9511: 262 total uInfoErrors, 7 frame errors
sigma done; duration: 77.620s, average decode speed: 26384.877kBit/s.

Timestamp: 19:59:11, loopStdDev = 29, currentSigma = 0.671730, CWforSigma = 500000
Processed codewords 10018: 114 total uInfoErrors, 6 frame errors
Processed codewords 20028: 116 total uInfoErrors, 5 frame errors
Processed codewords 30031: 40 total uInfoErrors, 2 frame errors
Processed codewords 40041: 152 total uInfoErrors, 4 frame errors
Processed codewords 50043: 176 total uInfoErrors, 4 frame errors
Processed codewords 60063: 24 total uInfoErrors, 2 frame errors
Processed codewords 70085: 272 total uInfoErrors, 8 frame errors
Processed codewords 80094: 0 total uInfoErrors, 0 frame errors
Processed codewords 90099: 48 total uInfoErrors, 2 frame errors
Processed codewords 100102: 64 total uInfoErrors, 3 frame errors
Processed codewords 110112: 80 total uInfoErrors, 2 frame errors
Processed codewords 120129: 0 total uInfoErrors, 0 frame errors
Processed codewords 130148: 40 total uInfoErrors, 2 frame errors
Processed codewords 140161: 156 total uInfoErrors, 4 frame errors
Processed codewords 150164: 128 total uInfoErrors, 6 frame errors
Processed codewords 160167: 24 total uInfoErrors, 3 frame errors
Processed codewords 170184: 20 total uInfoErrors, 2 frame errors
Processed codewords 180204: 84 total uInfoErrors, 3 frame errors
Processed codewords 190213: 16 total uInfoErrors, 1 frame errors
Processed codewords 200226: 0 total uInfoErrors, 0 frame errors
Processed codewords 210234: 4 total uInfoErrors, 1 frame errors
Processed codewords 220250: 82 total uInfoErrors, 4 frame errors
Processed codewords 230269: 96 total uInfoErrors, 5 frame errors
Processed codewords 240277: 24 total uInfoErrors, 2 frame errors
Processed codewords 250305: 64 total uInfoErrors, 4 frame errors
Processed codewords 260307: 40 total uInfoErrors, 2 frame errors
Processed codewords 270318: 128 total uInfoErrors, 4 frame errors
Processed codewords 280340: 144 total uInfoErrors, 2 frame errors
Processed codewords 290358: 134 total uInfoErrors, 2 frame errors
Processed codewords 300358: 98 total uInfoErrors, 5 frame errors
Processed codewords 310380: 78 total uInfoErrors, 4 frame errors
Processed codewords 320393: 208 total uInfoErrors, 5 frame errors
Processed codewords 330407: 239 total uInfoErrors, 6 frame errors
Processed codewords 340428: 40 total uInfoErrors, 2 frame errors
Processed codewords 350430: 8 total uInfoErrors, 1 frame errors
Processed codewords 360432: 120 total uInfoErrors, 4 frame errors
Processed codewords 370442: 0 total uInfoErrors, 0 frame errors
Processed codewords 380451: 196 total uInfoErrors, 3 frame errors
Processed codewords 390460: 24 total uInfoErrors, 2 frame errors
Processed codewords 400461: 386 total uInfoErrors, 4 frame errors
Processed codewords 410476: 20 total uInfoErrors, 3 frame errors
Processed codewords 420489: 136 total uInfoErrors, 2 frame errors
Processed codewords 430492: 248 total uInfoErrors, 4 frame errors
Processed codewords 440510: 64 total uInfoErrors, 2 frame errors
Processed codewords 450518: 12 total uInfoErrors, 2 frame errors
Processed codewords 460521: 32 total uInfoErrors, 2 frame errors
Processed codewords 470538: 40 total uInfoErrors, 2 frame errors
Processed codewords 480554: 48 total uInfoErrors, 4 frame errors
Processed codewords 490559: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9450: 124 total uInfoErrors, 5 frame errors
sigma done; duration: 68.776s, average decode speed: 29778.477kBit/s.

Timestamp: 20:00:20, loopStdDev = 30, currentSigma = 0.660451, CWforSigma = 500000
Processed codewords 10011: 28 total uInfoErrors, 3 frame errors
Processed codewords 20017: 41 total uInfoErrors, 3 frame errors
Processed codewords 30034: 69 total uInfoErrors, 4 frame errors
Processed codewords 40060: 55 total uInfoErrors, 4 frame errors
Processed codewords 50071: 130 total uInfoErrors, 2 frame errors
Processed codewords 60076: 72 total uInfoErrors, 3 frame errors
Processed codewords 70102: 306 total uInfoErrors, 5 frame errors
Processed codewords 80105: 387 total uInfoErrors, 5 frame errors
Processed codewords 90131: 106 total uInfoErrors, 2 frame errors
Processed codewords 100143: 0 total uInfoErrors, 0 frame errors
Processed codewords 110154: 96 total uInfoErrors, 3 frame errors
Processed codewords 120172: 159 total uInfoErrors, 2 frame errors
Processed codewords 130181: 32 total uInfoErrors, 2 frame errors
Processed codewords 140184: 8 total uInfoErrors, 1 frame errors
Processed codewords 150200: 24 total uInfoErrors, 2 frame errors
Processed codewords 160224: 96 total uInfoErrors, 2 frame errors
Processed codewords 170243: 116 total uInfoErrors, 4 frame errors
Processed codewords 180266: 32 total uInfoErrors, 3 frame errors
Processed codewords 190271: 64 total uInfoErrors, 1 frame errors
Processed codewords 200285: 256 total uInfoErrors, 4 frame errors
Processed codewords 210288: 64 total uInfoErrors, 1 frame errors
Processed codewords 220310: 0 total uInfoErrors, 0 frame errors
Processed codewords 230311: 278 total uInfoErrors, 4 frame errors
Processed codewords 240316: 32 total uInfoErrors, 1 frame errors
Processed codewords 250331: 18 total uInfoErrors, 2 frame errors
Processed codewords 260358: 4 total uInfoErrors, 1 frame errors
Processed codewords 270364: 180 total uInfoErrors, 7 frame errors
Processed codewords 280373: 16 total uInfoErrors, 1 frame errors
Processed codewords 290398: 100 total uInfoErrors, 5 frame errors
Processed codewords 300409: 40 total uInfoErrors, 3 frame errors
Processed codewords 310414: 498 total uInfoErrors, 3 frame errors
Processed codewords 320432: 36 total uInfoErrors, 2 frame errors
Processed codewords 330447: 136 total uInfoErrors, 2 frame errors
Processed codewords 340452: 107 total uInfoErrors, 3 frame errors
Processed codewords 350472: 129 total uInfoErrors, 6 frame errors
Processed codewords 360499: 96 total uInfoErrors, 4 frame errors
Processed codewords 370525: 112 total uInfoErrors, 3 frame errors
Processed codewords 380547: 168 total uInfoErrors, 4 frame errors
Processed codewords 390574: 6 total uInfoErrors, 2 frame errors
Processed codewords 400575: 23 total uInfoErrors, 1 frame errors
Processed codewords 410587: 368 total uInfoErrors, 6 frame errors
Processed codewords 420590: 48 total uInfoErrors, 2 frame errors
Processed codewords 430607: 97 total uInfoErrors, 2 frame errors
Processed codewords 440618: 40 total uInfoErrors, 3 frame errors
Processed codewords 450618: 32 total uInfoErrors, 1 frame errors
Processed codewords 460632: 64 total uInfoErrors, 1 frame errors
Processed codewords 470643: 66 total uInfoErrors, 3 frame errors
Processed codewords 480647: 142 total uInfoErrors, 4 frame errors
Processed codewords 490671: 64 total uInfoErrors, 3 frame errors
remaining processed codewords 9343: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 61.573s, average decode speed: 33262.429kBit/s.

Timestamp: 20:01:21, loopStdDev = 31, currentSigma = 0.649172, CWforSigma = 500000
Processed codewords 10014: 32 total uInfoErrors, 3 frame errors
Processed codewords 20032: 16 total uInfoErrors, 1 frame errors
Processed codewords 30033: 40 total uInfoErrors, 3 frame errors
Processed codewords 40052: 32 total uInfoErrors, 1 frame errors
Processed codewords 50074: 38 total uInfoErrors, 4 frame errors
Processed codewords 60098: 160 total uInfoErrors, 3 frame errors
Processed codewords 70122: 112 total uInfoErrors, 3 frame errors
Processed codewords 80140: 64 total uInfoErrors, 3 frame errors
Processed codewords 90156: 16 total uInfoErrors, 1 frame errors
Processed codewords 100179: 66 total uInfoErrors, 2 frame errors
Processed codewords 110204: 34 total uInfoErrors, 4 frame errors
Processed codewords 120231: 64 total uInfoErrors, 1 frame errors
Processed codewords 130252: 0 total uInfoErrors, 0 frame errors
Processed codewords 140254: 36 total uInfoErrors, 2 frame errors
Processed codewords 150263: 32 total uInfoErrors, 1 frame errors
Processed codewords 160268: 8 total uInfoErrors, 1 frame errors
Processed codewords 170271: 72 total uInfoErrors, 3 frame errors
Processed codewords 180277: 32 total uInfoErrors, 1 frame errors
Processed codewords 190298: 111 total uInfoErrors, 3 frame errors
Processed codewords 200320: 0 total uInfoErrors, 0 frame errors
Processed codewords 210345: 8 total uInfoErrors, 1 frame errors
Processed codewords 220346: 136 total uInfoErrors, 4 frame errors
Processed codewords 230356: 0 total uInfoErrors, 0 frame errors
Processed codewords 240378: 112 total uInfoErrors, 3 frame errors
Processed codewords 250388: 16 total uInfoErrors, 1 frame errors
Processed codewords 260396: 48 total uInfoErrors, 2 frame errors
Processed codewords 270418: 0 total uInfoErrors, 0 frame errors
Processed codewords 280439: 32 total uInfoErrors, 1 frame errors
Processed codewords 290449: 96 total uInfoErrors, 2 frame errors
Processed codewords 300465: 128 total uInfoErrors, 2 frame errors
Processed codewords 310467: 56 total uInfoErrors, 2 frame errors
Processed codewords 320487: 12 total uInfoErrors, 1 frame errors
Processed codewords 330500: 96 total uInfoErrors, 1 frame errors
Processed codewords 340505: 80 total uInfoErrors, 2 frame errors
Processed codewords 350527: 0 total uInfoErrors, 0 frame errors
Processed codewords 360549: 136 total uInfoErrors, 3 frame errors
Processed codewords 370554: 16 total uInfoErrors, 1 frame errors
Processed codewords 380580: 126 total uInfoErrors, 1 frame errors
Processed codewords 390600: 8 total uInfoErrors, 1 frame errors
Processed codewords 400605: 0 total uInfoErrors, 0 frame errors
Processed codewords 410625: 72 total uInfoErrors, 2 frame errors
Processed codewords 420637: 72 total uInfoErrors, 2 frame errors
Processed codewords 430662: 8 total uInfoErrors, 1 frame errors
Processed codewords 440663: 28 total uInfoErrors, 3 frame errors
Processed codewords 450693: 4 total uInfoErrors, 1 frame errors
Processed codewords 460718: 152 total uInfoErrors, 5 frame errors
Processed codewords 470740: 20 total uInfoErrors, 2 frame errors
Processed codewords 480753: 32 total uInfoErrors, 2 frame errors
Processed codewords 490765: 16 total uInfoErrors, 1 frame errors
remaining processed codewords 9260: 92 total uInfoErrors, 6 frame errors
sigma done; duration: 56.688s, average decode speed: 36129.459kBit/s.

Timestamp: 20:02:18, loopStdDev = 32, currentSigma = 0.637894, CWforSigma = 500000
Processed codewords 10006: 160 total uInfoErrors, 3 frame errors
Processed codewords 20026: 264 total uInfoErrors, 3 frame errors
Processed codewords 30039: 96 total uInfoErrors, 4 frame errors
Processed codewords 40044: 198 total uInfoErrors, 2 frame errors
Processed codewords 50072: 24 total uInfoErrors, 2 frame errors
Processed codewords 60078: 4 total uInfoErrors, 1 frame errors
Processed codewords 70088: 8 total uInfoErrors, 1 frame errors
Processed codewords 80101: 32 total uInfoErrors, 2 frame errors
Processed codewords 90118: 76 total uInfoErrors, 2 frame errors
Processed codewords 100138: 64 total uInfoErrors, 3 frame errors
Processed codewords 110151: 8 total uInfoErrors, 1 frame errors
Processed codewords 120182: 224 total uInfoErrors, 5 frame errors
Processed codewords 130201: 332 total uInfoErrors, 7 frame errors
Processed codewords 140205: 21 total uInfoErrors, 2 frame errors
Processed codewords 150227: 0 total uInfoErrors, 0 frame errors
Processed codewords 160232: 6 total uInfoErrors, 1 frame errors
Processed codewords 170246: 64 total uInfoErrors, 1 frame errors
Processed codewords 180254: 32 total uInfoErrors, 1 frame errors
Processed codewords 190258: 0 total uInfoErrors, 0 frame errors
Processed codewords 200268: 142 total uInfoErrors, 3 frame errors
Processed codewords 210277: 0 total uInfoErrors, 0 frame errors
Processed codewords 220277: 225 total uInfoErrors, 6 frame errors
Processed codewords 230306: 16 total uInfoErrors, 1 frame errors
Processed codewords 240332: 0 total uInfoErrors, 0 frame errors
Processed codewords 250360: 66 total uInfoErrors, 3 frame errors
Processed codewords 260361: 264 total uInfoErrors, 2 frame errors
Processed codewords 270380: 8 total uInfoErrors, 1 frame errors
Processed codewords 280405: 0 total uInfoErrors, 0 frame errors
Processed codewords 290429: 84 total uInfoErrors, 4 frame errors
Processed codewords 300441: 176 total uInfoErrors, 3 frame errors
Processed codewords 310461: 32 total uInfoErrors, 2 frame errors
Processed codewords 320479: 20 total uInfoErrors, 2 frame errors
Processed codewords 330479: 52 total uInfoErrors, 4 frame errors
Processed codewords 340494: 0 total uInfoErrors, 0 frame errors
Processed codewords 350523: 31 total uInfoErrors, 2 frame errors
Processed codewords 360549: 2 total uInfoErrors, 1 frame errors
Processed codewords 370577: 0 total uInfoErrors, 0 frame errors
Processed codewords 380589: 48 total uInfoErrors, 2 frame errors
Processed codewords 390616: 16 total uInfoErrors, 1 frame errors
Processed codewords 400616: 24 total uInfoErrors, 2 frame errors
Processed codewords 410619: 63 total uInfoErrors, 1 frame errors
Processed codewords 420627: 8 total uInfoErrors, 1 frame errors
Processed codewords 430638: 68 total uInfoErrors, 2 frame errors
Processed codewords 440641: 4 total uInfoErrors, 1 frame errors
Processed codewords 450643: 24 total uInfoErrors, 2 frame errors
Processed codewords 460655: 132 total uInfoErrors, 2 frame errors
Processed codewords 470665: 46 total uInfoErrors, 2 frame errors
Processed codewords 480683: 16 total uInfoErrors, 1 frame errors
Processed codewords 490705: 558 total uInfoErrors, 3 frame errors
remaining processed codewords 9322: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 53.931s, average decode speed: 37976.670kBit/s.

Timestamp: 20:03:12, loopStdDev = 33, currentSigma = 0.626615, CWforSigma = 500000
Processed codewords 10014: 0 total uInfoErrors, 0 frame errors
Processed codewords 20016: 70 total uInfoErrors, 2 frame errors
Processed codewords 30038: 16 total uInfoErrors, 1 frame errors
Processed codewords 40062: 8 total uInfoErrors, 1 frame errors
Processed codewords 50073: 20 total uInfoErrors, 3 frame errors
Processed codewords 60075: 136 total uInfoErrors, 2 frame errors
Processed codewords 70101: 128 total uInfoErrors, 1 frame errors
Processed codewords 80106: 32 total uInfoErrors, 1 frame errors
Processed codewords 90110: 66 total uInfoErrors, 2 frame errors
Processed codewords 100121: 2 total uInfoErrors, 1 frame errors
Processed codewords 110129: 56 total uInfoErrors, 3 frame errors
Processed codewords 120153: 12 total uInfoErrors, 2 frame errors
Processed codewords 130169: 62 total uInfoErrors, 1 frame errors
Processed codewords 140182: 4 total uInfoErrors, 1 frame errors
Processed codewords 150202: 43 total uInfoErrors, 3 frame errors
Processed codewords 160216: 0 total uInfoErrors, 0 frame errors
Processed codewords 170244: 0 total uInfoErrors, 0 frame errors
Processed codewords 180249: 2 total uInfoErrors, 1 frame errors
Processed codewords 190257: 82 total uInfoErrors, 3 frame errors
Processed codewords 200280: 8 total uInfoErrors, 1 frame errors
Processed codewords 210294: 32 total uInfoErrors, 1 frame errors
Processed codewords 220322: 126 total uInfoErrors, 2 frame errors
Processed codewords 230323: 0 total uInfoErrors, 0 frame errors
Processed codewords 240353: 24 total uInfoErrors, 1 frame errors
Processed codewords 250377: 72 total uInfoErrors, 2 frame errors
Processed codewords 260385: 2 total uInfoErrors, 1 frame errors
Processed codewords 270411: 12 total uInfoErrors, 2 frame errors
Processed codewords 280431: 22 total uInfoErrors, 2 frame errors
Processed codewords 290450: 100 total uInfoErrors, 5 frame errors
Processed codewords 300455: 47 total uInfoErrors, 2 frame errors
Processed codewords 310459: 0 total uInfoErrors, 0 frame errors
Processed codewords 320486: 68 total uInfoErrors, 2 frame errors
Processed codewords 330492: 151 total uInfoErrors, 5 frame errors
Processed codewords 340521: 54 total uInfoErrors, 3 frame errors
Processed codewords 350535: 8 total uInfoErrors, 1 frame errors
Processed codewords 360540: 0 total uInfoErrors, 0 frame errors
Processed codewords 370566: 32 total uInfoErrors, 1 frame errors
Processed codewords 380587: 48 total uInfoErrors, 2 frame errors
Processed codewords 390593: 2 total uInfoErrors, 1 frame errors
Processed codewords 400600: 128 total uInfoErrors, 1 frame errors
Processed codewords 410614: 64 total uInfoErrors, 2 frame errors
Processed codewords 420631: 144 total uInfoErrors, 2 frame errors
Processed codewords 430633: 48 total uInfoErrors, 2 frame errors
Processed codewords 440645: 32 total uInfoErrors, 1 frame errors
Processed codewords 450647: 0 total uInfoErrors, 0 frame errors
Processed codewords 460678: 32 total uInfoErrors, 2 frame errors
Processed codewords 470700: 48 total uInfoErrors, 2 frame errors
Processed codewords 480726: 0 total uInfoErrors, 0 frame errors
Processed codewords 490730: 128 total uInfoErrors, 1 frame errors
remaining processed codewords 9275: 32 total uInfoErrors, 1 frame errors
sigma done; duration: 52.391s, average decode speed: 39091.338kBit/s.

Timestamp: 20:04:04, loopStdDev = 34, currentSigma = 0.615336, CWforSigma = 500000
Processed codewords 10021: 128 total uInfoErrors, 3 frame errors
Processed codewords 20050: 119 total uInfoErrors, 4 frame errors
Processed codewords 30075: 0 total uInfoErrors, 0 frame errors
Processed codewords 40084: 32 total uInfoErrors, 1 frame errors
Processed codewords 50094: 10 total uInfoErrors, 2 frame errors
Processed codewords 60125: 49 total uInfoErrors, 3 frame errors
Processed codewords 70131: 32 total uInfoErrors, 2 frame errors
Processed codewords 80153: 2 total uInfoErrors, 1 frame errors
Processed codewords 90178: 58 total uInfoErrors, 3 frame errors
Processed codewords 100188: 0 total uInfoErrors, 0 frame errors
Processed codewords 110207: 0 total uInfoErrors, 0 frame errors
Processed codewords 120228: 24 total uInfoErrors, 2 frame errors
Processed codewords 130251: 8 total uInfoErrors, 1 frame errors
Processed codewords 140269: 64 total uInfoErrors, 2 frame errors
Processed codewords 150294: 0 total uInfoErrors, 0 frame errors
Processed codewords 160299: 48 total uInfoErrors, 2 frame errors
Processed codewords 170305: 46 total uInfoErrors, 2 frame errors
Processed codewords 180320: 72 total uInfoErrors, 3 frame errors
Processed codewords 190324: 0 total uInfoErrors, 0 frame errors
Processed codewords 200330: 0 total uInfoErrors, 0 frame errors
Processed codewords 210347: 29 total uInfoErrors, 3 frame errors
Processed codewords 220356: 6 total uInfoErrors, 1 frame errors
Processed codewords 230356: 48 total uInfoErrors, 2 frame errors
Processed codewords 240386: 4 total uInfoErrors, 1 frame errors
Processed codewords 250416: 0 total uInfoErrors, 0 frame errors
Processed codewords 260444: 38 total uInfoErrors, 2 frame errors
Processed codewords 270466: 8 total uInfoErrors, 1 frame errors
Processed codewords 280479: 8 total uInfoErrors, 1 frame errors
Processed codewords 290502: 11 total uInfoErrors, 1 frame errors
Processed codewords 300502: 80 total uInfoErrors, 3 frame errors
Processed codewords 310520: 32 total uInfoErrors, 1 frame errors
Processed codewords 320547: 32 total uInfoErrors, 1 frame errors
Processed codewords 330569: 0 total uInfoErrors, 0 frame errors
Processed codewords 340588: 8 total uInfoErrors, 1 frame errors
Processed codewords 350597: 4 total uInfoErrors, 1 frame errors
Processed codewords 360621: 8 total uInfoErrors, 1 frame errors
Processed codewords 370622: 110 total uInfoErrors, 2 frame errors
Processed codewords 380623: 64 total uInfoErrors, 1 frame errors
Processed codewords 390653: 48 total uInfoErrors, 2 frame errors
Processed codewords 400684: 0 total uInfoErrors, 0 frame errors
Processed codewords 410712: 64 total uInfoErrors, 1 frame errors
Processed codewords 420713: 0 total uInfoErrors, 0 frame errors
Processed codewords 430727: 80 total uInfoErrors, 2 frame errors
Processed codewords 440739: 0 total uInfoErrors, 0 frame errors
Processed codewords 450756: 46 total uInfoErrors, 2 frame errors
Processed codewords 460773: 16 total uInfoErrors, 1 frame errors
Processed codewords 470779: 0 total uInfoErrors, 0 frame errors
Processed codewords 480779: 16 total uInfoErrors, 1 frame errors
Processed codewords 490807: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9216: 22 total uInfoErrors, 2 frame errors
sigma done; duration: 51.703s, average decode speed: 39612.925kBit/s.

Timestamp: 20:04:56, loopStdDev = 35, currentSigma = 0.604057, CWforSigma = 500000
Processed codewords 10006: 0 total uInfoErrors, 0 frame errors
Processed codewords 20013: 0 total uInfoErrors, 0 frame errors
Processed codewords 30030: 0 total uInfoErrors, 0 frame errors
Processed codewords 40049: 0 total uInfoErrors, 0 frame errors
Processed codewords 50068: 0 total uInfoErrors, 0 frame errors
Processed codewords 60078: 0 total uInfoErrors, 0 frame errors
Processed codewords 70086: 0 total uInfoErrors, 0 frame errors
Processed codewords 80104: 0 total uInfoErrors, 0 frame errors
Processed codewords 90112: 0 total uInfoErrors, 0 frame errors
Processed codewords 100134: 46 total uInfoErrors, 1 frame errors
Processed codewords 110157: 7 total uInfoErrors, 1 frame errors
Processed codewords 120159: 0 total uInfoErrors, 0 frame errors
Processed codewords 130185: 16 total uInfoErrors, 1 frame errors
Processed codewords 140201: 22 total uInfoErrors, 2 frame errors
Processed codewords 150228: 111 total uInfoErrors, 3 frame errors
Processed codewords 160232: 0 total uInfoErrors, 0 frame errors
Processed codewords 170253: 4 total uInfoErrors, 1 frame errors
Processed codewords 180260: 2 total uInfoErrors, 1 frame errors
Processed codewords 190283: 64 total uInfoErrors, 1 frame errors
Processed codewords 200304: 23 total uInfoErrors, 1 frame errors
Processed codewords 210326: 0 total uInfoErrors, 0 frame errors
Processed codewords 220343: 16 total uInfoErrors, 1 frame errors
Processed codewords 230343: 1 total uInfoErrors, 1 frame errors
Processed codewords 240345: 8 total uInfoErrors, 1 frame errors
Processed codewords 250373: 0 total uInfoErrors, 0 frame errors
Processed codewords 260376: 0 total uInfoErrors, 0 frame errors
Processed codewords 270394: 0 total uInfoErrors, 0 frame errors
Processed codewords 280414: 16 total uInfoErrors, 1 frame errors
Processed codewords 290438: 0 total uInfoErrors, 0 frame errors
Processed codewords 300446: 8 total uInfoErrors, 1 frame errors
Processed codewords 310465: 0 total uInfoErrors, 0 frame errors
Processed codewords 320483: 32 total uInfoErrors, 1 frame errors
Processed codewords 330497: 0 total uInfoErrors, 0 frame errors
Processed codewords 340509: 0 total uInfoErrors, 0 frame errors
Processed codewords 350523: 0 total uInfoErrors, 0 frame errors
Processed codewords 360540: 2 total uInfoErrors, 1 frame errors
Processed codewords 370559: 8 total uInfoErrors, 1 frame errors
Processed codewords 380568: 16 total uInfoErrors, 1 frame errors
Processed codewords 390585: 32 total uInfoErrors, 1 frame errors
Processed codewords 400599: 0 total uInfoErrors, 0 frame errors
Processed codewords 410619: 64 total uInfoErrors, 1 frame errors
Processed codewords 420643: 190 total uInfoErrors, 1 frame errors
Processed codewords 430657: 0 total uInfoErrors, 0 frame errors
Processed codewords 440682: 0 total uInfoErrors, 0 frame errors
Processed codewords 450690: 32 total uInfoErrors, 1 frame errors
Processed codewords 460693: 0 total uInfoErrors, 0 frame errors
Processed codewords 470721: 32 total uInfoErrors, 1 frame errors
Processed codewords 480751: 6 total uInfoErrors, 1 frame errors
Processed codewords 490765: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9265: 12 total uInfoErrors, 2 frame errors
sigma done; duration: 51.300s, average decode speed: 39924.367kBit/s.

Timestamp: 20:05:47, loopStdDev = 36, currentSigma = 0.592778, CWforSigma = 500000
Processed codewords 10005: 0 total uInfoErrors, 0 frame errors
Processed codewords 20020: 32 total uInfoErrors, 1 frame errors
Processed codewords 30037: 128 total uInfoErrors, 1 frame errors
Processed codewords 40060: 0 total uInfoErrors, 0 frame errors
Processed codewords 50080: 0 total uInfoErrors, 0 frame errors
Processed codewords 60085: 0 total uInfoErrors, 0 frame errors
Processed codewords 70090: 0 total uInfoErrors, 0 frame errors
Processed codewords 80116: 0 total uInfoErrors, 0 frame errors
Processed codewords 90130: 0 total uInfoErrors, 0 frame errors
Processed codewords 100139: 0 total uInfoErrors, 0 frame errors
Processed codewords 110157: 2 total uInfoErrors, 1 frame errors
Processed codewords 120186: 0 total uInfoErrors, 0 frame errors
Processed codewords 130208: 12 total uInfoErrors, 1 frame errors
Processed codewords 140211: 0 total uInfoErrors, 0 frame errors
Processed codewords 150235: 0 total uInfoErrors, 0 frame errors
Processed codewords 160252: 0 total uInfoErrors, 0 frame errors
Processed codewords 170282: 0 total uInfoErrors, 0 frame errors
Processed codewords 180304: 60 total uInfoErrors, 1 frame errors
Processed codewords 190314: 52 total uInfoErrors, 4 frame errors
Processed codewords 200334: 0 total uInfoErrors, 0 frame errors
Processed codewords 210356: 0 total uInfoErrors, 0 frame errors
Processed codewords 220363: 0 total uInfoErrors, 0 frame errors
Processed codewords 230364: 0 total uInfoErrors, 0 frame errors
Processed codewords 240364: 32 total uInfoErrors, 1 frame errors
Processed codewords 250382: 14 total uInfoErrors, 1 frame errors
Processed codewords 260398: 32 total uInfoErrors, 1 frame errors
Processed codewords 270400: 32 total uInfoErrors, 1 frame errors
Processed codewords 280427: 12 total uInfoErrors, 2 frame errors
Processed codewords 290429: 0 total uInfoErrors, 0 frame errors
Processed codewords 300451: 0 total uInfoErrors, 0 frame errors
Processed codewords 310477: 32 total uInfoErrors, 1 frame errors
Processed codewords 320478: 0 total uInfoErrors, 0 frame errors
Processed codewords 330483: 0 total uInfoErrors, 0 frame errors
Processed codewords 340499: 32 total uInfoErrors, 1 frame errors
Processed codewords 350528: 144 total uInfoErrors, 3 frame errors
Processed codewords 360549: 0 total uInfoErrors, 0 frame errors
Processed codewords 370556: 0 total uInfoErrors, 0 frame errors
Processed codewords 380563: 0 total uInfoErrors, 0 frame errors
Processed codewords 390580: 0 total uInfoErrors, 0 frame errors
Processed codewords 400582: 0 total uInfoErrors, 0 frame errors
Processed codewords 410612: 0 total uInfoErrors, 0 frame errors
Processed codewords 420631: 7 total uInfoErrors, 1 frame errors
Processed codewords 430649: 6 total uInfoErrors, 1 frame errors
Processed codewords 440653: 0 total uInfoErrors, 0 frame errors
Processed codewords 450663: 8 total uInfoErrors, 1 frame errors
Processed codewords 460665: 32 total uInfoErrors, 1 frame errors
Processed codewords 470680: 31 total uInfoErrors, 1 frame errors
Processed codewords 480709: 0 total uInfoErrors, 0 frame errors
Processed codewords 490730: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9281: 16 total uInfoErrors, 1 frame errors
sigma done; duration: 51.165s, average decode speed: 40028.024kBit/s.

Timestamp: 20:06:38, loopStdDev = 37, currentSigma = 0.581500, CWforSigma = 500000
Processed codewords 10017: 0 total uInfoErrors, 0 frame errors
Processed codewords 20029: 2 total uInfoErrors, 1 frame errors
Processed codewords 30033: 0 total uInfoErrors, 0 frame errors
Processed codewords 40054: 12 total uInfoErrors, 1 frame errors
Processed codewords 50066: 52 total uInfoErrors, 2 frame errors
Processed codewords 60074: 0 total uInfoErrors, 0 frame errors
Processed codewords 70090: 1 total uInfoErrors, 1 frame errors
Processed codewords 80110: 16 total uInfoErrors, 2 frame errors
Processed codewords 90127: 0 total uInfoErrors, 0 frame errors
Processed codewords 100143: 0 total uInfoErrors, 0 frame errors
Processed codewords 110165: 32 total uInfoErrors, 1 frame errors
Processed codewords 120188: 54 total uInfoErrors, 2 frame errors
Processed codewords 130213: 16 total uInfoErrors, 1 frame errors
Processed codewords 140219: 0 total uInfoErrors, 0 frame errors
Processed codewords 150224: 0 total uInfoErrors, 0 frame errors
Processed codewords 160240: 0 total uInfoErrors, 0 frame errors
Processed codewords 170269: 0 total uInfoErrors, 0 frame errors
Processed codewords 180273: 0 total uInfoErrors, 0 frame errors
Processed codewords 190283: 0 total uInfoErrors, 0 frame errors
Processed codewords 200313: 0 total uInfoErrors, 0 frame errors
Processed codewords 210337: 0 total uInfoErrors, 0 frame errors
Processed codewords 220341: 0 total uInfoErrors, 0 frame errors
Processed codewords 230343: 0 total uInfoErrors, 0 frame errors
Processed codewords 240347: 32 total uInfoErrors, 1 frame errors
Processed codewords 250349: 0 total uInfoErrors, 0 frame errors
Processed codewords 260364: 0 total uInfoErrors, 0 frame errors
Processed codewords 270364: 0 total uInfoErrors, 0 frame errors
Processed codewords 280394: 0 total uInfoErrors, 0 frame errors
Processed codewords 290403: 0 total uInfoErrors, 0 frame errors
Processed codewords 300431: 0 total uInfoErrors, 0 frame errors
Processed codewords 310434: 0 total uInfoErrors, 0 frame errors
Processed codewords 320460: 0 total uInfoErrors, 0 frame errors
Processed codewords 330461: 0 total uInfoErrors, 0 frame errors
Processed codewords 340474: 0 total uInfoErrors, 0 frame errors
Processed codewords 350504: 0 total uInfoErrors, 0 frame errors
Processed codewords 360525: 8 total uInfoErrors, 1 frame errors
Processed codewords 370532: 0 total uInfoErrors, 0 frame errors
Processed codewords 380545: 23 total uInfoErrors, 1 frame errors
Processed codewords 390554: 0 total uInfoErrors, 0 frame errors
Processed codewords 400568: 0 total uInfoErrors, 0 frame errors
Processed codewords 410571: 0 total uInfoErrors, 0 frame errors
Processed codewords 420596: 16 total uInfoErrors, 1 frame errors
Processed codewords 430617: 16 total uInfoErrors, 1 frame errors
Processed codewords 440629: 0 total uInfoErrors, 0 frame errors
Processed codewords 450629: 0 total uInfoErrors, 0 frame errors
Processed codewords 460644: 0 total uInfoErrors, 0 frame errors
Processed codewords 470654: 2 total uInfoErrors, 1 frame errors
Processed codewords 480663: 2 total uInfoErrors, 1 frame errors
Processed codewords 490680: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9329: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 51.089s, average decode speed: 40087.480kBit/s.

Timestamp: 20:07:30, loopStdDev = 38, currentSigma = 0.570221, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20032: 0 total uInfoErrors, 0 frame errors
Processed codewords 30062: 6 total uInfoErrors, 1 frame errors
Processed codewords 40080: 0 total uInfoErrors, 0 frame errors
Processed codewords 50096: 0 total uInfoErrors, 0 frame errors
Processed codewords 60123: 0 total uInfoErrors, 0 frame errors
Processed codewords 70148: 0 total uInfoErrors, 0 frame errors
Processed codewords 80177: 0 total uInfoErrors, 0 frame errors
Processed codewords 90197: 0 total uInfoErrors, 0 frame errors
Processed codewords 100220: 64 total uInfoErrors, 1 frame errors
Processed codewords 110247: 0 total uInfoErrors, 0 frame errors
Processed codewords 120266: 12 total uInfoErrors, 1 frame errors
Processed codewords 130287: 0 total uInfoErrors, 0 frame errors
Processed codewords 140302: 0 total uInfoErrors, 0 frame errors
Processed codewords 150314: 25 total uInfoErrors, 2 frame errors
Processed codewords 160344: 0 total uInfoErrors, 0 frame errors
Processed codewords 170373: 0 total uInfoErrors, 0 frame errors
Processed codewords 180373: 15 total uInfoErrors, 1 frame errors
Processed codewords 190397: 4 total uInfoErrors, 1 frame errors
Processed codewords 200416: 0 total uInfoErrors, 0 frame errors
Processed codewords 210442: 15 total uInfoErrors, 1 frame errors
Processed codewords 220442: 0 total uInfoErrors, 0 frame errors
Processed codewords 230452: 0 total uInfoErrors, 0 frame errors
Processed codewords 240467: 8 total uInfoErrors, 1 frame errors
Processed codewords 250471: 30 total uInfoErrors, 1 frame errors
Processed codewords 260476: 0 total uInfoErrors, 0 frame errors
Processed codewords 270493: 0 total uInfoErrors, 0 frame errors
Processed codewords 280516: 0 total uInfoErrors, 0 frame errors
Processed codewords 290520: 0 total uInfoErrors, 0 frame errors
Processed codewords 300539: 0 total uInfoErrors, 0 frame errors
Processed codewords 310551: 0 total uInfoErrors, 0 frame errors
Processed codewords 320556: 0 total uInfoErrors, 0 frame errors
Processed codewords 330566: 0 total uInfoErrors, 0 frame errors
Processed codewords 340595: 0 total uInfoErrors, 0 frame errors
Processed codewords 350597: 0 total uInfoErrors, 0 frame errors
Processed codewords 360615: 0 total uInfoErrors, 0 frame errors
Processed codewords 370635: 0 total uInfoErrors, 0 frame errors
Processed codewords 380663: 0 total uInfoErrors, 0 frame errors
Processed codewords 390685: 30 total uInfoErrors, 1 frame errors
Processed codewords 400706: 0 total uInfoErrors, 0 frame errors
Processed codewords 410724: 0 total uInfoErrors, 0 frame errors
Processed codewords 420744: 0 total uInfoErrors, 0 frame errors
Processed codewords 430767: 0 total uInfoErrors, 0 frame errors
Processed codewords 440785: 0 total uInfoErrors, 0 frame errors
Processed codewords 450800: 20 total uInfoErrors, 1 frame errors
Processed codewords 460827: 0 total uInfoErrors, 0 frame errors
Processed codewords 470856: 0 total uInfoErrors, 0 frame errors
Processed codewords 480874: 0 total uInfoErrors, 0 frame errors
Processed codewords 490887: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9137: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.999s, average decode speed: 40159.651kBit/s.

Timestamp: 20:08:21, loopStdDev = 39, currentSigma = 0.558942, CWforSigma = 500000
Processed codewords 10023: 0 total uInfoErrors, 0 frame errors
Processed codewords 20044: 0 total uInfoErrors, 0 frame errors
Processed codewords 30052: 0 total uInfoErrors, 0 frame errors
Processed codewords 40075: 0 total uInfoErrors, 0 frame errors
Processed codewords 50090: 30 total uInfoErrors, 2 frame errors
Processed codewords 60121: 0 total uInfoErrors, 0 frame errors
Processed codewords 70148: 0 total uInfoErrors, 0 frame errors
Processed codewords 80167: 0 total uInfoErrors, 0 frame errors
Processed codewords 90182: 4 total uInfoErrors, 1 frame errors
Processed codewords 100210: 0 total uInfoErrors, 0 frame errors
Processed codewords 110223: 0 total uInfoErrors, 0 frame errors
Processed codewords 120250: 0 total uInfoErrors, 0 frame errors
Processed codewords 130275: 0 total uInfoErrors, 0 frame errors
Processed codewords 140276: 0 total uInfoErrors, 0 frame errors
Processed codewords 150305: 0 total uInfoErrors, 0 frame errors
Processed codewords 160317: 120 total uInfoErrors, 2 frame errors
Processed codewords 170345: 0 total uInfoErrors, 0 frame errors
Processed codewords 180373: 0 total uInfoErrors, 0 frame errors
Processed codewords 190388: 0 total uInfoErrors, 0 frame errors
Processed codewords 200394: 0 total uInfoErrors, 0 frame errors
Processed codewords 210407: 0 total uInfoErrors, 0 frame errors
Processed codewords 220423: 8 total uInfoErrors, 1 frame errors
Processed codewords 230440: 0 total uInfoErrors, 0 frame errors
Processed codewords 240449: 0 total uInfoErrors, 0 frame errors
Processed codewords 250471: 0 total uInfoErrors, 0 frame errors
Processed codewords 260495: 0 total uInfoErrors, 0 frame errors
Processed codewords 270524: 0 total uInfoErrors, 0 frame errors
Processed codewords 280547: 0 total uInfoErrors, 0 frame errors
Processed codewords 290561: 0 total uInfoErrors, 0 frame errors
Processed codewords 300592: 0 total uInfoErrors, 0 frame errors
Processed codewords 310597: 0 total uInfoErrors, 0 frame errors
Processed codewords 320622: 0 total uInfoErrors, 0 frame errors
Processed codewords 330622: 0 total uInfoErrors, 0 frame errors
Processed codewords 340624: 0 total uInfoErrors, 0 frame errors
Processed codewords 350644: 32 total uInfoErrors, 1 frame errors
Processed codewords 360656: 0 total uInfoErrors, 0 frame errors
Processed codewords 370657: 0 total uInfoErrors, 0 frame errors
Processed codewords 380667: 0 total uInfoErrors, 0 frame errors
Processed codewords 390692: 0 total uInfoErrors, 0 frame errors
Processed codewords 400705: 0 total uInfoErrors, 0 frame errors
Processed codewords 410715: 12 total uInfoErrors, 1 frame errors
Processed codewords 420736: 0 total uInfoErrors, 0 frame errors
Processed codewords 430755: 23 total uInfoErrors, 1 frame errors
Processed codewords 440757: 0 total uInfoErrors, 0 frame errors
Processed codewords 450763: 0 total uInfoErrors, 0 frame errors
Processed codewords 460778: 30 total uInfoErrors, 2 frame errors
Processed codewords 470792: 0 total uInfoErrors, 0 frame errors
Processed codewords 480816: 0 total uInfoErrors, 0 frame errors
Processed codewords 490836: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9164: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.946s, average decode speed: 40199.594kBit/s.

Timestamp: 20:09:11, loopStdDev = 40, currentSigma = 0.547663, CWforSigma = 500000
Processed codewords 10023: 0 total uInfoErrors, 0 frame errors
Processed codewords 20042: 12 total uInfoErrors, 2 frame errors
Processed codewords 30052: 0 total uInfoErrors, 0 frame errors
Processed codewords 40078: 0 total uInfoErrors, 0 frame errors
Processed codewords 50103: 1 total uInfoErrors, 1 frame errors
Processed codewords 60108: 0 total uInfoErrors, 0 frame errors
Processed codewords 70138: 0 total uInfoErrors, 0 frame errors
Processed codewords 80164: 0 total uInfoErrors, 0 frame errors
Processed codewords 90164: 0 total uInfoErrors, 0 frame errors
Processed codewords 100172: 0 total uInfoErrors, 0 frame errors
Processed codewords 110200: 0 total uInfoErrors, 0 frame errors
Processed codewords 120200: 0 total uInfoErrors, 0 frame errors
Processed codewords 130225: 0 total uInfoErrors, 0 frame errors
Processed codewords 140232: 28 total uInfoErrors, 3 frame errors
Processed codewords 150233: 0 total uInfoErrors, 0 frame errors
Processed codewords 160261: 0 total uInfoErrors, 0 frame errors
Processed codewords 170287: 0 total uInfoErrors, 0 frame errors
Processed codewords 180290: 0 total uInfoErrors, 0 frame errors
Processed codewords 190318: 0 total uInfoErrors, 0 frame errors
Processed codewords 200346: 0 total uInfoErrors, 0 frame errors
Processed codewords 210364: 0 total uInfoErrors, 0 frame errors
Processed codewords 220364: 0 total uInfoErrors, 0 frame errors
Processed codewords 230368: 0 total uInfoErrors, 0 frame errors
Processed codewords 240369: 0 total uInfoErrors, 0 frame errors
Processed codewords 250388: 28 total uInfoErrors, 1 frame errors
Processed codewords 260411: 12 total uInfoErrors, 1 frame errors
Processed codewords 270419: 0 total uInfoErrors, 0 frame errors
Processed codewords 280439: 0 total uInfoErrors, 0 frame errors
Processed codewords 290456: 0 total uInfoErrors, 0 frame errors
Processed codewords 300462: 0 total uInfoErrors, 0 frame errors
Processed codewords 310477: 0 total uInfoErrors, 0 frame errors
Processed codewords 320491: 35 total uInfoErrors, 2 frame errors
Processed codewords 330495: 0 total uInfoErrors, 0 frame errors
Processed codewords 340518: 62 total uInfoErrors, 1 frame errors
Processed codewords 350527: 0 total uInfoErrors, 0 frame errors
Processed codewords 360534: 12 total uInfoErrors, 1 frame errors
Processed codewords 370536: 0 total uInfoErrors, 0 frame errors
Processed codewords 380555: 0 total uInfoErrors, 0 frame errors
Processed codewords 390558: 31 total uInfoErrors, 1 frame errors
Processed codewords 400586: 0 total uInfoErrors, 0 frame errors
Processed codewords 410592: 0 total uInfoErrors, 0 frame errors
Processed codewords 420598: 8 total uInfoErrors, 1 frame errors
Processed codewords 430604: 0 total uInfoErrors, 0 frame errors
Processed codewords 440627: 0 total uInfoErrors, 0 frame errors
Processed codewords 450651: 0 total uInfoErrors, 0 frame errors
Processed codewords 460682: 0 total uInfoErrors, 0 frame errors
Processed codewords 470700: 0 total uInfoErrors, 0 frame errors
Processed codewords 480704: 0 total uInfoErrors, 0 frame errors
Processed codewords 490732: 6 total uInfoErrors, 1 frame errors
remaining processed codewords 9292: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.919s, average decode speed: 40222.349kBit/s.

Timestamp: 20:10:02, loopStdDev = 41, currentSigma = 0.536385, CWforSigma = 500000
Processed codewords 10005: 0 total uInfoErrors, 0 frame errors
Processed codewords 20017: 0 total uInfoErrors, 0 frame errors
Processed codewords 30017: 0 total uInfoErrors, 0 frame errors
Processed codewords 40024: 0 total uInfoErrors, 0 frame errors
Processed codewords 50030: 8 total uInfoErrors, 1 frame errors
Processed codewords 60031: 0 total uInfoErrors, 0 frame errors
Processed codewords 70032: 0 total uInfoErrors, 0 frame errors
Processed codewords 80047: 16 total uInfoErrors, 1 frame errors
Processed codewords 90057: 9 total uInfoErrors, 2 frame errors
Processed codewords 100061: 0 total uInfoErrors, 0 frame errors
Processed codewords 110072: 0 total uInfoErrors, 0 frame errors
Processed codewords 120099: 0 total uInfoErrors, 0 frame errors
Processed codewords 130110: 0 total uInfoErrors, 0 frame errors
Processed codewords 140119: 0 total uInfoErrors, 0 frame errors
Processed codewords 150129: 0 total uInfoErrors, 0 frame errors
Processed codewords 160142: 0 total uInfoErrors, 0 frame errors
Processed codewords 170147: 0 total uInfoErrors, 0 frame errors
Processed codewords 180157: 2 total uInfoErrors, 1 frame errors
Processed codewords 190179: 112 total uInfoErrors, 1 frame errors
Processed codewords 200190: 0 total uInfoErrors, 0 frame errors
Processed codewords 210190: 3 total uInfoErrors, 1 frame errors
Processed codewords 220199: 0 total uInfoErrors, 0 frame errors
Processed codewords 230202: 0 total uInfoErrors, 0 frame errors
Processed codewords 240202: 4 total uInfoErrors, 1 frame errors
Processed codewords 250202: 0 total uInfoErrors, 0 frame errors
Processed codewords 260209: 0 total uInfoErrors, 0 frame errors
Processed codewords 270215: 0 total uInfoErrors, 0 frame errors
Processed codewords 280217: 0 total uInfoErrors, 0 frame errors
Processed codewords 290236: 0 total uInfoErrors, 0 frame errors
Processed codewords 300244: 0 total uInfoErrors, 0 frame errors
Processed codewords 310251: 0 total uInfoErrors, 0 frame errors
Processed codewords 320269: 0 total uInfoErrors, 0 frame errors
Processed codewords 330283: 0 total uInfoErrors, 0 frame errors
Processed codewords 340303: 0 total uInfoErrors, 0 frame errors
Processed codewords 350327: 0 total uInfoErrors, 0 frame errors
Processed codewords 360350: 0 total uInfoErrors, 0 frame errors
Processed codewords 370375: 0 total uInfoErrors, 0 frame errors
Processed codewords 380383: 0 total uInfoErrors, 0 frame errors
Processed codewords 390388: 0 total uInfoErrors, 0 frame errors
Processed codewords 400396: 0 total uInfoErrors, 0 frame errors
Processed codewords 410401: 0 total uInfoErrors, 0 frame errors
Processed codewords 420410: 0 total uInfoErrors, 0 frame errors
Processed codewords 430415: 0 total uInfoErrors, 0 frame errors
Processed codewords 440424: 28 total uInfoErrors, 1 frame errors
Processed codewords 450434: 0 total uInfoErrors, 0 frame errors
Processed codewords 460435: 6 total uInfoErrors, 1 frame errors
Processed codewords 470448: 0 total uInfoErrors, 0 frame errors
Processed codewords 480458: 0 total uInfoErrors, 0 frame errors
Processed codewords 490468: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.869s, average decode speed: 40260.028kBit/s.

Timestamp: 20:10:53, loopStdDev = 42, currentSigma = 0.525106, CWforSigma = 500000
Processed codewords 10013: 0 total uInfoErrors, 0 frame errors
Processed codewords 20026: 0 total uInfoErrors, 0 frame errors
Processed codewords 30029: 0 total uInfoErrors, 0 frame errors
Processed codewords 40037: 0 total uInfoErrors, 0 frame errors
Processed codewords 50064: 31 total uInfoErrors, 1 frame errors
Processed codewords 60079: 0 total uInfoErrors, 0 frame errors
Processed codewords 70092: 0 total uInfoErrors, 0 frame errors
Processed codewords 80118: 0 total uInfoErrors, 0 frame errors
Processed codewords 90127: 0 total uInfoErrors, 0 frame errors
Processed codewords 100141: 0 total uInfoErrors, 0 frame errors
Processed codewords 110152: 0 total uInfoErrors, 0 frame errors
Processed codewords 120163: 0 total uInfoErrors, 0 frame errors
Processed codewords 130167: 0 total uInfoErrors, 0 frame errors
Processed codewords 140170: 96 total uInfoErrors, 1 frame errors
Processed codewords 150199: 0 total uInfoErrors, 0 frame errors
Processed codewords 160211: 0 total uInfoErrors, 0 frame errors
Processed codewords 170221: 0 total uInfoErrors, 0 frame errors
Processed codewords 180233: 0 total uInfoErrors, 0 frame errors
Processed codewords 190240: 0 total uInfoErrors, 0 frame errors
Processed codewords 200246: 0 total uInfoErrors, 0 frame errors
Processed codewords 210253: 0 total uInfoErrors, 0 frame errors
Processed codewords 220267: 0 total uInfoErrors, 0 frame errors
Processed codewords 230269: 0 total uInfoErrors, 0 frame errors
Processed codewords 240299: 0 total uInfoErrors, 0 frame errors
Processed codewords 250315: 0 total uInfoErrors, 0 frame errors
Processed codewords 260326: 0 total uInfoErrors, 0 frame errors
Processed codewords 270339: 0 total uInfoErrors, 0 frame errors
Processed codewords 280341: 0 total uInfoErrors, 0 frame errors
Processed codewords 290347: 0 total uInfoErrors, 0 frame errors
Processed codewords 300355: 0 total uInfoErrors, 0 frame errors
Processed codewords 310369: 0 total uInfoErrors, 0 frame errors
Processed codewords 320380: 0 total uInfoErrors, 0 frame errors
Processed codewords 330385: 0 total uInfoErrors, 0 frame errors
Processed codewords 340388: 4 total uInfoErrors, 1 frame errors
Processed codewords 350412: 0 total uInfoErrors, 0 frame errors
Processed codewords 360442: 0 total uInfoErrors, 0 frame errors
Processed codewords 370452: 0 total uInfoErrors, 0 frame errors
Processed codewords 380455: 4 total uInfoErrors, 1 frame errors
Processed codewords 390468: 0 total uInfoErrors, 0 frame errors
Processed codewords 400479: 0 total uInfoErrors, 0 frame errors
Processed codewords 410492: 0 total uInfoErrors, 0 frame errors
Processed codewords 420517: 4 total uInfoErrors, 1 frame errors
Processed codewords 430522: 128 total uInfoErrors, 1 frame errors
Processed codewords 440532: 0 total uInfoErrors, 0 frame errors
Processed codewords 450536: 0 total uInfoErrors, 0 frame errors
Processed codewords 460545: 0 total uInfoErrors, 0 frame errors
Processed codewords 470558: 0 total uInfoErrors, 0 frame errors
Processed codewords 480570: 0 total uInfoErrors, 0 frame errors
Processed codewords 490583: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.864s, average decode speed: 40265.672kBit/s.

Timestamp: 20:11:44, loopStdDev = 43, currentSigma = 0.513827, CWforSigma = 500000
Processed codewords 10013: 0 total uInfoErrors, 0 frame errors
Processed codewords 20019: 32 total uInfoErrors, 1 frame errors
Processed codewords 30030: 0 total uInfoErrors, 0 frame errors
Processed codewords 40043: 0 total uInfoErrors, 0 frame errors
Processed codewords 50057: 0 total uInfoErrors, 0 frame errors
Processed codewords 60069: 0 total uInfoErrors, 0 frame errors
Processed codewords 70082: 0 total uInfoErrors, 0 frame errors
Processed codewords 80089: 28 total uInfoErrors, 1 frame errors
Processed codewords 90105: 0 total uInfoErrors, 0 frame errors
Processed codewords 100120: 0 total uInfoErrors, 0 frame errors
Processed codewords 110136: 0 total uInfoErrors, 0 frame errors
Processed codewords 120151: 0 total uInfoErrors, 0 frame errors
Processed codewords 130163: 0 total uInfoErrors, 0 frame errors
Processed codewords 140177: 0 total uInfoErrors, 0 frame errors
Processed codewords 150189: 0 total uInfoErrors, 0 frame errors
Processed codewords 160218: 8 total uInfoErrors, 1 frame errors
Processed codewords 170221: 0 total uInfoErrors, 0 frame errors
Processed codewords 180233: 0 total uInfoErrors, 0 frame errors
Processed codewords 190248: 0 total uInfoErrors, 0 frame errors
Processed codewords 200260: 0 total uInfoErrors, 0 frame errors
Processed codewords 210262: 0 total uInfoErrors, 0 frame errors
Processed codewords 220280: 112 total uInfoErrors, 2 frame errors
Processed codewords 230294: 0 total uInfoErrors, 0 frame errors
Processed codewords 240298: 0 total uInfoErrors, 0 frame errors
Processed codewords 250314: 0 total uInfoErrors, 0 frame errors
Processed codewords 260326: 0 total uInfoErrors, 0 frame errors
Processed codewords 270341: 0 total uInfoErrors, 0 frame errors
Processed codewords 280353: 0 total uInfoErrors, 0 frame errors
Processed codewords 290367: 0 total uInfoErrors, 0 frame errors
Processed codewords 300380: 0 total uInfoErrors, 0 frame errors
Processed codewords 310386: 0 total uInfoErrors, 0 frame errors
Processed codewords 320396: 0 total uInfoErrors, 0 frame errors
Processed codewords 330406: 0 total uInfoErrors, 0 frame errors
Processed codewords 340416: 0 total uInfoErrors, 0 frame errors
Processed codewords 350430: 0 total uInfoErrors, 0 frame errors
Processed codewords 360434: 0 total uInfoErrors, 0 frame errors
Processed codewords 370458: 8 total uInfoErrors, 1 frame errors
Processed codewords 380464: 0 total uInfoErrors, 0 frame errors
Processed codewords 390477: 0 total uInfoErrors, 0 frame errors
Processed codewords 400492: 0 total uInfoErrors, 0 frame errors
Processed codewords 410507: 0 total uInfoErrors, 0 frame errors
Processed codewords 420521: 0 total uInfoErrors, 0 frame errors
Processed codewords 430536: 0 total uInfoErrors, 0 frame errors
Processed codewords 440546: 0 total uInfoErrors, 0 frame errors
Processed codewords 450559: 0 total uInfoErrors, 0 frame errors
Processed codewords 460575: 0 total uInfoErrors, 0 frame errors
Processed codewords 470589: 0 total uInfoErrors, 0 frame errors
Processed codewords 480601: 0 total uInfoErrors, 0 frame errors
Processed codewords 490616: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.909s, average decode speed: 40229.855kBit/s.

Timestamp: 20:12:35, loopStdDev = 44, currentSigma = 0.502548, CWforSigma = 500000
Processed codewords 10016: 0 total uInfoErrors, 0 frame errors
Processed codewords 20029: 0 total uInfoErrors, 0 frame errors
Processed codewords 30043: 0 total uInfoErrors, 0 frame errors
Processed codewords 40058: 0 total uInfoErrors, 0 frame errors
Processed codewords 50072: 0 total uInfoErrors, 0 frame errors
Processed codewords 60086: 0 total uInfoErrors, 0 frame errors
Processed codewords 70090: 8 total uInfoErrors, 1 frame errors
Processed codewords 80092: 0 total uInfoErrors, 0 frame errors
Processed codewords 90107: 0 total uInfoErrors, 0 frame errors
Processed codewords 100112: 128 total uInfoErrors, 1 frame errors
Processed codewords 110127: 0 total uInfoErrors, 0 frame errors
Processed codewords 120141: 0 total uInfoErrors, 0 frame errors
Processed codewords 130155: 0 total uInfoErrors, 0 frame errors
Processed codewords 140160: 0 total uInfoErrors, 0 frame errors
Processed codewords 150175: 0 total uInfoErrors, 0 frame errors
Processed codewords 160189: 0 total uInfoErrors, 0 frame errors
Processed codewords 170196: 0 total uInfoErrors, 0 frame errors
Processed codewords 180210: 24 total uInfoErrors, 1 frame errors
Processed codewords 190225: 0 total uInfoErrors, 0 frame errors
Processed codewords 200238: 0 total uInfoErrors, 0 frame errors
Processed codewords 210249: 0 total uInfoErrors, 0 frame errors
Processed codewords 220263: 0 total uInfoErrors, 0 frame errors
Processed codewords 230274: 0 total uInfoErrors, 0 frame errors
Processed codewords 240290: 0 total uInfoErrors, 0 frame errors
Processed codewords 250303: 0 total uInfoErrors, 0 frame errors
Processed codewords 260316: 0 total uInfoErrors, 0 frame errors
Processed codewords 270330: 0 total uInfoErrors, 0 frame errors
Processed codewords 280346: 0 total uInfoErrors, 0 frame errors
Processed codewords 290360: 0 total uInfoErrors, 0 frame errors
Processed codewords 300364: 56 total uInfoErrors, 1 frame errors
Processed codewords 310379: 0 total uInfoErrors, 0 frame errors
Processed codewords 320395: 0 total uInfoErrors, 0 frame errors
Processed codewords 330408: 0 total uInfoErrors, 0 frame errors
Processed codewords 340413: 0 total uInfoErrors, 0 frame errors
Processed codewords 350420: 32 total uInfoErrors, 1 frame errors
Processed codewords 360433: 0 total uInfoErrors, 0 frame errors
Processed codewords 370448: 0 total uInfoErrors, 0 frame errors
Processed codewords 380460: 0 total uInfoErrors, 0 frame errors
Processed codewords 390476: 0 total uInfoErrors, 0 frame errors
Processed codewords 400491: 0 total uInfoErrors, 0 frame errors
Processed codewords 410505: 0 total uInfoErrors, 0 frame errors
Processed codewords 420518: 0 total uInfoErrors, 0 frame errors
Processed codewords 430522: 30 total uInfoErrors, 1 frame errors
Processed codewords 440528: 56 total uInfoErrors, 1 frame errors
Processed codewords 450534: 32 total uInfoErrors, 1 frame errors
Processed codewords 460547: 0 total uInfoErrors, 0 frame errors
Processed codewords 470562: 0 total uInfoErrors, 0 frame errors
Processed codewords 480568: 14 total uInfoErrors, 1 frame errors
Processed codewords 490582: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.852s, average decode speed: 40275.706kBit/s.

Timestamp: 20:13:26, loopStdDev = 45, currentSigma = 0.491269, CWforSigma = 500000
Processed codewords 10007: 0 total uInfoErrors, 0 frame errors
Processed codewords 20014: 24 total uInfoErrors, 1 frame errors
Processed codewords 30030: 0 total uInfoErrors, 0 frame errors
Processed codewords 40044: 0 total uInfoErrors, 0 frame errors
Processed codewords 50060: 0 total uInfoErrors, 0 frame errors
Processed codewords 60074: 0 total uInfoErrors, 0 frame errors
Processed codewords 70081: 28 total uInfoErrors, 1 frame errors
Processed codewords 80097: 0 total uInfoErrors, 0 frame errors
Processed codewords 90103: 144 total uInfoErrors, 1 frame errors
Processed codewords 100118: 0 total uInfoErrors, 0 frame errors
Processed codewords 110132: 0 total uInfoErrors, 0 frame errors
Processed codewords 120145: 0 total uInfoErrors, 0 frame errors
Processed codewords 130151: 16 total uInfoErrors, 1 frame errors
Processed codewords 140167: 0 total uInfoErrors, 0 frame errors
Processed codewords 150183: 0 total uInfoErrors, 0 frame errors
Processed codewords 160199: 0 total uInfoErrors, 0 frame errors
Processed codewords 170213: 0 total uInfoErrors, 0 frame errors
Processed codewords 180220: 0 total uInfoErrors, 0 frame errors
Processed codewords 190236: 0 total uInfoErrors, 0 frame errors
Processed codewords 200251: 0 total uInfoErrors, 0 frame errors
Processed codewords 210266: 0 total uInfoErrors, 0 frame errors
Processed codewords 220280: 0 total uInfoErrors, 0 frame errors
Processed codewords 230296: 0 total uInfoErrors, 0 frame errors
Processed codewords 240312: 0 total uInfoErrors, 0 frame errors
Processed codewords 250325: 0 total uInfoErrors, 0 frame errors
Processed codewords 260340: 0 total uInfoErrors, 0 frame errors
Processed codewords 270355: 0 total uInfoErrors, 0 frame errors
Processed codewords 280369: 0 total uInfoErrors, 0 frame errors
Processed codewords 290385: 0 total uInfoErrors, 0 frame errors
Processed codewords 300401: 0 total uInfoErrors, 0 frame errors
Processed codewords 310416: 0 total uInfoErrors, 0 frame errors
Processed codewords 320428: 0 total uInfoErrors, 0 frame errors
Processed codewords 330444: 0 total uInfoErrors, 0 frame errors
Processed codewords 340458: 0 total uInfoErrors, 0 frame errors
Processed codewords 350473: 0 total uInfoErrors, 0 frame errors
Processed codewords 360479: 24 total uInfoErrors, 1 frame errors
Processed codewords 370494: 0 total uInfoErrors, 0 frame errors
Processed codewords 380507: 0 total uInfoErrors, 0 frame errors
Processed codewords 390523: 0 total uInfoErrors, 0 frame errors
Processed codewords 400537: 0 total uInfoErrors, 0 frame errors
Processed codewords 410551: 0 total uInfoErrors, 0 frame errors
Processed codewords 420558: 8 total uInfoErrors, 1 frame errors
Processed codewords 430574: 0 total uInfoErrors, 0 frame errors
Processed codewords 440587: 0 total uInfoErrors, 0 frame errors
Processed codewords 450602: 0 total uInfoErrors, 0 frame errors
Processed codewords 460617: 0 total uInfoErrors, 0 frame errors
Processed codewords 470620: 16 total uInfoErrors, 1 frame errors
Processed codewords 480636: 0 total uInfoErrors, 0 frame errors
Processed codewords 490651: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9367: 12 total uInfoErrors, 1 frame errors
sigma done; duration: 50.830s, average decode speed: 40292.480kBit/s.

Timestamp: 20:14:17, loopStdDev = 46, currentSigma = 0.479991, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30047: 0 total uInfoErrors, 0 frame errors
Processed codewords 40062: 0 total uInfoErrors, 0 frame errors
Processed codewords 50077: 0 total uInfoErrors, 0 frame errors
Processed codewords 60084: 8 total uInfoErrors, 1 frame errors
Processed codewords 70100: 0 total uInfoErrors, 0 frame errors
Processed codewords 80115: 0 total uInfoErrors, 0 frame errors
Processed codewords 90129: 0 total uInfoErrors, 0 frame errors
Processed codewords 100145: 0 total uInfoErrors, 0 frame errors
Processed codewords 110158: 0 total uInfoErrors, 0 frame errors
Processed codewords 120165: 16 total uInfoErrors, 1 frame errors
Processed codewords 130179: 0 total uInfoErrors, 0 frame errors
Processed codewords 140195: 0 total uInfoErrors, 0 frame errors
Processed codewords 150211: 0 total uInfoErrors, 0 frame errors
Processed codewords 160226: 0 total uInfoErrors, 0 frame errors
Processed codewords 170242: 0 total uInfoErrors, 0 frame errors
Processed codewords 180258: 0 total uInfoErrors, 0 frame errors
Processed codewords 190274: 0 total uInfoErrors, 0 frame errors
Processed codewords 200289: 0 total uInfoErrors, 0 frame errors
Processed codewords 210293: 4 total uInfoErrors, 1 frame errors
Processed codewords 220305: 0 total uInfoErrors, 0 frame errors
Processed codewords 230321: 0 total uInfoErrors, 0 frame errors
Processed codewords 240336: 0 total uInfoErrors, 0 frame errors
Processed codewords 250342: 6 total uInfoErrors, 1 frame errors
Processed codewords 260358: 0 total uInfoErrors, 0 frame errors
Processed codewords 270373: 0 total uInfoErrors, 0 frame errors
Processed codewords 280388: 0 total uInfoErrors, 0 frame errors
Processed codewords 290403: 0 total uInfoErrors, 0 frame errors
Processed codewords 300418: 0 total uInfoErrors, 0 frame errors
Processed codewords 310434: 0 total uInfoErrors, 0 frame errors
Processed codewords 320449: 0 total uInfoErrors, 0 frame errors
Processed codewords 330465: 0 total uInfoErrors, 0 frame errors
Processed codewords 340479: 0 total uInfoErrors, 0 frame errors
Processed codewords 350494: 0 total uInfoErrors, 0 frame errors
Processed codewords 360508: 0 total uInfoErrors, 0 frame errors
Processed codewords 370511: 32 total uInfoErrors, 1 frame errors
Processed codewords 380526: 0 total uInfoErrors, 0 frame errors
Processed codewords 390540: 0 total uInfoErrors, 0 frame errors
Processed codewords 400555: 0 total uInfoErrors, 0 frame errors
Processed codewords 410570: 0 total uInfoErrors, 0 frame errors
Processed codewords 420586: 0 total uInfoErrors, 0 frame errors
Processed codewords 430600: 0 total uInfoErrors, 0 frame errors
Processed codewords 440616: 0 total uInfoErrors, 0 frame errors
Processed codewords 450622: 12 total uInfoErrors, 1 frame errors
Processed codewords 460637: 0 total uInfoErrors, 0 frame errors
Processed codewords 470653: 0 total uInfoErrors, 0 frame errors
Processed codewords 480668: 0 total uInfoErrors, 0 frame errors
Processed codewords 490684: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.826s, average decode speed: 40296.659kBit/s.

Timestamp: 20:15:08, loopStdDev = 47, currentSigma = 0.468712, CWforSigma = 500000
Processed codewords 10016: 0 total uInfoErrors, 0 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30046: 0 total uInfoErrors, 0 frame errors
Processed codewords 40062: 0 total uInfoErrors, 0 frame errors
Processed codewords 50078: 0 total uInfoErrors, 0 frame errors
Processed codewords 60093: 0 total uInfoErrors, 0 frame errors
Processed codewords 70109: 0 total uInfoErrors, 0 frame errors
Processed codewords 80123: 0 total uInfoErrors, 0 frame errors
Processed codewords 90139: 0 total uInfoErrors, 0 frame errors
Processed codewords 100154: 0 total uInfoErrors, 0 frame errors
Processed codewords 110170: 0 total uInfoErrors, 0 frame errors
Processed codewords 120185: 0 total uInfoErrors, 0 frame errors
Processed codewords 130200: 0 total uInfoErrors, 0 frame errors
Processed codewords 140215: 0 total uInfoErrors, 0 frame errors
Processed codewords 150230: 0 total uInfoErrors, 0 frame errors
Processed codewords 160245: 0 total uInfoErrors, 0 frame errors
Processed codewords 170250: 48 total uInfoErrors, 1 frame errors
Processed codewords 180265: 0 total uInfoErrors, 0 frame errors
Processed codewords 190281: 0 total uInfoErrors, 0 frame errors
Processed codewords 200297: 0 total uInfoErrors, 0 frame errors
Processed codewords 210311: 0 total uInfoErrors, 0 frame errors
Processed codewords 220326: 0 total uInfoErrors, 0 frame errors
Processed codewords 230342: 0 total uInfoErrors, 0 frame errors
Processed codewords 240348: 8 total uInfoErrors, 1 frame errors
Processed codewords 250364: 0 total uInfoErrors, 0 frame errors
Processed codewords 260380: 0 total uInfoErrors, 0 frame errors
Processed codewords 270395: 0 total uInfoErrors, 0 frame errors
Processed codewords 280409: 0 total uInfoErrors, 0 frame errors
Processed codewords 290425: 0 total uInfoErrors, 0 frame errors
Processed codewords 300440: 0 total uInfoErrors, 0 frame errors
Processed codewords 310456: 0 total uInfoErrors, 0 frame errors
Processed codewords 320472: 0 total uInfoErrors, 0 frame errors
Processed codewords 330487: 0 total uInfoErrors, 0 frame errors
Processed codewords 340503: 0 total uInfoErrors, 0 frame errors
Processed codewords 350518: 0 total uInfoErrors, 0 frame errors
Processed codewords 360534: 0 total uInfoErrors, 0 frame errors
Processed codewords 370549: 0 total uInfoErrors, 0 frame errors
Processed codewords 380564: 0 total uInfoErrors, 0 frame errors
Processed codewords 390579: 0 total uInfoErrors, 0 frame errors
Processed codewords 400595: 0 total uInfoErrors, 0 frame errors
Processed codewords 410610: 0 total uInfoErrors, 0 frame errors
Processed codewords 420617: 28 total uInfoErrors, 1 frame errors
Processed codewords 430633: 0 total uInfoErrors, 0 frame errors
Processed codewords 440637: 8 total uInfoErrors, 1 frame errors
Processed codewords 450652: 0 total uInfoErrors, 0 frame errors
Processed codewords 460666: 0 total uInfoErrors, 0 frame errors
Processed codewords 470682: 0 total uInfoErrors, 0 frame errors
Processed codewords 480697: 0 total uInfoErrors, 0 frame errors
Processed codewords 490713: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.976s, average decode speed: 40178.064kBit/s.

Timestamp: 20:15:59, loopStdDev = 48, currentSigma = 0.457433, CWforSigma = 500000
Processed codewords 10016: 0 total uInfoErrors, 0 frame errors
Processed codewords 20030: 0 total uInfoErrors, 0 frame errors
Processed codewords 30046: 0 total uInfoErrors, 0 frame errors
Processed codewords 40062: 0 total uInfoErrors, 0 frame errors
Processed codewords 50078: 0 total uInfoErrors, 0 frame errors
Processed codewords 60094: 0 total uInfoErrors, 0 frame errors
Processed codewords 70109: 0 total uInfoErrors, 0 frame errors
Processed codewords 80125: 0 total uInfoErrors, 0 frame errors
Processed codewords 90141: 0 total uInfoErrors, 0 frame errors
Processed codewords 100157: 0 total uInfoErrors, 0 frame errors
Processed codewords 110173: 0 total uInfoErrors, 0 frame errors
Processed codewords 120188: 0 total uInfoErrors, 0 frame errors
Processed codewords 130195: 15 total uInfoErrors, 1 frame errors
Processed codewords 140210: 0 total uInfoErrors, 0 frame errors
Processed codewords 150226: 0 total uInfoErrors, 0 frame errors
Processed codewords 160242: 0 total uInfoErrors, 0 frame errors
Processed codewords 170258: 0 total uInfoErrors, 0 frame errors
Processed codewords 180272: 0 total uInfoErrors, 0 frame errors
Processed codewords 190286: 0 total uInfoErrors, 0 frame errors
Processed codewords 200301: 0 total uInfoErrors, 0 frame errors
Processed codewords 210315: 0 total uInfoErrors, 0 frame errors
Processed codewords 220331: 0 total uInfoErrors, 0 frame errors
Processed codewords 230344: 0 total uInfoErrors, 0 frame errors
Processed codewords 240359: 0 total uInfoErrors, 0 frame errors
Processed codewords 250375: 0 total uInfoErrors, 0 frame errors
Processed codewords 260382: 8 total uInfoErrors, 1 frame errors
Processed codewords 270398: 0 total uInfoErrors, 0 frame errors
Processed codewords 280414: 0 total uInfoErrors, 0 frame errors
Processed codewords 290430: 0 total uInfoErrors, 0 frame errors
Processed codewords 300445: 0 total uInfoErrors, 0 frame errors
Processed codewords 310461: 0 total uInfoErrors, 0 frame errors
Processed codewords 320477: 0 total uInfoErrors, 0 frame errors
Processed codewords 330492: 0 total uInfoErrors, 0 frame errors
Processed codewords 340507: 0 total uInfoErrors, 0 frame errors
Processed codewords 350523: 0 total uInfoErrors, 0 frame errors
Processed codewords 360539: 0 total uInfoErrors, 0 frame errors
Processed codewords 370555: 0 total uInfoErrors, 0 frame errors
Processed codewords 380570: 0 total uInfoErrors, 0 frame errors
Processed codewords 390586: 0 total uInfoErrors, 0 frame errors
Processed codewords 400601: 0 total uInfoErrors, 0 frame errors
Processed codewords 410616: 0 total uInfoErrors, 0 frame errors
Processed codewords 420631: 0 total uInfoErrors, 0 frame errors
Processed codewords 430647: 0 total uInfoErrors, 0 frame errors
Processed codewords 440662: 0 total uInfoErrors, 0 frame errors
Processed codewords 450678: 0 total uInfoErrors, 0 frame errors
Processed codewords 460694: 0 total uInfoErrors, 0 frame errors
Processed codewords 470705: 0 total uInfoErrors, 0 frame errors
Processed codewords 480721: 0 total uInfoErrors, 0 frame errors
Processed codewords 490737: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9271: 24 total uInfoErrors, 1 frame errors
sigma done; duration: 50.822s, average decode speed: 40297.934kBit/s.

Timestamp: 20:16:49, loopStdDev = 49, currentSigma = 0.446154, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30047: 0 total uInfoErrors, 0 frame errors
Processed codewords 40063: 0 total uInfoErrors, 0 frame errors
Processed codewords 50079: 0 total uInfoErrors, 0 frame errors
Processed codewords 60095: 0 total uInfoErrors, 0 frame errors
Processed codewords 70110: 0 total uInfoErrors, 0 frame errors
Processed codewords 80126: 0 total uInfoErrors, 0 frame errors
Processed codewords 90142: 0 total uInfoErrors, 0 frame errors
Processed codewords 100158: 0 total uInfoErrors, 0 frame errors
Processed codewords 110174: 0 total uInfoErrors, 0 frame errors
Processed codewords 120190: 0 total uInfoErrors, 0 frame errors
Processed codewords 130206: 0 total uInfoErrors, 0 frame errors
Processed codewords 140222: 0 total uInfoErrors, 0 frame errors
Processed codewords 150238: 0 total uInfoErrors, 0 frame errors
Processed codewords 160253: 0 total uInfoErrors, 0 frame errors
Processed codewords 170269: 0 total uInfoErrors, 0 frame errors
Processed codewords 180285: 0 total uInfoErrors, 0 frame errors
Processed codewords 190301: 0 total uInfoErrors, 0 frame errors
Processed codewords 200317: 0 total uInfoErrors, 0 frame errors
Processed codewords 210333: 0 total uInfoErrors, 0 frame errors
Processed codewords 220349: 0 total uInfoErrors, 0 frame errors
Processed codewords 230365: 0 total uInfoErrors, 0 frame errors
Processed codewords 240381: 0 total uInfoErrors, 0 frame errors
Processed codewords 250397: 0 total uInfoErrors, 0 frame errors
Processed codewords 260410: 0 total uInfoErrors, 0 frame errors
Processed codewords 270425: 0 total uInfoErrors, 0 frame errors
Processed codewords 280441: 0 total uInfoErrors, 0 frame errors
Processed codewords 290456: 0 total uInfoErrors, 0 frame errors
Processed codewords 300471: 0 total uInfoErrors, 0 frame errors
Processed codewords 310487: 0 total uInfoErrors, 0 frame errors
Processed codewords 320503: 0 total uInfoErrors, 0 frame errors
Processed codewords 330519: 0 total uInfoErrors, 0 frame errors
Processed codewords 340535: 0 total uInfoErrors, 0 frame errors
Processed codewords 350551: 0 total uInfoErrors, 0 frame errors
Processed codewords 360567: 0 total uInfoErrors, 0 frame errors
Processed codewords 370583: 0 total uInfoErrors, 0 frame errors
Processed codewords 380598: 0 total uInfoErrors, 0 frame errors
Processed codewords 390613: 0 total uInfoErrors, 0 frame errors
Processed codewords 400629: 0 total uInfoErrors, 0 frame errors
Processed codewords 410645: 0 total uInfoErrors, 0 frame errors
Processed codewords 420660: 0 total uInfoErrors, 0 frame errors
Processed codewords 430676: 0 total uInfoErrors, 0 frame errors
Processed codewords 440691: 0 total uInfoErrors, 0 frame errors
Processed codewords 450707: 0 total uInfoErrors, 0 frame errors
Processed codewords 460722: 0 total uInfoErrors, 0 frame errors
Processed codewords 470738: 0 total uInfoErrors, 0 frame errors
Processed codewords 480754: 0 total uInfoErrors, 0 frame errors
Processed codewords 490770: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 50.852s, average decode speed: 40275.431kBit/s.


Finished decoding. Cleaning up after ourselves! 

No Cuda errors occurred
Finished Decoding successfully
Elapsed time = 39.546472 min


==> results/theoretic throughput/jobs/48181075/log_48181075_inupc97_Device_1.txt <==
Found Device 1
Running Decoder ... 
Job 48181075
Running on inupc97
Using Device 1 for simulation
Date and Time: 01.09.2016 - 19:38:07, CEST
Process ID: 3007
Logging all read parameters

Simulation PARAMETERS:

MAX_ERRORS = 1000000		abort simulation of one point when MAX_ERRORS are found
NUM_SIGMA_POINTS = 50		number of SNR points given in standard_deviations file
WRITE_TO_FILE = 10000		log current total number of errors and flush to file every WRITE_TO_FILE codewords
MAX_NO_ERRORS = 0			abort simulation after MAX_NO_ERRORS consecutive points with no error
STOP_CONDITION_FLAG = 1		normal early stopping is ON
SYSTEMATIC_CODING = 0		systematic coding is OFF
RANDOM_DATA_FLAG = 1		using random data each CW
Channel option:				AWGN
SEED0 = 452436226			Starting Seed for AWGN generator, is random if no argument supplied

Number of codewords to simulate per SNR point:
SNR = 0.998815				NUM_CODEWORDS = 500000
SNR = 0.987536				NUM_CODEWORDS = 500000
SNR = 0.976257				NUM_CODEWORDS = 500000
SNR = 0.964979				NUM_CODEWORDS = 500000
SNR = 0.953700				NUM_CODEWORDS = 500000
SNR = 0.942421				NUM_CODEWORDS = 500000
SNR = 0.931142				NUM_CODEWORDS = 500000
SNR = 0.919863				NUM_CODEWORDS = 500000
SNR = 0.908585				NUM_CODEWORDS = 500000
SNR = 0.897306				NUM_CODEWORDS = 500000
SNR = 0.886027				NUM_CODEWORDS = 500000
SNR = 0.874748				NUM_CODEWORDS = 500000
SNR = 0.863469				NUM_CODEWORDS = 500000
SNR = 0.852191				NUM_CODEWORDS = 500000
SNR = 0.840912				NUM_CODEWORDS = 500000
SNR = 0.829633				NUM_CODEWORDS = 500000
SNR = 0.818354				NUM_CODEWORDS = 500000
SNR = 0.807075				NUM_CODEWORDS = 500000
SNR = 0.795797				NUM_CODEWORDS = 500000
SNR = 0.784518				NUM_CODEWORDS = 500000
SNR = 0.773239				NUM_CODEWORDS = 500000
SNR = 0.761960				NUM_CODEWORDS = 500000
SNR = 0.750682				NUM_CODEWORDS = 500000
SNR = 0.739403				NUM_CODEWORDS = 500000
SNR = 0.728124				NUM_CODEWORDS = 500000
SNR = 0.716845				NUM_CODEWORDS = 500000
SNR = 0.705566				NUM_CODEWORDS = 500000
SNR = 0.694288				NUM_CODEWORDS = 500000
SNR = 0.683009				NUM_CODEWORDS = 500000
SNR = 0.671730				NUM_CODEWORDS = 500000
SNR = 0.660451				NUM_CODEWORDS = 500000
SNR = 0.649172				NUM_CODEWORDS = 500000
SNR = 0.637894				NUM_CODEWORDS = 500000
SNR = 0.626615				NUM_CODEWORDS = 500000
SNR = 0.615336				NUM_CODEWORDS = 500000
SNR = 0.604057				NUM_CODEWORDS = 500000
SNR = 0.592778				NUM_CODEWORDS = 500000
SNR = 0.581500				NUM_CODEWORDS = 500000
SNR = 0.570221				NUM_CODEWORDS = 500000
SNR = 0.558942				NUM_CODEWORDS = 500000
SNR = 0.547663				NUM_CODEWORDS = 500000
SNR = 0.536385				NUM_CODEWORDS = 500000
SNR = 0.525106				NUM_CODEWORDS = 500000
SNR = 0.513827				NUM_CODEWORDS = 500000
SNR = 0.502548				NUM_CODEWORDS = 500000
SNR = 0.491269				NUM_CODEWORDS = 500000
SNR = 0.479991				NUM_CODEWORDS = 500000
SNR = 0.468712				NUM_CODEWORDS = 500000
SNR = 0.457433				NUM_CODEWORDS = 500000
SNR = 0.446154				NUM_CODEWORDS = 500000

Main code parameters:
N = 4096						blocklength
R = 0.500000				Code Rate

BP-Decoder PARAMETERS:

MAX_ITERATIONS = 50			maximal number of iterations per codeword
PARALLELCW = 32				Number of codewords decoded in parallel
NUM_FROZEN=2048				Number of frozen bits
Result log file columns:
Sigma, sentBits, sentInfoBits, totalXerrors, infoUerrors, sentFrames, frameXerrors, frameUerrors

Initialzing host and device variables... 


Initialization done, starting decoding... 

Timestamp: 19:38:07, loopStdDev = 0, currentSigma = 0.998815, CWforSigma = 500000
remaining processed codewords 1056: 1002148 total uInfoErrors, 1024 frame errors
sigma done; duration: 0.940s, average decode speed: 4599.147kBit/s.

Timestamp: 19:38:08, loopStdDev = 1, currentSigma = 0.987536, CWforSigma = 500000
remaining processed codewords 1056: 1019660 total uInfoErrors, 1056 frame errors
sigma done; duration: 0.933s, average decode speed: 4636.635kBit/s.

Timestamp: 19:38:09, loopStdDev = 2, currentSigma = 0.976257, CWforSigma = 500000
remaining processed codewords 1088: 1023775 total uInfoErrors, 1088 frame errors
sigma done; duration: 0.961s, average decode speed: 4636.151kBit/s.

Timestamp: 19:38:10, loopStdDev = 3, currentSigma = 0.964979, CWforSigma = 500000
remaining processed codewords 1120: 1023830 total uInfoErrors, 1119 frame errors
sigma done; duration: 0.995s, average decode speed: 4610.031kBit/s.

Timestamp: 19:38:11, loopStdDev = 4, currentSigma = 0.953700, CWforSigma = 500000
remaining processed codewords 1152: 1004791 total uInfoErrors, 1150 frame errors
sigma done; duration: 1.024s, average decode speed: 4605.239kBit/s.

Timestamp: 19:38:12, loopStdDev = 5, currentSigma = 0.942421, CWforSigma = 500000
remaining processed codewords 1248: 1020775 total uInfoErrors, 1244 frame errors
sigma done; duration: 1.107s, average decode speed: 4619.060kBit/s.

Timestamp: 19:38:13, loopStdDev = 6, currentSigma = 0.931142, CWforSigma = 500000
remaining processed codewords 1365: 1000121 total uInfoErrors, 1330 frame errors
sigma done; duration: 1.292s, average decode speed: 4327.116kBit/s.

Timestamp: 19:38:15, loopStdDev = 7, currentSigma = 0.919863, CWforSigma = 500000
remaining processed codewords 1575: 1000348 total uInfoErrors, 1468 frame errors
sigma done; duration: 1.488s, average decode speed: 4334.008kBit/s.

Timestamp: 19:38:16, loopStdDev = 8, currentSigma = 0.908585, CWforSigma = 500000
remaining processed codewords 1888: 1000442 total uInfoErrors, 1610 frame errors
sigma done; duration: 1.731s, average decode speed: 4466.134kBit/s.

Timestamp: 19:38:18, loopStdDev = 9, currentSigma = 0.897306, CWforSigma = 500000
remaining processed codewords 2551: 1000134 total uInfoErrors, 1844 frame errors
sigma done; duration: 2.201s, average decode speed: 4747.449kBit/s.

Timestamp: 19:38:20, loopStdDev = 10, currentSigma = 0.886027, CWforSigma = 500000
remaining processed codewords 3588: 1001215 total uInfoErrors, 2073 frame errors
sigma done; duration: 2.819s, average decode speed: 5212.425kBit/s.

Timestamp: 19:38:23, loopStdDev = 11, currentSigma = 0.874748, CWforSigma = 500000
remaining processed codewords 5719: 1001361 total uInfoErrors, 2361 frame errors
sigma done; duration: 3.899s, average decode speed: 6007.532kBit/s.

Timestamp: 19:38:27, loopStdDev = 12, currentSigma = 0.863469, CWforSigma = 500000
remaining processed codewords 9615: 1000174 total uInfoErrors, 2650 frame errors
sigma done; duration: 5.564s, average decode speed: 7077.594kBit/s.

Timestamp: 19:38:32, loopStdDev = 13, currentSigma = 0.852191, CWforSigma = 500000
Processed codewords 10004: 587361 total uInfoErrors, 1761 frame errors
remaining processed codewords 7320: 412671 total uInfoErrors, 1251 frame errors
sigma done; duration: 8.439s, average decode speed: 8408.073kBit/s.

Timestamp: 19:38:41, loopStdDev = 14, currentSigma = 0.840912, CWforSigma = 500000
Processed codewords 10003: 307855 total uInfoErrors, 1027 frame errors
Processed codewords 20011: 309097 total uInfoErrors, 1030 frame errors
Processed codewords 30011: 296465 total uInfoErrors, 979 frame errors
remaining processed codewords 2745: 86645 total uInfoErrors, 303 frame errors
sigma done; duration: 13.451s, average decode speed: 9974.353kBit/s.

Timestamp: 19:38:54, loopStdDev = 15, currentSigma = 0.829633, CWforSigma = 500000
Processed codewords 10010: 154619 total uInfoErrors, 547 frame errors
Processed codewords 20014: 148541 total uInfoErrors, 557 frame errors
Processed codewords 30021: 140147 total uInfoErrors, 524 frame errors
Processed codewords 40036: 162377 total uInfoErrors, 598 frame errors
Processed codewords 50043: 147899 total uInfoErrors, 542 frame errors
Processed codewords 60043: 161769 total uInfoErrors, 573 frame errors
remaining processed codewords 5652: 84675 total uInfoErrors, 326 frame errors
sigma done; duration: 26.626s, average decode speed: 10106.166kBit/s.

Timestamp: 19:39:21, loopStdDev = 16, currentSigma = 0.818354, CWforSigma = 500000
Processed codewords 10002: 85545 total uInfoErrors, 329 frame errors
Processed codewords 20007: 69764 total uInfoErrors, 287 frame errors
Processed codewords 30017: 85915 total uInfoErrors, 342 frame errors
Processed codewords 40024: 72026 total uInfoErrors, 282 frame errors
Processed codewords 50025: 81063 total uInfoErrors, 315 frame errors
Processed codewords 60028: 81305 total uInfoErrors, 316 frame errors
Processed codewords 70033: 75219 total uInfoErrors, 270 frame errors
Processed codewords 80036: 66417 total uInfoErrors, 290 frame errors
Processed codewords 90045: 73678 total uInfoErrors, 309 frame errors
Processed codewords 100055: 72248 total uInfoErrors, 283 frame errors
Processed codewords 110058: 74226 total uInfoErrors, 288 frame errors
Processed codewords 120069: 77491 total uInfoErrors, 309 frame errors
remaining processed codewords 9663: 85684 total uInfoErrors, 327 frame errors
sigma done; duration: 39.006s, average decode speed: 13623.076kBit/s.

Timestamp: 19:40:00, loopStdDev = 17, currentSigma = 0.807075, CWforSigma = 500000
Processed codewords 10011: 40064 total uInfoErrors, 178 frame errors
Processed codewords 20017: 34908 total uInfoErrors, 154 frame errors
Processed codewords 30020: 37216 total uInfoErrors, 160 frame errors
Processed codewords 40031: 42967 total uInfoErrors, 172 frame errors
Processed codewords 50031: 44304 total uInfoErrors, 181 frame errors
Processed codewords 60033: 38671 total uInfoErrors, 161 frame errors
Processed codewords 70039: 33899 total uInfoErrors, 170 frame errors
Processed codewords 80040: 34327 total uInfoErrors, 149 frame errors
Processed codewords 90049: 36920 total uInfoErrors, 167 frame errors
Processed codewords 100049: 44477 total uInfoErrors, 173 frame errors
Processed codewords 110058: 38787 total uInfoErrors, 176 frame errors
Processed codewords 120068: 42517 total uInfoErrors, 194 frame errors
Processed codewords 130075: 43235 total uInfoErrors, 185 frame errors
Processed codewords 140086: 39235 total uInfoErrors, 167 frame errors
Processed codewords 150099: 35832 total uInfoErrors, 171 frame errors
Processed codewords 160103: 35134 total uInfoErrors, 155 frame errors
Processed codewords 170118: 36627 total uInfoErrors, 155 frame errors
Processed codewords 180126: 39355 total uInfoErrors, 172 frame errors
Processed codewords 190138: 38524 total uInfoErrors, 152 frame errors
Processed codewords 200149: 43682 total uInfoErrors, 173 frame errors
Processed codewords 210150: 33242 total uInfoErrors, 137 frame errors
Processed codewords 220156: 40314 total uInfoErrors, 154 frame errors
Processed codewords 230165: 39993 total uInfoErrors, 184 frame errors
Processed codewords 240170: 32986 total uInfoErrors, 142 frame errors
Processed codewords 250181: 36270 total uInfoErrors, 165 frame errors
remaining processed codewords 9651: 36817 total uInfoErrors, 157 frame errors
sigma done; duration: 68.359s, average decode speed: 15568.924kBit/s.

Timestamp: 19:41:08, loopStdDev = 18, currentSigma = 0.795797, CWforSigma = 500000
Processed codewords 10009: 16853 total uInfoErrors, 77 frame errors
Processed codewords 20015: 18897 total uInfoErrors, 106 frame errors
Processed codewords 30021: 23076 total uInfoErrors, 106 frame errors
Processed codewords 40026: 16229 total uInfoErrors, 89 frame errors
Processed codewords 50031: 16733 total uInfoErrors, 95 frame errors
Processed codewords 60036: 17377 total uInfoErrors, 91 frame errors
Processed codewords 70041: 16320 total uInfoErrors, 83 frame errors
Processed codewords 80045: 16888 total uInfoErrors, 83 frame errors
Processed codewords 90053: 19034 total uInfoErrors, 91 frame errors
Processed codewords 100056: 22696 total uInfoErrors, 109 frame errors
Processed codewords 110061: 19886 total uInfoErrors, 91 frame errors
Processed codewords 120067: 16382 total uInfoErrors, 82 frame errors
Processed codewords 130071: 17153 total uInfoErrors, 84 frame errors
Processed codewords 140072: 14671 total uInfoErrors, 80 frame errors
Processed codewords 150081: 17434 total uInfoErrors, 87 frame errors
Processed codewords 160089: 14151 total uInfoErrors, 76 frame errors
Processed codewords 170092: 17450 total uInfoErrors, 78 frame errors
Processed codewords 180105: 16612 total uInfoErrors, 87 frame errors
Processed codewords 190108: 15832 total uInfoErrors, 85 frame errors
Processed codewords 200116: 21641 total uInfoErrors, 96 frame errors
Processed codewords 210129: 19162 total uInfoErrors, 82 frame errors
Processed codewords 220132: 20818 total uInfoErrors, 101 frame errors
Processed codewords 230140: 14045 total uInfoErrors, 82 frame errors
Processed codewords 240153: 16906 total uInfoErrors, 81 frame errors
Processed codewords 250167: 17993 total uInfoErrors, 91 frame errors
Processed codewords 260177: 17713 total uInfoErrors, 89 frame errors
Processed codewords 270185: 18298 total uInfoErrors, 80 frame errors
Processed codewords 280191: 21254 total uInfoErrors, 102 frame errors
Processed codewords 290199: 21119 total uInfoErrors, 93 frame errors
Processed codewords 300204: 19539 total uInfoErrors, 87 frame errors
Processed codewords 310214: 21872 total uInfoErrors, 97 frame errors
Processed codewords 320225: 18876 total uInfoErrors, 99 frame errors
Processed codewords 330236: 16979 total uInfoErrors, 82 frame errors
Processed codewords 340241: 21780 total uInfoErrors, 98 frame errors
Processed codewords 350243: 18041 total uInfoErrors, 84 frame errors
Processed codewords 360256: 15315 total uInfoErrors, 83 frame errors
Processed codewords 370258: 20881 total uInfoErrors, 105 frame errors
Processed codewords 380265: 16180 total uInfoErrors, 79 frame errors
Processed codewords 390269: 19691 total uInfoErrors, 91 frame errors
Processed codewords 400270: 17377 total uInfoErrors, 91 frame errors
Processed codewords 410272: 18553 total uInfoErrors, 96 frame errors
Processed codewords 420275: 19172 total uInfoErrors, 92 frame errors
Processed codewords 430285: 20854 total uInfoErrors, 107 frame errors
Processed codewords 440290: 20327 total uInfoErrors, 96 frame errors
Processed codewords 450295: 19712 total uInfoErrors, 99 frame errors
Processed codewords 460306: 15441 total uInfoErrors, 74 frame errors
Processed codewords 470312: 20146 total uInfoErrors, 96 frame errors
Processed codewords 480315: 15310 total uInfoErrors, 81 frame errors
Processed codewords 490318: 19610 total uInfoErrors, 90 frame errors
remaining processed codewords 9685: 16446 total uInfoErrors, 82 frame errors
sigma done; duration: 119.080s, average decode speed: 17198.662kBit/s.

Timestamp: 19:43:07, loopStdDev = 19, currentSigma = 0.784518, CWforSigma = 500000
Processed codewords 10005: 10924 total uInfoErrors, 55 frame errors
Processed codewords 20005: 10809 total uInfoErrors, 54 frame errors
Processed codewords 30012: 9097 total uInfoErrors, 46 frame errors
Processed codewords 40021: 11202 total uInfoErrors, 63 frame errors
Processed codewords 50021: 9465 total uInfoErrors, 61 frame errors
Processed codewords 60026: 7450 total uInfoErrors, 43 frame errors
Processed codewords 70036: 8051 total uInfoErrors, 54 frame errors
Processed codewords 80043: 7230 total uInfoErrors, 52 frame errors
Processed codewords 90045: 13038 total uInfoErrors, 51 frame errors
Processed codewords 100046: 8246 total uInfoErrors, 54 frame errors
Processed codewords 110056: 8811 total uInfoErrors, 51 frame errors
Processed codewords 120067: 8650 total uInfoErrors, 51 frame errors
Processed codewords 130070: 9752 total uInfoErrors, 57 frame errors
Processed codewords 140071: 9572 total uInfoErrors, 44 frame errors
Processed codewords 150083: 10087 total uInfoErrors, 49 frame errors
Processed codewords 160085: 10291 total uInfoErrors, 51 frame errors
Processed codewords 170093: 10751 total uInfoErrors, 54 frame errors
Processed codewords 180098: 10498 total uInfoErrors, 53 frame errors
Processed codewords 190109: 8730 total uInfoErrors, 49 frame errors
Processed codewords 200123: 8738 total uInfoErrors, 47 frame errors
Processed codewords 210133: 9816 total uInfoErrors, 52 frame errors
Processed codewords 220141: 9061 total uInfoErrors, 55 frame errors
Processed codewords 230144: 9117 total uInfoErrors, 50 frame errors
Processed codewords 240148: 9349 total uInfoErrors, 54 frame errors
Processed codewords 250161: 7429 total uInfoErrors, 44 frame errors
Processed codewords 260163: 8721 total uInfoErrors, 57 frame errors
Processed codewords 270176: 14501 total uInfoErrors, 53 frame errors
Processed codewords 280182: 10961 total uInfoErrors, 52 frame errors
Processed codewords 290186: 8839 total uInfoErrors, 56 frame errors
Processed codewords 300187: 8716 total uInfoErrors, 53 frame errors
Processed codewords 310193: 7930 total uInfoErrors, 45 frame errors
Processed codewords 320194: 8242 total uInfoErrors, 57 frame errors
Processed codewords 330202: 7838 total uInfoErrors, 48 frame errors
Processed codewords 340203: 6741 total uInfoErrors, 47 frame errors
Processed codewords 350211: 7713 total uInfoErrors, 44 frame errors
Processed codewords 360220: 6089 total uInfoErrors, 38 frame errors
Processed codewords 370235: 11397 total uInfoErrors, 67 frame errors
Processed codewords 380247: 10487 total uInfoErrors, 57 frame errors
Processed codewords 390248: 5249 total uInfoErrors, 39 frame errors
Processed codewords 400262: 7468 total uInfoErrors, 44 frame errors
Processed codewords 410269: 9087 total uInfoErrors, 53 frame errors
Processed codewords 420273: 10025 total uInfoErrors, 52 frame errors
Processed codewords 430287: 8955 total uInfoErrors, 46 frame errors
Processed codewords 440299: 6783 total uInfoErrors, 51 frame errors
Processed codewords 450312: 9521 total uInfoErrors, 44 frame errors
Processed codewords 460313: 6849 total uInfoErrors, 31 frame errors
Processed codewords 470322: 12081 total uInfoErrors, 52 frame errors
Processed codewords 480333: 10693 total uInfoErrors, 54 frame errors
Processed codewords 490334: 8002 total uInfoErrors, 46 frame errors
remaining processed codewords 9679: 8222 total uInfoErrors, 55 frame errors
sigma done; duration: 111.404s, average decode speed: 18384.022kBit/s.

Timestamp: 19:44:59, loopStdDev = 20, currentSigma = 0.773239, CWforSigma = 500000
Processed codewords 10002: 4358 total uInfoErrors, 26 frame errors
Processed codewords 20004: 4483 total uInfoErrors, 36 frame errors
Processed codewords 30005: 4151 total uInfoErrors, 31 frame errors
Processed codewords 40012: 5129 total uInfoErrors, 36 frame errors
Processed codewords 50025: 5348 total uInfoErrors, 34 frame errors
Processed codewords 60037: 7543 total uInfoErrors, 49 frame errors
Processed codewords 70037: 3079 total uInfoErrors, 22 frame errors
Processed codewords 80047: 3446 total uInfoErrors, 22 frame errors
Processed codewords 90059: 3492 total uInfoErrors, 26 frame errors
Processed codewords 100061: 4924 total uInfoErrors, 36 frame errors
Processed codewords 110074: 2571 total uInfoErrors, 27 frame errors
Processed codewords 120085: 6438 total uInfoErrors, 34 frame errors
Processed codewords 130086: 6505 total uInfoErrors, 33 frame errors
Processed codewords 140086: 5753 total uInfoErrors, 41 frame errors
Processed codewords 150097: 4607 total uInfoErrors, 33 frame errors
Processed codewords 160104: 4352 total uInfoErrors, 30 frame errors
Processed codewords 170105: 3311 total uInfoErrors, 26 frame errors
Processed codewords 180112: 5428 total uInfoErrors, 35 frame errors
Processed codewords 190117: 7363 total uInfoErrors, 34 frame errors
Processed codewords 200121: 5403 total uInfoErrors, 25 frame errors
Processed codewords 210128: 4211 total uInfoErrors, 28 frame errors
Processed codewords 220140: 5183 total uInfoErrors, 35 frame errors
Processed codewords 230150: 6672 total uInfoErrors, 37 frame errors
Processed codewords 240162: 1402 total uInfoErrors, 20 frame errors
Processed codewords 250165: 5019 total uInfoErrors, 34 frame errors
Processed codewords 260173: 3345 total uInfoErrors, 24 frame errors
Processed codewords 270174: 8522 total uInfoErrors, 37 frame errors
Processed codewords 280187: 3757 total uInfoErrors, 26 frame errors
Processed codewords 290193: 4118 total uInfoErrors, 34 frame errors
Processed codewords 300198: 5520 total uInfoErrors, 36 frame errors
Processed codewords 310208: 3475 total uInfoErrors, 23 frame errors
Processed codewords 320220: 4871 total uInfoErrors, 39 frame errors
Processed codewords 330229: 4323 total uInfoErrors, 28 frame errors
Processed codewords 340229: 3251 total uInfoErrors, 38 frame errors
Processed codewords 350233: 6221 total uInfoErrors, 25 frame errors
Processed codewords 360247: 5884 total uInfoErrors, 32 frame errors
Processed codewords 370259: 2491 total uInfoErrors, 29 frame errors
Processed codewords 380267: 5494 total uInfoErrors, 38 frame errors
Processed codewords 390277: 2822 total uInfoErrors, 29 frame errors
Processed codewords 400288: 4460 total uInfoErrors, 33 frame errors
Processed codewords 410297: 6202 total uInfoErrors, 39 frame errors
Processed codewords 420310: 3991 total uInfoErrors, 38 frame errors
Processed codewords 430328: 4978 total uInfoErrors, 36 frame errors
Processed codewords 440333: 3612 total uInfoErrors, 33 frame errors
Processed codewords 450345: 3632 total uInfoErrors, 25 frame errors
Processed codewords 460355: 4370 total uInfoErrors, 30 frame errors
Processed codewords 470368: 3614 total uInfoErrors, 37 frame errors
Processed codewords 480376: 5640 total uInfoErrors, 35 frame errors
Processed codewords 490386: 4241 total uInfoErrors, 21 frame errors
remaining processed codewords 9615: 4575 total uInfoErrors, 25 frame errors
sigma done; duration: 107.403s, average decode speed: 19068.325kBit/s.

Timestamp: 19:46:46, loopStdDev = 21, currentSigma = 0.761960, CWforSigma = 500000
Processed codewords 10009: 2063 total uInfoErrors, 20 frame errors
Processed codewords 20009: 2481 total uInfoErrors, 19 frame errors
Processed codewords 30019: 1055 total uInfoErrors, 13 frame errors
Processed codewords 40027: 3381 total uInfoErrors, 24 frame errors
Processed codewords 50029: 2275 total uInfoErrors, 17 frame errors
Processed codewords 60029: 2461 total uInfoErrors, 18 frame errors
Processed codewords 70038: 2431 total uInfoErrors, 23 frame errors
Processed codewords 80041: 1726 total uInfoErrors, 18 frame errors
Processed codewords 90054: 3976 total uInfoErrors, 29 frame errors
Processed codewords 100062: 934 total uInfoErrors, 16 frame errors
Processed codewords 110076: 2630 total uInfoErrors, 29 frame errors
Processed codewords 120083: 1404 total uInfoErrors, 16 frame errors
Processed codewords 130100: 3310 total uInfoErrors, 24 frame errors
Processed codewords 140105: 4260 total uInfoErrors, 20 frame errors
Processed codewords 150119: 1721 total uInfoErrors, 17 frame errors
Processed codewords 160135: 2159 total uInfoErrors, 16 frame errors
Processed codewords 170148: 1955 total uInfoErrors, 16 frame errors
Processed codewords 180151: 1677 total uInfoErrors, 16 frame errors
Processed codewords 190152: 2676 total uInfoErrors, 18 frame errors
Processed codewords 200160: 2087 total uInfoErrors, 14 frame errors
Processed codewords 210174: 2081 total uInfoErrors, 19 frame errors
Processed codewords 220177: 2996 total uInfoErrors, 25 frame errors
Processed codewords 230181: 2084 total uInfoErrors, 15 frame errors
Processed codewords 240193: 2210 total uInfoErrors, 18 frame errors
Processed codewords 250205: 1561 total uInfoErrors, 19 frame errors
Processed codewords 260211: 3347 total uInfoErrors, 23 frame errors
Processed codewords 270216: 590 total uInfoErrors, 9 frame errors
Processed codewords 280216: 2477 total uInfoErrors, 27 frame errors
Processed codewords 290217: 2952 total uInfoErrors, 19 frame errors
Processed codewords 300228: 2657 total uInfoErrors, 25 frame errors
Processed codewords 310240: 3842 total uInfoErrors, 22 frame errors
Processed codewords 320246: 2313 total uInfoErrors, 16 frame errors
Processed codewords 330250: 2363 total uInfoErrors, 19 frame errors
Processed codewords 340252: 2865 total uInfoErrors, 24 frame errors
Processed codewords 350263: 1488 total uInfoErrors, 16 frame errors
Processed codewords 360266: 2863 total uInfoErrors, 21 frame errors
Processed codewords 370272: 1955 total uInfoErrors, 22 frame errors
Processed codewords 380282: 2152 total uInfoErrors, 16 frame errors
Processed codewords 390288: 4434 total uInfoErrors, 24 frame errors
Processed codewords 400298: 3974 total uInfoErrors, 23 frame errors
Processed codewords 410303: 2149 total uInfoErrors, 28 frame errors
Processed codewords 420312: 2413 total uInfoErrors, 24 frame errors
Processed codewords 430320: 2976 total uInfoErrors, 18 frame errors
Processed codewords 440330: 1542 total uInfoErrors, 20 frame errors
Processed codewords 450341: 1766 total uInfoErrors, 27 frame errors
Processed codewords 460346: 2744 total uInfoErrors, 23 frame errors
Processed codewords 470356: 1391 total uInfoErrors, 19 frame errors
Processed codewords 480370: 2448 total uInfoErrors, 14 frame errors
Processed codewords 490374: 1305 total uInfoErrors, 17 frame errors
remaining processed codewords 9636: 2715 total uInfoErrors, 21 frame errors
sigma done; duration: 104.863s, average decode speed: 19530.611kBit/s.

Timestamp: 19:48:31, loopStdDev = 22, currentSigma = 0.750682, CWforSigma = 500000
Processed codewords 10012: 826 total uInfoErrors, 6 frame errors
Processed codewords 20023: 1541 total uInfoErrors, 11 frame errors
Processed codewords 30028: 1410 total uInfoErrors, 17 frame errors
Processed codewords 40031: 799 total uInfoErrors, 9 frame errors
Processed codewords 50037: 1158 total uInfoErrors, 14 frame errors
Processed codewords 60048: 2490 total uInfoErrors, 14 frame errors
Processed codewords 70051: 1976 total uInfoErrors, 13 frame errors
Processed codewords 80064: 1673 total uInfoErrors, 8 frame errors
Processed codewords 90071: 1152 total uInfoErrors, 11 frame errors
Processed codewords 100079: 1042 total uInfoErrors, 15 frame errors
Processed codewords 110084: 1663 total uInfoErrors, 14 frame errors
Processed codewords 120096: 1494 total uInfoErrors, 15 frame errors
Processed codewords 130098: 287 total uInfoErrors, 8 frame errors
Processed codewords 140098: 1262 total uInfoErrors, 11 frame errors
Processed codewords 150101: 982 total uInfoErrors, 10 frame errors
Processed codewords 160112: 925 total uInfoErrors, 12 frame errors
Processed codewords 170116: 2171 total uInfoErrors, 21 frame errors
Processed codewords 180118: 2006 total uInfoErrors, 16 frame errors
Processed codewords 190135: 1088 total uInfoErrors, 11 frame errors
Processed codewords 200150: 599 total uInfoErrors, 11 frame errors
Processed codewords 210162: 192 total uInfoErrors, 5 frame errors
Processed codewords 220174: 1830 total uInfoErrors, 17 frame errors
Processed codewords 230182: 742 total uInfoErrors, 11 frame errors
Processed codewords 240193: 1430 total uInfoErrors, 10 frame errors
Processed codewords 250198: 1002 total uInfoErrors, 14 frame errors
Processed codewords 260207: 1079 total uInfoErrors, 12 frame errors
Processed codewords 270210: 661 total uInfoErrors, 8 frame errors
Processed codewords 280212: 1402 total uInfoErrors, 12 frame errors
Processed codewords 290226: 761 total uInfoErrors, 14 frame errors
Processed codewords 300236: 1447 total uInfoErrors, 12 frame errors
Processed codewords 310239: 897 total uInfoErrors, 10 frame errors
Processed codewords 320250: 1828 total uInfoErrors, 16 frame errors
Processed codewords 330261: 653 total uInfoErrors, 7 frame errors
Processed codewords 340275: 2019 total uInfoErrors, 16 frame errors
Processed codewords 350281: 1409 total uInfoErrors, 15 frame errors
Processed codewords 360290: 737 total uInfoErrors, 9 frame errors
Processed codewords 370292: 1380 total uInfoErrors, 12 frame errors
Processed codewords 380292: 2184 total uInfoErrors, 18 frame errors
Processed codewords 390295: 618 total uInfoErrors, 11 frame errors
Processed codewords 400313: 2210 total uInfoErrors, 22 frame errors
Processed codewords 410313: 851 total uInfoErrors, 10 frame errors
Processed codewords 420316: 555 total uInfoErrors, 15 frame errors
Processed codewords 430329: 1822 total uInfoErrors, 13 frame errors
Processed codewords 440332: 1207 total uInfoErrors, 12 frame errors
Processed codewords 450345: 670 total uInfoErrors, 7 frame errors
Processed codewords 460356: 470 total uInfoErrors, 5 frame errors
Processed codewords 470358: 1334 total uInfoErrors, 15 frame errors
Processed codewords 480361: 1720 total uInfoErrors, 17 frame errors
Processed codewords 490367: 636 total uInfoErrors, 12 frame errors
remaining processed codewords 9638: 1379 total uInfoErrors, 19 frame errors
sigma done; duration: 103.361s, average decode speed: 19814.176kBit/s.

Timestamp: 19:50:14, loopStdDev = 23, currentSigma = 0.739403, CWforSigma = 500000
Processed codewords 10010: 1378 total uInfoErrors, 16 frame errors
Processed codewords 20012: 769 total uInfoErrors, 9 frame errors
Processed codewords 30014: 665 total uInfoErrors, 14 frame errors
Processed codewords 40017: 743 total uInfoErrors, 11 frame errors
Processed codewords 50023: 247 total uInfoErrors, 6 frame errors
Processed codewords 60030: 580 total uInfoErrors, 9 frame errors
Processed codewords 70039: 717 total uInfoErrors, 8 frame errors
Processed codewords 80043: 931 total uInfoErrors, 19 frame errors
Processed codewords 90054: 387 total uInfoErrors, 7 frame errors
Processed codewords 100063: 410 total uInfoErrors, 8 frame errors
Processed codewords 110071: 1140 total uInfoErrors, 16 frame errors
Processed codewords 120076: 699 total uInfoErrors, 11 frame errors
Processed codewords 130083: 358 total uInfoErrors, 13 frame errors
Processed codewords 140086: 148 total uInfoErrors, 5 frame errors
Processed codewords 150093: 1424 total uInfoErrors, 7 frame errors
Processed codewords 160098: 800 total uInfoErrors, 8 frame errors
Processed codewords 170104: 789 total uInfoErrors, 10 frame errors
Processed codewords 180111: 1110 total uInfoErrors, 7 frame errors
Processed codewords 190115: 750 total uInfoErrors, 8 frame errors
Processed codewords 200123: 846 total uInfoErrors, 12 frame errors
Processed codewords 210133: 993 total uInfoErrors, 13 frame errors
Processed codewords 220136: 626 total uInfoErrors, 11 frame errors
Processed codewords 230137: 769 total uInfoErrors, 8 frame errors
Processed codewords 240144: 789 total uInfoErrors, 10 frame errors
Processed codewords 250147: 832 total uInfoErrors, 8 frame errors
Processed codewords 260154: 465 total uInfoErrors, 11 frame errors
Processed codewords 270170: 823 total uInfoErrors, 10 frame errors
Processed codewords 280177: 893 total uInfoErrors, 9 frame errors
Processed codewords 290188: 851 total uInfoErrors, 11 frame errors
Processed codewords 300188: 476 total uInfoErrors, 8 frame errors
Processed codewords 310198: 592 total uInfoErrors, 11 frame errors
Processed codewords 320205: 210 total uInfoErrors, 3 frame errors
Processed codewords 330215: 729 total uInfoErrors, 7 frame errors
Processed codewords 340215: 385 total uInfoErrors, 9 frame errors
Processed codewords 350229: 1328 total uInfoErrors, 13 frame errors
Processed codewords 360244: 420 total uInfoErrors, 11 frame errors
Processed codewords 370244: 782 total uInfoErrors, 4 frame errors
Processed codewords 380251: 300 total uInfoErrors, 9 frame errors
Processed codewords 390262: 362 total uInfoErrors, 6 frame errors
Processed codewords 400274: 1499 total uInfoErrors, 12 frame errors
Processed codewords 410279: 411 total uInfoErrors, 9 frame errors
Processed codewords 420287: 1448 total uInfoErrors, 15 frame errors
Processed codewords 430289: 456 total uInfoErrors, 4 frame errors
Processed codewords 440306: 1210 total uInfoErrors, 13 frame errors
Processed codewords 450317: 336 total uInfoErrors, 9 frame errors
Processed codewords 460327: 1429 total uInfoErrors, 11 frame errors
Processed codewords 470336: 698 total uInfoErrors, 9 frame errors
Processed codewords 480343: 424 total uInfoErrors, 8 frame errors
Processed codewords 490347: 806 total uInfoErrors, 8 frame errors
remaining processed codewords 9662: 422 total uInfoErrors, 8 frame errors
sigma done; duration: 102.512s, average decode speed: 19978.536kBit/s.

Timestamp: 19:51:57, loopStdDev = 24, currentSigma = 0.728124, CWforSigma = 500000
Processed codewords 10002: 230 total uInfoErrors, 6 frame errors
Processed codewords 20004: 138 total uInfoErrors, 6 frame errors
Processed codewords 30009: 872 total uInfoErrors, 9 frame errors
Processed codewords 40020: 413 total uInfoErrors, 6 frame errors
Processed codewords 50024: 194 total uInfoErrors, 9 frame errors
Processed codewords 60041: 905 total uInfoErrors, 10 frame errors
Processed codewords 70042: 235 total uInfoErrors, 6 frame errors
Processed codewords 80052: 122 total uInfoErrors, 7 frame errors
Processed codewords 90069: 538 total uInfoErrors, 12 frame errors
Processed codewords 100085: 268 total uInfoErrors, 5 frame errors
Processed codewords 110086: 785 total uInfoErrors, 5 frame errors
Processed codewords 120094: 394 total uInfoErrors, 5 frame errors
Processed codewords 130097: 448 total uInfoErrors, 10 frame errors
Processed codewords 140100: 300 total uInfoErrors, 11 frame errors
Processed codewords 150102: 32 total uInfoErrors, 2 frame errors
Processed codewords 160112: 509 total uInfoErrors, 5 frame errors
Processed codewords 170115: 422 total uInfoErrors, 6 frame errors
Processed codewords 180129: 551 total uInfoErrors, 10 frame errors
Processed codewords 190143: 325 total uInfoErrors, 6 frame errors
Processed codewords 200155: 114 total uInfoErrors, 4 frame errors
Processed codewords 210157: 32 total uInfoErrors, 4 frame errors
Processed codewords 220168: 16 total uInfoErrors, 1 frame errors
Processed codewords 230170: 264 total uInfoErrors, 8 frame errors
Processed codewords 240179: 471 total uInfoErrors, 4 frame errors
Processed codewords 250184: 412 total uInfoErrors, 7 frame errors
Processed codewords 260201: 72 total uInfoErrors, 4 frame errors
Processed codewords 270216: 344 total uInfoErrors, 9 frame errors
Processed codewords 280221: 304 total uInfoErrors, 7 frame errors
Processed codewords 290225: 434 total uInfoErrors, 10 frame errors
Processed codewords 300227: 838 total uInfoErrors, 6 frame errors
Processed codewords 310230: 1158 total uInfoErrors, 12 frame errors
Processed codewords 320238: 1243 total uInfoErrors, 6 frame errors
Processed codewords 330244: 286 total uInfoErrors, 9 frame errors
Processed codewords 340246: 424 total uInfoErrors, 7 frame errors
Processed codewords 350255: 265 total uInfoErrors, 5 frame errors
Processed codewords 360268: 543 total uInfoErrors, 5 frame errors
Processed codewords 370275: 427 total uInfoErrors, 7 frame errors
Processed codewords 380288: 112 total uInfoErrors, 3 frame errors
Processed codewords 390300: 648 total uInfoErrors, 11 frame errors
Processed codewords 400305: 351 total uInfoErrors, 9 frame errors
Processed codewords 410309: 446 total uInfoErrors, 8 frame errors
Processed codewords 420324: 61 total uInfoErrors, 5 frame errors
Processed codewords 430326: 252 total uInfoErrors, 6 frame errors
Processed codewords 440337: 120 total uInfoErrors, 5 frame errors
Processed codewords 450345: 192 total uInfoErrors, 7 frame errors
Processed codewords 460346: 182 total uInfoErrors, 6 frame errors
Processed codewords 470351: 250 total uInfoErrors, 5 frame errors
Processed codewords 480362: 734 total uInfoErrors, 9 frame errors
Processed codewords 490365: 166 total uInfoErrors, 5 frame errors
remaining processed codewords 9641: 32 total uInfoErrors, 3 frame errors
sigma done; duration: 101.616s, average decode speed: 20154.506kBit/s.

Timestamp: 19:53:39, loopStdDev = 25, currentSigma = 0.716845, CWforSigma = 500000
Processed codewords 10006: 120 total uInfoErrors, 4 frame errors
Processed codewords 20015: 170 total uInfoErrors, 6 frame errors
Processed codewords 30018: 504 total uInfoErrors, 8 frame errors
Processed codewords 40022: 122 total uInfoErrors, 5 frame errors
Processed codewords 50034: 188 total uInfoErrors, 5 frame errors
Processed codewords 60050: 260 total uInfoErrors, 7 frame errors
Processed codewords 70054: 604 total uInfoErrors, 6 frame errors
Processed codewords 80058: 82 total uInfoErrors, 3 frame errors
Processed codewords 90071: 664 total uInfoErrors, 7 frame errors
Processed codewords 100078: 110 total uInfoErrors, 5 frame errors
Processed codewords 110083: 208 total uInfoErrors, 7 frame errors
Processed codewords 120086: 229 total uInfoErrors, 6 frame errors
Processed codewords 130090: 55 total uInfoErrors, 2 frame errors
Processed codewords 140090: 137 total uInfoErrors, 5 frame errors
Processed codewords 150097: 138 total uInfoErrors, 6 frame errors
Processed codewords 160108: 1451 total uInfoErrors, 7 frame errors
Processed codewords 170121: 52 total uInfoErrors, 4 frame errors
Processed codewords 180123: 192 total uInfoErrors, 3 frame errors
Processed codewords 190124: 237 total uInfoErrors, 7 frame errors
Processed codewords 200129: 276 total uInfoErrors, 6 frame errors
Processed codewords 210141: 332 total uInfoErrors, 8 frame errors
Processed codewords 220154: 134 total uInfoErrors, 4 frame errors
Processed codewords 230161: 243 total uInfoErrors, 8 frame errors
Processed codewords 240167: 198 total uInfoErrors, 4 frame errors
Processed codewords 250168: 502 total uInfoErrors, 5 frame errors
Processed codewords 260184: 70 total uInfoErrors, 7 frame errors
Processed codewords 270193: 316 total uInfoErrors, 6 frame errors
Processed codewords 280200: 500 total uInfoErrors, 6 frame errors
Processed codewords 290210: 286 total uInfoErrors, 5 frame errors
Processed codewords 300210: 32 total uInfoErrors, 1 frame errors
Processed codewords 310217: 43 total uInfoErrors, 4 frame errors
Processed codewords 320219: 82 total uInfoErrors, 5 frame errors
Processed codewords 330223: 40 total uInfoErrors, 3 frame errors
Processed codewords 340236: 36 total uInfoErrors, 3 frame errors
Processed codewords 350242: 183 total uInfoErrors, 2 frame errors
Processed codewords 360251: 113 total uInfoErrors, 6 frame errors
Processed codewords 370252: 52 total uInfoErrors, 2 frame errors
Processed codewords 380263: 292 total uInfoErrors, 11 frame errors
Processed codewords 390278: 371 total uInfoErrors, 6 frame errors
Processed codewords 400283: 48 total uInfoErrors, 2 frame errors
Processed codewords 410285: 272 total uInfoErrors, 9 frame errors
Processed codewords 420286: 876 total uInfoErrors, 4 frame errors
Processed codewords 430307: 168 total uInfoErrors, 3 frame errors
Processed codewords 440319: 96 total uInfoErrors, 6 frame errors
Processed codewords 450325: 84 total uInfoErrors, 4 frame errors
Processed codewords 460328: 69 total uInfoErrors, 2 frame errors
Processed codewords 470342: 130 total uInfoErrors, 5 frame errors
Processed codewords 480342: 693 total uInfoErrors, 10 frame errors
Processed codewords 490358: 38 total uInfoErrors, 3 frame errors
remaining processed codewords 9650: 219 total uInfoErrors, 4 frame errors
sigma done; duration: 99.727s, average decode speed: 20536.467kBit/s.

Timestamp: 19:55:18, loopStdDev = 26, currentSigma = 0.705566, CWforSigma = 500000
Processed codewords 10002: 163 total uInfoErrors, 6 frame errors
Processed codewords 20005: 136 total uInfoErrors, 4 frame errors
Processed codewords 30015: 36 total uInfoErrors, 3 frame errors
Processed codewords 40019: 68 total uInfoErrors, 4 frame errors
Processed codewords 50032: 581 total uInfoErrors, 12 frame errors
Processed codewords 60050: 84 total uInfoErrors, 4 frame errors
Processed codewords 70058: 248 total uInfoErrors, 5 frame errors
Processed codewords 80076: 202 total uInfoErrors, 6 frame errors
Processed codewords 90084: 256 total uInfoErrors, 4 frame errors
Processed codewords 100090: 240 total uInfoErrors, 9 frame errors
Processed codewords 110096: 44 total uInfoErrors, 2 frame errors
Processed codewords 120106: 128 total uInfoErrors, 5 frame errors
Processed codewords 130106: 64 total uInfoErrors, 1 frame errors
Processed codewords 140107: 167 total uInfoErrors, 6 frame errors
Processed codewords 150113: 151 total uInfoErrors, 5 frame errors
Processed codewords 160121: 0 total uInfoErrors, 0 frame errors
Processed codewords 170127: 325 total uInfoErrors, 4 frame errors
Processed codewords 180132: 7 total uInfoErrors, 1 frame errors
Processed codewords 190141: 215 total uInfoErrors, 4 frame errors
Processed codewords 200155: 486 total uInfoErrors, 9 frame errors
Processed codewords 210161: 114 total uInfoErrors, 5 frame errors
Processed codewords 220164: 35 total uInfoErrors, 3 frame errors
Processed codewords 230178: 96 total uInfoErrors, 3 frame errors
Processed codewords 240193: 162 total uInfoErrors, 3 frame errors
Processed codewords 250199: 100 total uInfoErrors, 4 frame errors
Processed codewords 260204: 80 total uInfoErrors, 6 frame errors
Processed codewords 270210: 116 total uInfoErrors, 5 frame errors
Processed codewords 280216: 448 total uInfoErrors, 6 frame errors
Processed codewords 290218: 119 total uInfoErrors, 5 frame errors
Processed codewords 300233: 116 total uInfoErrors, 6 frame errors
Processed codewords 310250: 472 total uInfoErrors, 6 frame errors
Processed codewords 320262: 394 total uInfoErrors, 11 frame errors
Processed codewords 330266: 58 total uInfoErrors, 5 frame errors
Processed codewords 340276: 40 total uInfoErrors, 2 frame errors
Processed codewords 350276: 168 total uInfoErrors, 7 frame errors
Processed codewords 360284: 110 total uInfoErrors, 5 frame errors
Processed codewords 370289: 64 total uInfoErrors, 2 frame errors
Processed codewords 380293: 40 total uInfoErrors, 3 frame errors
Processed codewords 390299: 74 total uInfoErrors, 6 frame errors
Processed codewords 400314: 116 total uInfoErrors, 5 frame errors
Processed codewords 410317: 276 total uInfoErrors, 6 frame errors
Processed codewords 420324: 180 total uInfoErrors, 4 frame errors
Processed codewords 430327: 178 total uInfoErrors, 5 frame errors
Processed codewords 440328: 80 total uInfoErrors, 3 frame errors
Processed codewords 450334: 0 total uInfoErrors, 0 frame errors
Processed codewords 460345: 26 total uInfoErrors, 3 frame errors
Processed codewords 470347: 44 total uInfoErrors, 3 frame errors
Processed codewords 480365: 96 total uInfoErrors, 5 frame errors
Processed codewords 490369: 101 total uInfoErrors, 4 frame errors
remaining processed codewords 9640: 191 total uInfoErrors, 4 frame errors
sigma done; duration: 95.717s, average decode speed: 21396.850kBit/s.

Timestamp: 19:56:54, loopStdDev = 27, currentSigma = 0.694288, CWforSigma = 500000
Processed codewords 10004: 123 total uInfoErrors, 2 frame errors
Processed codewords 20020: 721 total uInfoErrors, 4 frame errors
Processed codewords 30031: 155 total uInfoErrors, 5 frame errors
Processed codewords 40039: 60 total uInfoErrors, 3 frame errors
Processed codewords 50056: 126 total uInfoErrors, 1 frame errors
Processed codewords 60064: 34 total uInfoErrors, 2 frame errors
Processed codewords 70073: 85 total uInfoErrors, 5 frame errors
Processed codewords 80082: 8 total uInfoErrors, 1 frame errors
Processed codewords 90093: 135 total uInfoErrors, 5 frame errors
Processed codewords 100099: 152 total uInfoErrors, 4 frame errors
Processed codewords 110108: 95 total uInfoErrors, 5 frame errors
Processed codewords 120117: 8 total uInfoErrors, 1 frame errors
Processed codewords 130130: 81 total uInfoErrors, 6 frame errors
Processed codewords 140135: 116 total uInfoErrors, 4 frame errors
Processed codewords 150150: 200 total uInfoErrors, 5 frame errors
Processed codewords 160163: 36 total uInfoErrors, 2 frame errors
Processed codewords 170167: 104 total uInfoErrors, 5 frame errors
Processed codewords 180179: 121 total uInfoErrors, 4 frame errors
Processed codewords 190197: 40 total uInfoErrors, 2 frame errors
Processed codewords 200198: 60 total uInfoErrors, 4 frame errors
Processed codewords 210215: 277 total uInfoErrors, 4 frame errors
Processed codewords 220227: 0 total uInfoErrors, 0 frame errors
Processed codewords 230233: 82 total uInfoErrors, 3 frame errors
Processed codewords 240233: 208 total uInfoErrors, 3 frame errors
Processed codewords 250241: 48 total uInfoErrors, 2 frame errors
Processed codewords 260243: 56 total uInfoErrors, 3 frame errors
Processed codewords 270258: 130 total uInfoErrors, 2 frame errors
Processed codewords 280266: 152 total uInfoErrors, 3 frame errors
Processed codewords 290280: 382 total uInfoErrors, 5 frame errors
Processed codewords 300280: 70 total uInfoErrors, 5 frame errors
Processed codewords 310294: 64 total uInfoErrors, 5 frame errors
Processed codewords 320300: 48 total uInfoErrors, 2 frame errors
Processed codewords 330306: 96 total uInfoErrors, 2 frame errors
Processed codewords 340314: 66 total uInfoErrors, 6 frame errors
Processed codewords 350314: 24 total uInfoErrors, 3 frame errors
Processed codewords 360326: 10 total uInfoErrors, 3 frame errors
Processed codewords 370347: 96 total uInfoErrors, 5 frame errors
Processed codewords 380355: 102 total uInfoErrors, 4 frame errors
Processed codewords 390365: 255 total uInfoErrors, 6 frame errors
Processed codewords 400376: 220 total uInfoErrors, 4 frame errors
Processed codewords 410390: 48 total uInfoErrors, 3 frame errors
Processed codewords 420402: 0 total uInfoErrors, 0 frame errors
Processed codewords 430410: 16 total uInfoErrors, 1 frame errors
Processed codewords 440427: 220 total uInfoErrors, 5 frame errors
Processed codewords 450439: 64 total uInfoErrors, 3 frame errors
Processed codewords 460448: 91 total uInfoErrors, 6 frame errors
Processed codewords 470454: 67 total uInfoErrors, 5 frame errors
Processed codewords 480457: 64 total uInfoErrors, 6 frame errors
Processed codewords 490470: 18 total uInfoErrors, 2 frame errors
remaining processed codewords 9530: 48 total uInfoErrors, 4 frame errors
sigma done; duration: 88.733s, average decode speed: 23080.357kBit/s.

Timestamp: 19:58:23, loopStdDev = 28, currentSigma = 0.683009, CWforSigma = 500000
Processed codewords 10007: 44 total uInfoErrors, 4 frame errors
Processed codewords 20013: 80 total uInfoErrors, 3 frame errors
Processed codewords 30022: 159 total uInfoErrors, 5 frame errors
Processed codewords 40036: 114 total uInfoErrors, 4 frame errors
Processed codewords 50041: 154 total uInfoErrors, 6 frame errors
Processed codewords 60042: 106 total uInfoErrors, 3 frame errors
Processed codewords 70045: 160 total uInfoErrors, 3 frame errors
Processed codewords 80054: 16 total uInfoErrors, 2 frame errors
Processed codewords 90055: 129 total uInfoErrors, 3 frame errors
Processed codewords 100057: 284 total uInfoErrors, 5 frame errors
Processed codewords 110068: 48 total uInfoErrors, 2 frame errors
Processed codewords 120075: 123 total uInfoErrors, 4 frame errors
Processed codewords 130092: 100 total uInfoErrors, 4 frame errors
Processed codewords 140102: 12 total uInfoErrors, 2 frame errors
Processed codewords 150116: 28 total uInfoErrors, 3 frame errors
Processed codewords 160124: 150 total uInfoErrors, 7 frame errors
Processed codewords 170129: 12 total uInfoErrors, 2 frame errors
Processed codewords 180130: 4 total uInfoErrors, 1 frame errors
Processed codewords 190145: 26 total uInfoErrors, 4 frame errors
Processed codewords 200146: 226 total uInfoErrors, 5 frame errors
Processed codewords 210156: 246 total uInfoErrors, 4 frame errors
Processed codewords 220156: 25 total uInfoErrors, 2 frame errors
Processed codewords 230171: 156 total uInfoErrors, 5 frame errors
Processed codewords 240189: 48 total uInfoErrors, 2 frame errors
Processed codewords 250200: 156 total uInfoErrors, 5 frame errors
Processed codewords 260203: 96 total uInfoErrors, 3 frame errors
Processed codewords 270223: 294 total uInfoErrors, 4 frame errors
Processed codewords 280223: 0 total uInfoErrors, 0 frame errors
Processed codewords 290242: 189 total uInfoErrors, 4 frame errors
Processed codewords 300251: 98 total uInfoErrors, 4 frame errors
Processed codewords 310265: 95 total uInfoErrors, 4 frame errors
Processed codewords 320282: 392 total uInfoErrors, 9 frame errors
Processed codewords 330283: 32 total uInfoErrors, 2 frame errors
Processed codewords 340298: 12 total uInfoErrors, 1 frame errors
Processed codewords 350298: 8 total uInfoErrors, 1 frame errors
Processed codewords 360317: 56 total uInfoErrors, 3 frame errors
Processed codewords 370333: 136 total uInfoErrors, 4 frame errors
Processed codewords 380334: 128 total uInfoErrors, 3 frame errors
Processed codewords 390344: 112 total uInfoErrors, 6 frame errors
Processed codewords 400353: 119 total uInfoErrors, 6 frame errors
Processed codewords 410355: 24 total uInfoErrors, 3 frame errors
Processed codewords 420370: 0 total uInfoErrors, 0 frame errors
Processed codewords 430385: 18 total uInfoErrors, 2 frame errors
Processed codewords 440399: 36 total uInfoErrors, 3 frame errors
Processed codewords 450404: 86 total uInfoErrors, 3 frame errors
Processed codewords 460424: 69 total uInfoErrors, 3 frame errors
Processed codewords 470434: 132 total uInfoErrors, 4 frame errors
Processed codewords 480441: 72 total uInfoErrors, 2 frame errors
Processed codewords 490453: 16 total uInfoErrors, 1 frame errors
remaining processed codewords 9564: 283 total uInfoErrors, 5 frame errors
sigma done; duration: 79.595s, average decode speed: 25731.104kBit/s.

Timestamp: 19:59:42, loopStdDev = 29, currentSigma = 0.671730, CWforSigma = 500000
Processed codewords 10023: 56 total uInfoErrors, 3 frame errors
Processed codewords 20041: 6 total uInfoErrors, 2 frame errors
Processed codewords 30041: 24 total uInfoErrors, 2 frame errors
Processed codewords 40051: 268 total uInfoErrors, 7 frame errors
Processed codewords 50064: 24 total uInfoErrors, 2 frame errors
Processed codewords 60068: 46 total uInfoErrors, 3 frame errors
Processed codewords 70089: 112 total uInfoErrors, 4 frame errors
Processed codewords 80094: 52 total uInfoErrors, 4 frame errors
Processed codewords 90099: 32 total uInfoErrors, 2 frame errors
Processed codewords 100102: 56 total uInfoErrors, 3 frame errors
Processed codewords 110105: 720 total uInfoErrors, 3 frame errors
Processed codewords 120119: 76 total uInfoErrors, 3 frame errors
Processed codewords 130119: 63 total uInfoErrors, 3 frame errors
Processed codewords 140132: 112 total uInfoErrors, 2 frame errors
Processed codewords 150144: 175 total uInfoErrors, 5 frame errors
Processed codewords 160155: 68 total uInfoErrors, 4 frame errors
Processed codewords 170176: 24 total uInfoErrors, 2 frame errors
Processed codewords 180176: 177 total uInfoErrors, 4 frame errors
Processed codewords 190187: 28 total uInfoErrors, 2 frame errors
Processed codewords 200188: 8 total uInfoErrors, 1 frame errors
Processed codewords 210190: 288 total uInfoErrors, 4 frame errors
Processed codewords 220205: 16 total uInfoErrors, 1 frame errors
Processed codewords 230217: 48 total uInfoErrors, 3 frame errors
Processed codewords 240237: 0 total uInfoErrors, 0 frame errors
Processed codewords 250246: 111 total uInfoErrors, 3 frame errors
Processed codewords 260266: 64 total uInfoErrors, 1 frame errors
Processed codewords 270281: 121 total uInfoErrors, 4 frame errors
Processed codewords 280294: 64 total uInfoErrors, 2 frame errors
Processed codewords 290302: 94 total uInfoErrors, 3 frame errors
Processed codewords 300322: 112 total uInfoErrors, 4 frame errors
Processed codewords 310330: 44 total uInfoErrors, 1 frame errors
Processed codewords 320339: 32 total uInfoErrors, 1 frame errors
Processed codewords 330345: 52 total uInfoErrors, 3 frame errors
Processed codewords 340350: 48 total uInfoErrors, 3 frame errors
Processed codewords 350362: 8 total uInfoErrors, 2 frame errors
Processed codewords 360376: 68 total uInfoErrors, 4 frame errors
Processed codewords 370379: 0 total uInfoErrors, 0 frame errors
Processed codewords 380379: 152 total uInfoErrors, 4 frame errors
Processed codewords 390399: 0 total uInfoErrors, 0 frame errors
Processed codewords 400416: 24 total uInfoErrors, 2 frame errors
Processed codewords 410419: 1221 total uInfoErrors, 5 frame errors
Processed codewords 420430: 24 total uInfoErrors, 2 frame errors
Processed codewords 430444: 0 total uInfoErrors, 0 frame errors
Processed codewords 440453: 72 total uInfoErrors, 3 frame errors
Processed codewords 450466: 80 total uInfoErrors, 3 frame errors
Processed codewords 460475: 8 total uInfoErrors, 1 frame errors
Processed codewords 470478: 192 total uInfoErrors, 2 frame errors
Processed codewords 480497: 76 total uInfoErrors, 5 frame errors
Processed codewords 490513: 8 total uInfoErrors, 1 frame errors
remaining processed codewords 9505: 46 total uInfoErrors, 5 frame errors
sigma done; duration: 70.465s, average decode speed: 29065.309kBit/s.

Timestamp: 20:00:53, loopStdDev = 30, currentSigma = 0.660451, CWforSigma = 500000
Processed codewords 10014: 68 total uInfoErrors, 4 frame errors
Processed codewords 20027: 92 total uInfoErrors, 4 frame errors
Processed codewords 30048: 12 total uInfoErrors, 2 frame errors
Processed codewords 40069: 36 total uInfoErrors, 5 frame errors
Processed codewords 50092: 144 total uInfoErrors, 4 frame errors
Processed codewords 60115: 32 total uInfoErrors, 3 frame errors
Processed codewords 70130: 119 total uInfoErrors, 3 frame errors
Processed codewords 80144: 16 total uInfoErrors, 1 frame errors
Processed codewords 90153: 62 total uInfoErrors, 2 frame errors
Processed codewords 100157: 36 total uInfoErrors, 3 frame errors
Processed codewords 110165: 127 total uInfoErrors, 2 frame errors
Processed codewords 120172: 32 total uInfoErrors, 1 frame errors
Processed codewords 130193: 155 total uInfoErrors, 3 frame errors
Processed codewords 140203: 8 total uInfoErrors, 1 frame errors
Processed codewords 150203: 0 total uInfoErrors, 0 frame errors
Processed codewords 160218: 19 total uInfoErrors, 2 frame errors
Processed codewords 170219: 68 total uInfoErrors, 4 frame errors
Processed codewords 180245: 90 total uInfoErrors, 5 frame errors
Processed codewords 190264: 56 total uInfoErrors, 2 frame errors
Processed codewords 200285: 16 total uInfoErrors, 1 frame errors
Processed codewords 210310: 16 total uInfoErrors, 1 frame errors
Processed codewords 220313: 14 total uInfoErrors, 1 frame errors
Processed codewords 230332: 146 total uInfoErrors, 3 frame errors
Processed codewords 240342: 176 total uInfoErrors, 5 frame errors
Processed codewords 250345: 76 total uInfoErrors, 3 frame errors
Processed codewords 260357: 16 total uInfoErrors, 1 frame errors
Processed codewords 270364: 32 total uInfoErrors, 2 frame errors
Processed codewords 280391: 144 total uInfoErrors, 3 frame errors
Processed codewords 290396: 8 total uInfoErrors, 1 frame errors
Processed codewords 300416: 0 total uInfoErrors, 0 frame errors
Processed codewords 310418: 208 total uInfoErrors, 6 frame errors
Processed codewords 320418: 350 total uInfoErrors, 4 frame errors
Processed codewords 330431: 86 total uInfoErrors, 4 frame errors
Processed codewords 340450: 70 total uInfoErrors, 5 frame errors
Processed codewords 350450: 16 total uInfoErrors, 1 frame errors
Processed codewords 360459: 446 total uInfoErrors, 6 frame errors
Processed codewords 370477: 81 total uInfoErrors, 4 frame errors
Processed codewords 380500: 75 total uInfoErrors, 3 frame errors
Processed codewords 390520: 40 total uInfoErrors, 2 frame errors
Processed codewords 400533: 24 total uInfoErrors, 2 frame errors
Processed codewords 410537: 0 total uInfoErrors, 0 frame errors
Processed codewords 420555: 136 total uInfoErrors, 2 frame errors
Processed codewords 430577: 223 total uInfoErrors, 2 frame errors
Processed codewords 440581: 0 total uInfoErrors, 0 frame errors
Processed codewords 450592: 80 total uInfoErrors, 3 frame errors
Processed codewords 460605: 96 total uInfoErrors, 2 frame errors
Processed codewords 470608: 40 total uInfoErrors, 2 frame errors
Processed codewords 480619: 37 total uInfoErrors, 3 frame errors
Processed codewords 490622: 62 total uInfoErrors, 5 frame errors
remaining processed codewords 9392: 7 total uInfoErrors, 1 frame errors
sigma done; duration: 63.066s, average decode speed: 32474.632kBit/s.

Timestamp: 20:01:56, loopStdDev = 31, currentSigma = 0.649172, CWforSigma = 500000
Processed codewords 10017: 36 total uInfoErrors, 4 frame errors
Processed codewords 20024: 72 total uInfoErrors, 2 frame errors
Processed codewords 30045: 44 total uInfoErrors, 3 frame errors
Processed codewords 40064: 32 total uInfoErrors, 1 frame errors
Processed codewords 50077: 68 total uInfoErrors, 3 frame errors
Processed codewords 60098: 100 total uInfoErrors, 3 frame errors
Processed codewords 70125: 0 total uInfoErrors, 0 frame errors
Processed codewords 80127: 63 total uInfoErrors, 2 frame errors
Processed codewords 90147: 130 total uInfoErrors, 3 frame errors
Processed codewords 100169: 128 total uInfoErrors, 3 frame errors
Processed codewords 110182: 64 total uInfoErrors, 1 frame errors
Processed codewords 120188: 46 total uInfoErrors, 3 frame errors
Processed codewords 130188: 0 total uInfoErrors, 0 frame errors
Processed codewords 140196: 24 total uInfoErrors, 2 frame errors
Processed codewords 150200: 88 total uInfoErrors, 5 frame errors
Processed codewords 160201: 120 total uInfoErrors, 5 frame errors
Processed codewords 170223: 70 total uInfoErrors, 3 frame errors
Processed codewords 180228: 16 total uInfoErrors, 1 frame errors
Processed codewords 190248: 126 total uInfoErrors, 1 frame errors
Processed codewords 200258: 38 total uInfoErrors, 3 frame errors
Processed codewords 210267: 49 total uInfoErrors, 1 frame errors
Processed codewords 220267: 0 total uInfoErrors, 0 frame errors
Processed codewords 230276: 64 total uInfoErrors, 2 frame errors
Processed codewords 240287: 128 total uInfoErrors, 2 frame errors
Processed codewords 250309: 160 total uInfoErrors, 2 frame errors
Processed codewords 260321: 155 total uInfoErrors, 5 frame errors
Processed codewords 270323: 8 total uInfoErrors, 1 frame errors
Processed codewords 280325: 99 total uInfoErrors, 2 frame errors
Processed codewords 290346: 0 total uInfoErrors, 0 frame errors
Processed codewords 300370: 160 total uInfoErrors, 4 frame errors
Processed codewords 310378: 99 total uInfoErrors, 3 frame errors
Processed codewords 320400: 264 total uInfoErrors, 2 frame errors
Processed codewords 330407: 128 total uInfoErrors, 2 frame errors
Processed codewords 340416: 22 total uInfoErrors, 4 frame errors
Processed codewords 350442: 12 total uInfoErrors, 2 frame errors
Processed codewords 360459: 40 total uInfoErrors, 2 frame errors
Processed codewords 370481: 80 total uInfoErrors, 3 frame errors
Processed codewords 380496: 106 total uInfoErrors, 4 frame errors
Processed codewords 390519: 0 total uInfoErrors, 0 frame errors
Processed codewords 400531: 80 total uInfoErrors, 3 frame errors
Processed codewords 410544: 16 total uInfoErrors, 1 frame errors
Processed codewords 420548: 16 total uInfoErrors, 1 frame errors
Processed codewords 430558: 174 total uInfoErrors, 3 frame errors
Processed codewords 440559: 0 total uInfoErrors, 0 frame errors
Processed codewords 450565: 64 total uInfoErrors, 2 frame errors
Processed codewords 460567: 0 total uInfoErrors, 0 frame errors
Processed codewords 470583: 0 total uInfoErrors, 0 frame errors
Processed codewords 480590: 8 total uInfoErrors, 1 frame errors
Processed codewords 490598: 55 total uInfoErrors, 3 frame errors
remaining processed codewords 9407: 64 total uInfoErrors, 3 frame errors
sigma done; duration: 58.126s, average decode speed: 35234.059kBit/s.

Timestamp: 20:02:54, loopStdDev = 32, currentSigma = 0.637894, CWforSigma = 500000
Processed codewords 10021: 16 total uInfoErrors, 2 frame errors
Processed codewords 20040: 8 total uInfoErrors, 1 frame errors
Processed codewords 30058: 71 total uInfoErrors, 2 frame errors
Processed codewords 40067: 0 total uInfoErrors, 0 frame errors
Processed codewords 50089: 32 total uInfoErrors, 3 frame errors
Processed codewords 60106: 0 total uInfoErrors, 0 frame errors
Processed codewords 70116: 39 total uInfoErrors, 2 frame errors
Processed codewords 80142: 0 total uInfoErrors, 0 frame errors
Processed codewords 90166: 24 total uInfoErrors, 3 frame errors
Processed codewords 100191: 36 total uInfoErrors, 2 frame errors
Processed codewords 110209: 51 total uInfoErrors, 3 frame errors
Processed codewords 120226: 80 total uInfoErrors, 3 frame errors
Processed codewords 130231: 197 total uInfoErrors, 4 frame errors
Processed codewords 140241: 0 total uInfoErrors, 0 frame errors
Processed codewords 150265: 35 total uInfoErrors, 3 frame errors
Processed codewords 160282: 64 total uInfoErrors, 1 frame errors
Processed codewords 170309: 190 total uInfoErrors, 3 frame errors
Processed codewords 180322: 128 total uInfoErrors, 1 frame errors
Processed codewords 190335: 68 total uInfoErrors, 2 frame errors
Processed codewords 200355: 18 total uInfoErrors, 3 frame errors
Processed codewords 210370: 93 total uInfoErrors, 5 frame errors
Processed codewords 220381: 32 total uInfoErrors, 1 frame errors
Processed codewords 230403: 16 total uInfoErrors, 1 frame errors
Processed codewords 240413: 40 total uInfoErrors, 3 frame errors
Processed codewords 250428: 0 total uInfoErrors, 0 frame errors
Processed codewords 260434: 88 total uInfoErrors, 3 frame errors
Processed codewords 270435: 16 total uInfoErrors, 1 frame errors
Processed codewords 280438: 80 total uInfoErrors, 2 frame errors
Processed codewords 290461: 32 total uInfoErrors, 1 frame errors
Processed codewords 300485: 8 total uInfoErrors, 1 frame errors
Processed codewords 310514: 128 total uInfoErrors, 1 frame errors
Processed codewords 320540: 67 total uInfoErrors, 2 frame errors
Processed codewords 330564: 147 total uInfoErrors, 3 frame errors
Processed codewords 340571: 24 total uInfoErrors, 2 frame errors
Processed codewords 350579: 36 total uInfoErrors, 3 frame errors
Processed codewords 360603: 64 total uInfoErrors, 1 frame errors
Processed codewords 370613: 227 total uInfoErrors, 3 frame errors
Processed codewords 380632: 88 total uInfoErrors, 3 frame errors
Processed codewords 390654: 4 total uInfoErrors, 1 frame errors
Processed codewords 400664: 48 total uInfoErrors, 2 frame errors
Processed codewords 410666: 0 total uInfoErrors, 0 frame errors
Processed codewords 420682: 52 total uInfoErrors, 3 frame errors
Processed codewords 430712: 88 total uInfoErrors, 3 frame errors
Processed codewords 440730: 228 total uInfoErrors, 4 frame errors
Processed codewords 450736: 136 total uInfoErrors, 3 frame errors
Processed codewords 460766: 0 total uInfoErrors, 0 frame errors
Processed codewords 470769: 8 total uInfoErrors, 1 frame errors
Processed codewords 480775: 0 total uInfoErrors, 0 frame errors
Processed codewords 490802: 80 total uInfoErrors, 4 frame errors
remaining processed codewords 9202: 8 total uInfoErrors, 1 frame errors
sigma done; duration: 55.293s, average decode speed: 37039.244kBit/s.

Timestamp: 20:03:49, loopStdDev = 33, currentSigma = 0.626615, CWforSigma = 500000
Processed codewords 10031: 62 total uInfoErrors, 3 frame errors
Processed codewords 20051: 0 total uInfoErrors, 0 frame errors
Processed codewords 30074: 0 total uInfoErrors, 0 frame errors
Processed codewords 40075: 40 total uInfoErrors, 2 frame errors
Processed codewords 50075: 110 total uInfoErrors, 4 frame errors
Processed codewords 60104: 63 total uInfoErrors, 3 frame errors
Processed codewords 70119: 8 total uInfoErrors, 1 frame errors
Processed codewords 80146: 0 total uInfoErrors, 0 frame errors
Processed codewords 90164: 32 total uInfoErrors, 1 frame errors
Processed codewords 100179: 0 total uInfoErrors, 0 frame errors
Processed codewords 110195: 64 total uInfoErrors, 4 frame errors
Processed codewords 120215: 0 total uInfoErrors, 0 frame errors
Processed codewords 130231: 0 total uInfoErrors, 0 frame errors
Processed codewords 140241: 0 total uInfoErrors, 0 frame errors
Processed codewords 150251: 0 total uInfoErrors, 0 frame errors
Processed codewords 160270: 65 total uInfoErrors, 2 frame errors
Processed codewords 170275: 0 total uInfoErrors, 0 frame errors
Processed codewords 180279: 36 total uInfoErrors, 3 frame errors
Processed codewords 190293: 48 total uInfoErrors, 2 frame errors
Processed codewords 200297: 107 total uInfoErrors, 5 frame errors
Processed codewords 210315: 64 total uInfoErrors, 1 frame errors
Processed codewords 220342: 48 total uInfoErrors, 2 frame errors
Processed codewords 230355: 64 total uInfoErrors, 1 frame errors
Processed codewords 240373: 8 total uInfoErrors, 1 frame errors
Processed codewords 250375: 0 total uInfoErrors, 0 frame errors
Processed codewords 260395: 64 total uInfoErrors, 1 frame errors
Processed codewords 270416: 0 total uInfoErrors, 0 frame errors
Processed codewords 280434: 16 total uInfoErrors, 1 frame errors
Processed codewords 290449: 22 total uInfoErrors, 2 frame errors
Processed codewords 300457: 32 total uInfoErrors, 1 frame errors
Processed codewords 310472: 8 total uInfoErrors, 1 frame errors
Processed codewords 320473: 16 total uInfoErrors, 1 frame errors
Processed codewords 330492: 0 total uInfoErrors, 0 frame errors
Processed codewords 340499: 32 total uInfoErrors, 1 frame errors
Processed codewords 350502: 8 total uInfoErrors, 1 frame errors
Processed codewords 360532: 100 total uInfoErrors, 2 frame errors
Processed codewords 370536: 0 total uInfoErrors, 0 frame errors
Processed codewords 380567: 47 total uInfoErrors, 1 frame errors
Processed codewords 390585: 0 total uInfoErrors, 0 frame errors
Processed codewords 400601: 16 total uInfoErrors, 1 frame errors
Processed codewords 410617: 8 total uInfoErrors, 1 frame errors
Processed codewords 420639: 4 total uInfoErrors, 1 frame errors
Processed codewords 430642: 0 total uInfoErrors, 0 frame errors
Processed codewords 440652: 36 total uInfoErrors, 2 frame errors
Processed codewords 450658: 104 total uInfoErrors, 4 frame errors
Processed codewords 460674: 31 total uInfoErrors, 1 frame errors
Processed codewords 470684: 16 total uInfoErrors, 1 frame errors
Processed codewords 480685: 0 total uInfoErrors, 0 frame errors
Processed codewords 490689: 68 total uInfoErrors, 2 frame errors
remaining processed codewords 9313: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 53.716s, average decode speed: 38126.870kBit/s.

Timestamp: 20:04:43, loopStdDev = 34, currentSigma = 0.615336, CWforSigma = 500000
Processed codewords 10020: 0 total uInfoErrors, 0 frame errors
Processed codewords 20042: 14 total uInfoErrors, 1 frame errors
Processed codewords 30065: 8 total uInfoErrors, 1 frame errors
Processed codewords 40079: 0 total uInfoErrors, 0 frame errors
Processed codewords 50095: 32 total uInfoErrors, 1 frame errors
Processed codewords 60116: 4 total uInfoErrors, 1 frame errors
Processed codewords 70118: 10 total uInfoErrors, 2 frame errors
Processed codewords 80131: 11 total uInfoErrors, 1 frame errors
Processed codewords 90141: 0 total uInfoErrors, 0 frame errors
Processed codewords 100161: 32 total uInfoErrors, 1 frame errors
Processed codewords 110166: 16 total uInfoErrors, 1 frame errors
Processed codewords 120183: 0 total uInfoErrors, 0 frame errors
Processed codewords 130195: 71 total uInfoErrors, 2 frame errors
Processed codewords 140216: 20 total uInfoErrors, 1 frame errors
Processed codewords 150221: 0 total uInfoErrors, 0 frame errors
Processed codewords 160248: 0 total uInfoErrors, 0 frame errors
Processed codewords 170265: 8 total uInfoErrors, 1 frame errors
Processed codewords 180271: 0 total uInfoErrors, 0 frame errors
Processed codewords 190294: 128 total uInfoErrors, 1 frame errors
Processed codewords 200296: 64 total uInfoErrors, 3 frame errors
Processed codewords 210323: 24 total uInfoErrors, 2 frame errors
Processed codewords 220334: 0 total uInfoErrors, 0 frame errors
Processed codewords 230354: 0 total uInfoErrors, 0 frame errors
Processed codewords 240371: 64 total uInfoErrors, 1 frame errors
Processed codewords 250376: 96 total uInfoErrors, 1 frame errors
Processed codewords 260400: 48 total uInfoErrors, 2 frame errors
Processed codewords 270424: 56 total uInfoErrors, 2 frame errors
Processed codewords 280427: 0 total uInfoErrors, 0 frame errors
Processed codewords 290430: 8 total uInfoErrors, 1 frame errors
Processed codewords 300455: 48 total uInfoErrors, 2 frame errors
Processed codewords 310462: 62 total uInfoErrors, 1 frame errors
Processed codewords 320469: 0 total uInfoErrors, 0 frame errors
Processed codewords 330494: 0 total uInfoErrors, 0 frame errors
Processed codewords 340497: 4 total uInfoErrors, 1 frame errors
Processed codewords 350523: 0 total uInfoErrors, 0 frame errors
Processed codewords 360535: 0 total uInfoErrors, 0 frame errors
Processed codewords 370560: 0 total uInfoErrors, 0 frame errors
Processed codewords 380564: 40 total uInfoErrors, 2 frame errors
Processed codewords 390590: 96 total uInfoErrors, 2 frame errors
Processed codewords 400593: 0 total uInfoErrors, 0 frame errors
Processed codewords 410623: 0 total uInfoErrors, 0 frame errors
Processed codewords 420635: 8 total uInfoErrors, 2 frame errors
Processed codewords 430652: 0 total uInfoErrors, 0 frame errors
Processed codewords 440682: 0 total uInfoErrors, 0 frame errors
Processed codewords 450691: 0 total uInfoErrors, 0 frame errors
Processed codewords 460701: 128 total uInfoErrors, 3 frame errors
Processed codewords 470721: 32 total uInfoErrors, 1 frame errors
Processed codewords 480727: 9 total uInfoErrors, 2 frame errors
Processed codewords 490743: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9278: 8 total uInfoErrors, 1 frame errors
sigma done; duration: 52.941s, average decode speed: 38686.259kBit/s.

Timestamp: 20:05:36, loopStdDev = 35, currentSigma = 0.604057, CWforSigma = 500000
Processed codewords 10030: 0 total uInfoErrors, 0 frame errors
Processed codewords 20043: 0 total uInfoErrors, 0 frame errors
Processed codewords 30048: 72 total uInfoErrors, 2 frame errors
Processed codewords 40069: 0 total uInfoErrors, 0 frame errors
Processed codewords 50079: 40 total uInfoErrors, 2 frame errors
Processed codewords 60109: 0 total uInfoErrors, 0 frame errors
Processed codewords 70130: 0 total uInfoErrors, 0 frame errors
Processed codewords 80157: 0 total uInfoErrors, 0 frame errors
Processed codewords 90181: 135 total uInfoErrors, 2 frame errors
Processed codewords 100204: 12 total uInfoErrors, 1 frame errors
Processed codewords 110222: 128 total uInfoErrors, 1 frame errors
Processed codewords 120243: 71 total uInfoErrors, 2 frame errors
Processed codewords 130256: 0 total uInfoErrors, 0 frame errors
Processed codewords 140280: 0 total uInfoErrors, 0 frame errors
Processed codewords 150297: 31 total uInfoErrors, 1 frame errors
Processed codewords 160317: 31 total uInfoErrors, 1 frame errors
Processed codewords 170336: 128 total uInfoErrors, 1 frame errors
Processed codewords 180357: 64 total uInfoErrors, 1 frame errors
Processed codewords 190378: 0 total uInfoErrors, 0 frame errors
Processed codewords 200381: 0 total uInfoErrors, 0 frame errors
Processed codewords 210394: 0 total uInfoErrors, 0 frame errors
Processed codewords 220405: 28 total uInfoErrors, 1 frame errors
Processed codewords 230432: 0 total uInfoErrors, 0 frame errors
Processed codewords 240459: 32 total uInfoErrors, 1 frame errors
Processed codewords 250477: 0 total uInfoErrors, 0 frame errors
Processed codewords 260501: 32 total uInfoErrors, 1 frame errors
Processed codewords 270530: 44 total uInfoErrors, 2 frame errors
Processed codewords 280544: 0 total uInfoErrors, 0 frame errors
Processed codewords 290568: 8 total uInfoErrors, 1 frame errors
Processed codewords 300568: 0 total uInfoErrors, 0 frame errors
Processed codewords 310568: 0 total uInfoErrors, 0 frame errors
Processed codewords 320573: 0 total uInfoErrors, 0 frame errors
Processed codewords 330582: 0 total uInfoErrors, 0 frame errors
Processed codewords 340584: 16 total uInfoErrors, 1 frame errors
Processed codewords 350593: 0 total uInfoErrors, 0 frame errors
Processed codewords 360605: 64 total uInfoErrors, 3 frame errors
Processed codewords 370626: 0 total uInfoErrors, 0 frame errors
Processed codewords 380643: 0 total uInfoErrors, 0 frame errors
Processed codewords 390655: 0 total uInfoErrors, 0 frame errors
Processed codewords 400658: 0 total uInfoErrors, 0 frame errors
Processed codewords 410686: 18 total uInfoErrors, 2 frame errors
Processed codewords 420701: 16 total uInfoErrors, 1 frame errors
Processed codewords 430702: 0 total uInfoErrors, 0 frame errors
Processed codewords 440725: 0 total uInfoErrors, 0 frame errors
Processed codewords 450733: 14 total uInfoErrors, 2 frame errors
Processed codewords 460739: 114 total uInfoErrors, 3 frame errors
Processed codewords 470763: 24 total uInfoErrors, 2 frame errors
Processed codewords 480786: 0 total uInfoErrors, 0 frame errors
Processed codewords 490793: 16 total uInfoErrors, 1 frame errors
remaining processed codewords 9226: 32 total uInfoErrors, 1 frame errors
sigma done; duration: 52.623s, average decode speed: 38919.842kBit/s.

Timestamp: 20:06:29, loopStdDev = 36, currentSigma = 0.592778, CWforSigma = 500000
Processed codewords 10001: 12 total uInfoErrors, 1 frame errors
Processed codewords 20029: 64 total uInfoErrors, 1 frame errors
Processed codewords 30033: 0 total uInfoErrors, 0 frame errors
Processed codewords 40057: 0 total uInfoErrors, 0 frame errors
Processed codewords 50063: 0 total uInfoErrors, 0 frame errors
Processed codewords 60080: 0 total uInfoErrors, 0 frame errors
Processed codewords 70102: 126 total uInfoErrors, 1 frame errors
Processed codewords 80121: 0 total uInfoErrors, 0 frame errors
Processed codewords 90150: 0 total uInfoErrors, 0 frame errors
Processed codewords 100167: 0 total uInfoErrors, 0 frame errors
Processed codewords 110178: 64 total uInfoErrors, 1 frame errors
Processed codewords 120193: 0 total uInfoErrors, 0 frame errors
Processed codewords 130203: 50 total uInfoErrors, 3 frame errors
Processed codewords 140213: 0 total uInfoErrors, 0 frame errors
Processed codewords 150217: 24 total uInfoErrors, 2 frame errors
Processed codewords 160237: 0 total uInfoErrors, 0 frame errors
Processed codewords 170266: 2 total uInfoErrors, 1 frame errors
Processed codewords 180266: 0 total uInfoErrors, 0 frame errors
Processed codewords 190266: 37 total uInfoErrors, 2 frame errors
Processed codewords 200297: 0 total uInfoErrors, 0 frame errors
Processed codewords 210304: 0 total uInfoErrors, 0 frame errors
Processed codewords 220314: 0 total uInfoErrors, 0 frame errors
Processed codewords 230315: 64 total uInfoErrors, 1 frame errors
Processed codewords 240318: 0 total uInfoErrors, 0 frame errors
Processed codewords 250338: 0 total uInfoErrors, 0 frame errors
Processed codewords 260367: 0 total uInfoErrors, 0 frame errors
Processed codewords 270386: 0 total uInfoErrors, 0 frame errors
Processed codewords 280413: 0 total uInfoErrors, 0 frame errors
Processed codewords 290428: 64 total uInfoErrors, 1 frame errors
Processed codewords 300453: 0 total uInfoErrors, 0 frame errors
Processed codewords 310469: 0 total uInfoErrors, 0 frame errors
Processed codewords 320478: 16 total uInfoErrors, 1 frame errors
Processed codewords 330488: 62 total uInfoErrors, 1 frame errors
Processed codewords 340500: 0 total uInfoErrors, 0 frame errors
Processed codewords 350509: 0 total uInfoErrors, 0 frame errors
Processed codewords 360510: 0 total uInfoErrors, 0 frame errors
Processed codewords 370532: 232 total uInfoErrors, 2 frame errors
Processed codewords 380544: 32 total uInfoErrors, 1 frame errors
Processed codewords 390561: 0 total uInfoErrors, 0 frame errors
Processed codewords 400590: 0 total uInfoErrors, 0 frame errors
Processed codewords 410618: 14 total uInfoErrors, 1 frame errors
Processed codewords 420632: 8 total uInfoErrors, 1 frame errors
Processed codewords 430652: 0 total uInfoErrors, 0 frame errors
Processed codewords 440680: 3 total uInfoErrors, 1 frame errors
Processed codewords 450702: 0 total uInfoErrors, 0 frame errors
Processed codewords 460724: 0 total uInfoErrors, 0 frame errors
Processed codewords 470749: 0 total uInfoErrors, 0 frame errors
Processed codewords 480770: 197 total uInfoErrors, 2 frame errors
Processed codewords 490775: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9244: 72 total uInfoErrors, 2 frame errors
sigma done; duration: 52.462s, average decode speed: 39039.516kBit/s.

Timestamp: 20:07:21, loopStdDev = 37, currentSigma = 0.581500, CWforSigma = 500000
Processed codewords 10027: 0 total uInfoErrors, 0 frame errors
Processed codewords 20030: 0 total uInfoErrors, 0 frame errors
Processed codewords 30032: 0 total uInfoErrors, 0 frame errors
Processed codewords 40053: 0 total uInfoErrors, 0 frame errors
Processed codewords 50083: 0 total uInfoErrors, 0 frame errors
Processed codewords 60090: 0 total uInfoErrors, 0 frame errors
Processed codewords 70119: 16 total uInfoErrors, 1 frame errors
Processed codewords 80130: 0 total uInfoErrors, 0 frame errors
Processed codewords 90142: 0 total uInfoErrors, 0 frame errors
Processed codewords 100145: 48 total uInfoErrors, 1 frame errors
Processed codewords 110151: 8 total uInfoErrors, 1 frame errors
Processed codewords 120152: 0 total uInfoErrors, 0 frame errors
Processed codewords 130162: 95 total uInfoErrors, 2 frame errors
Processed codewords 140187: 0 total uInfoErrors, 0 frame errors
Processed codewords 150205: 0 total uInfoErrors, 0 frame errors
Processed codewords 160211: 23 total uInfoErrors, 1 frame errors
Processed codewords 170240: 0 total uInfoErrors, 0 frame errors
Processed codewords 180259: 32 total uInfoErrors, 1 frame errors
Processed codewords 190282: 0 total uInfoErrors, 0 frame errors
Processed codewords 200293: 4 total uInfoErrors, 1 frame errors
Processed codewords 210293: 0 total uInfoErrors, 0 frame errors
Processed codewords 220319: 0 total uInfoErrors, 0 frame errors
Processed codewords 230344: 33 total uInfoErrors, 2 frame errors
Processed codewords 240371: 0 total uInfoErrors, 0 frame errors
Processed codewords 250389: 4 total uInfoErrors, 1 frame errors
Processed codewords 260389: 0 total uInfoErrors, 0 frame errors
Processed codewords 270406: 8 total uInfoErrors, 1 frame errors
Processed codewords 280407: 0 total uInfoErrors, 0 frame errors
Processed codewords 290426: 0 total uInfoErrors, 0 frame errors
Processed codewords 300434: 32 total uInfoErrors, 1 frame errors
Processed codewords 310452: 0 total uInfoErrors, 0 frame errors
Processed codewords 320453: 0 total uInfoErrors, 0 frame errors
Processed codewords 330460: 0 total uInfoErrors, 0 frame errors
Processed codewords 340463: 16 total uInfoErrors, 1 frame errors
Processed codewords 350488: 32 total uInfoErrors, 1 frame errors
Processed codewords 360488: 8 total uInfoErrors, 1 frame errors
Processed codewords 370510: 0 total uInfoErrors, 0 frame errors
Processed codewords 380512: 0 total uInfoErrors, 0 frame errors
Processed codewords 390539: 0 total uInfoErrors, 0 frame errors
Processed codewords 400544: 0 total uInfoErrors, 0 frame errors
Processed codewords 410559: 0 total uInfoErrors, 0 frame errors
Processed codewords 420568: 0 total uInfoErrors, 0 frame errors
Processed codewords 430583: 0 total uInfoErrors, 0 frame errors
Processed codewords 440587: 0 total uInfoErrors, 0 frame errors
Processed codewords 450596: 125 total uInfoErrors, 2 frame errors
Processed codewords 460625: 43 total uInfoErrors, 2 frame errors
Processed codewords 470654: 0 total uInfoErrors, 0 frame errors
Processed codewords 480655: 30 total uInfoErrors, 1 frame errors
Processed codewords 490672: 1 total uInfoErrors, 1 frame errors
remaining processed codewords 9355: 6 total uInfoErrors, 1 frame errors
sigma done; duration: 52.353s, average decode speed: 39120.836kBit/s.

Timestamp: 20:08:13, loopStdDev = 38, currentSigma = 0.570221, CWforSigma = 500000
Processed codewords 10009: 15 total uInfoErrors, 1 frame errors
Processed codewords 20039: 8 total uInfoErrors, 1 frame errors
Processed codewords 30051: 0 total uInfoErrors, 0 frame errors
Processed codewords 40074: 31 total uInfoErrors, 1 frame errors
Processed codewords 50077: 48 total uInfoErrors, 1 frame errors
Processed codewords 60092: 31 total uInfoErrors, 1 frame errors
Processed codewords 70109: 31 total uInfoErrors, 1 frame errors
Processed codewords 80135: 117 total uInfoErrors, 4 frame errors
Processed codewords 90155: 64 total uInfoErrors, 1 frame errors
Processed codewords 100183: 0 total uInfoErrors, 0 frame errors
Processed codewords 110196: 0 total uInfoErrors, 0 frame errors
Processed codewords 120211: 0 total uInfoErrors, 0 frame errors
Processed codewords 130231: 0 total uInfoErrors, 0 frame errors
Processed codewords 140262: 0 total uInfoErrors, 0 frame errors
Processed codewords 150268: 24 total uInfoErrors, 1 frame errors
Processed codewords 160269: 15 total uInfoErrors, 1 frame errors
Processed codewords 170280: 0 total uInfoErrors, 0 frame errors
Processed codewords 180290: 0 total uInfoErrors, 0 frame errors
Processed codewords 190315: 0 total uInfoErrors, 0 frame errors
Processed codewords 200336: 0 total uInfoErrors, 0 frame errors
Processed codewords 210346: 30 total uInfoErrors, 1 frame errors
Processed codewords 220365: 0 total uInfoErrors, 0 frame errors
Processed codewords 230381: 0 total uInfoErrors, 0 frame errors
Processed codewords 240404: 0 total uInfoErrors, 0 frame errors
Processed codewords 250412: 0 total uInfoErrors, 0 frame errors
Processed codewords 260436: 36 total uInfoErrors, 2 frame errors
Processed codewords 270439: 0 total uInfoErrors, 0 frame errors
Processed codewords 280464: 0 total uInfoErrors, 0 frame errors
Processed codewords 290479: 0 total uInfoErrors, 0 frame errors
Processed codewords 300497: 0 total uInfoErrors, 0 frame errors
Processed codewords 310502: 0 total uInfoErrors, 0 frame errors
Processed codewords 320516: 64 total uInfoErrors, 1 frame errors
Processed codewords 330544: 0 total uInfoErrors, 0 frame errors
Processed codewords 340546: 18 total uInfoErrors, 2 frame errors
Processed codewords 350566: 0 total uInfoErrors, 0 frame errors
Processed codewords 360585: 0 total uInfoErrors, 0 frame errors
Processed codewords 370585: 0 total uInfoErrors, 0 frame errors
Processed codewords 380589: 0 total uInfoErrors, 0 frame errors
Processed codewords 390601: 0 total uInfoErrors, 0 frame errors
Processed codewords 400608: 0 total uInfoErrors, 0 frame errors
Processed codewords 410635: 0 total uInfoErrors, 0 frame errors
Processed codewords 420642: 30 total uInfoErrors, 1 frame errors
Processed codewords 430662: 0 total uInfoErrors, 0 frame errors
Processed codewords 440670: 1 total uInfoErrors, 1 frame errors
Processed codewords 450680: 0 total uInfoErrors, 0 frame errors
Processed codewords 460711: 0 total uInfoErrors, 0 frame errors
Processed codewords 470722: 0 total uInfoErrors, 0 frame errors
Processed codewords 480738: 0 total uInfoErrors, 0 frame errors
Processed codewords 490738: 14 total uInfoErrors, 1 frame errors
remaining processed codewords 9284: 16 total uInfoErrors, 1 frame errors
sigma done; duration: 52.310s, average decode speed: 39152.964kBit/s.

Timestamp: 20:09:06, loopStdDev = 39, currentSigma = 0.558942, CWforSigma = 500000
Processed codewords 10006: 24 total uInfoErrors, 1 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30054: 0 total uInfoErrors, 0 frame errors
Processed codewords 40056: 0 total uInfoErrors, 0 frame errors
Processed codewords 50077: 0 total uInfoErrors, 0 frame errors
Processed codewords 60085: 0 total uInfoErrors, 0 frame errors
Processed codewords 70113: 0 total uInfoErrors, 0 frame errors
Processed codewords 80141: 0 total uInfoErrors, 0 frame errors
Processed codewords 90145: 0 total uInfoErrors, 0 frame errors
Processed codewords 100148: 0 total uInfoErrors, 0 frame errors
Processed codewords 110168: 2 total uInfoErrors, 1 frame errors
Processed codewords 120171: 0 total uInfoErrors, 0 frame errors
Processed codewords 130173: 0 total uInfoErrors, 0 frame errors
Processed codewords 140199: 0 total uInfoErrors, 0 frame errors
Processed codewords 150201: 45 total uInfoErrors, 3 frame errors
Processed codewords 160202: 0 total uInfoErrors, 0 frame errors
Processed codewords 170227: 0 total uInfoErrors, 0 frame errors
Processed codewords 180227: 0 total uInfoErrors, 0 frame errors
Processed codewords 190245: 8 total uInfoErrors, 1 frame errors
Processed codewords 200259: 0 total uInfoErrors, 0 frame errors
Processed codewords 210285: 0 total uInfoErrors, 0 frame errors
Processed codewords 220285: 0 total uInfoErrors, 0 frame errors
Processed codewords 230297: 0 total uInfoErrors, 0 frame errors
Processed codewords 240306: 0 total uInfoErrors, 0 frame errors
Processed codewords 250306: 0 total uInfoErrors, 0 frame errors
Processed codewords 260316: 0 total uInfoErrors, 0 frame errors
Processed codewords 270335: 0 total uInfoErrors, 0 frame errors
Processed codewords 280336: 0 total uInfoErrors, 0 frame errors
Processed codewords 290354: 0 total uInfoErrors, 0 frame errors
Processed codewords 300366: 14 total uInfoErrors, 1 frame errors
Processed codewords 310381: 0 total uInfoErrors, 0 frame errors
Processed codewords 320412: 16 total uInfoErrors, 1 frame errors
Processed codewords 330418: 4 total uInfoErrors, 1 frame errors
Processed codewords 340449: 0 total uInfoErrors, 0 frame errors
Processed codewords 350463: 32 total uInfoErrors, 1 frame errors
Processed codewords 360492: 0 total uInfoErrors, 0 frame errors
Processed codewords 370497: 0 total uInfoErrors, 0 frame errors
Processed codewords 380514: 0 total uInfoErrors, 0 frame errors
Processed codewords 390528: 0 total uInfoErrors, 0 frame errors
Processed codewords 400545: 256 total uInfoErrors, 1 frame errors
Processed codewords 410574: 0 total uInfoErrors, 0 frame errors
Processed codewords 420603: 0 total uInfoErrors, 0 frame errors
Processed codewords 430633: 0 total uInfoErrors, 0 frame errors
Processed codewords 440646: 30 total uInfoErrors, 1 frame errors
Processed codewords 450660: 0 total uInfoErrors, 0 frame errors
Processed codewords 460686: 0 total uInfoErrors, 0 frame errors
Processed codewords 470710: 0 total uInfoErrors, 0 frame errors
Processed codewords 480726: 4 total uInfoErrors, 1 frame errors
Processed codewords 490753: 0 total uInfoErrors, 0 frame errors
remaining processed codewords 9274: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.252s, average decode speed: 39196.803kBit/s.

Timestamp: 20:09:58, loopStdDev = 40, currentSigma = 0.547663, CWforSigma = 500000
Processed codewords 10021: 24 total uInfoErrors, 1 frame errors
Processed codewords 20043: 0 total uInfoErrors, 0 frame errors
Processed codewords 30050: 0 total uInfoErrors, 0 frame errors
Processed codewords 40059: 0 total uInfoErrors, 0 frame errors
Processed codewords 50079: 0 total uInfoErrors, 0 frame errors
Processed codewords 60082: 0 total uInfoErrors, 0 frame errors
Processed codewords 70111: 64 total uInfoErrors, 1 frame errors
Processed codewords 80113: 0 total uInfoErrors, 0 frame errors
Processed codewords 90136: 8 total uInfoErrors, 1 frame errors
Processed codewords 100142: 0 total uInfoErrors, 0 frame errors
Processed codewords 110169: 0 total uInfoErrors, 0 frame errors
Processed codewords 120199: 14 total uInfoErrors, 1 frame errors
Processed codewords 130206: 0 total uInfoErrors, 0 frame errors
Processed codewords 140237: 0 total uInfoErrors, 0 frame errors
Processed codewords 150239: 0 total uInfoErrors, 0 frame errors
Processed codewords 160268: 0 total uInfoErrors, 0 frame errors
Processed codewords 170295: 0 total uInfoErrors, 0 frame errors
Processed codewords 180299: 0 total uInfoErrors, 0 frame errors
Processed codewords 190299: 0 total uInfoErrors, 0 frame errors
Processed codewords 200323: 12 total uInfoErrors, 1 frame errors
Processed codewords 210351: 0 total uInfoErrors, 0 frame errors
Processed codewords 220366: 60 total uInfoErrors, 1 frame errors
Processed codewords 230386: 0 total uInfoErrors, 0 frame errors
Processed codewords 240389: 0 total uInfoErrors, 0 frame errors
Processed codewords 250414: 0 total uInfoErrors, 0 frame errors
Processed codewords 260429: 0 total uInfoErrors, 0 frame errors
Processed codewords 270433: 0 total uInfoErrors, 0 frame errors
Processed codewords 280441: 0 total uInfoErrors, 0 frame errors
Processed codewords 290469: 0 total uInfoErrors, 0 frame errors
Processed codewords 300500: 23 total uInfoErrors, 1 frame errors
Processed codewords 310502: 0 total uInfoErrors, 0 frame errors
Processed codewords 320522: 2 total uInfoErrors, 1 frame errors
Processed codewords 330530: 0 total uInfoErrors, 0 frame errors
Processed codewords 340536: 0 total uInfoErrors, 0 frame errors
Processed codewords 350545: 0 total uInfoErrors, 0 frame errors
Processed codewords 360575: 0 total uInfoErrors, 0 frame errors
Processed codewords 370576: 6 total uInfoErrors, 1 frame errors
Processed codewords 380581: 0 total uInfoErrors, 0 frame errors
Processed codewords 390610: 0 total uInfoErrors, 0 frame errors
Processed codewords 400631: 0 total uInfoErrors, 0 frame errors
Processed codewords 410656: 0 total uInfoErrors, 0 frame errors
Processed codewords 420685: 0 total uInfoErrors, 0 frame errors
Processed codewords 430692: 0 total uInfoErrors, 0 frame errors
Processed codewords 440722: 0 total uInfoErrors, 0 frame errors
Processed codewords 450739: 6 total uInfoErrors, 1 frame errors
Processed codewords 460761: 0 total uInfoErrors, 0 frame errors
Processed codewords 470764: 0 total uInfoErrors, 0 frame errors
Processed codewords 480781: 4 total uInfoErrors, 1 frame errors
Processed codewords 490794: 22 total uInfoErrors, 1 frame errors
remaining processed codewords 9227: 31 total uInfoErrors, 1 frame errors
sigma done; duration: 52.211s, average decode speed: 39227.073kBit/s.

Timestamp: 20:10:50, loopStdDev = 41, currentSigma = 0.536385, CWforSigma = 500000
Processed codewords 10013: 0 total uInfoErrors, 0 frame errors
Processed codewords 20020: 0 total uInfoErrors, 0 frame errors
Processed codewords 30044: 0 total uInfoErrors, 0 frame errors
Processed codewords 40070: 0 total uInfoErrors, 0 frame errors
Processed codewords 50099: 0 total uInfoErrors, 0 frame errors
Processed codewords 60112: 0 total uInfoErrors, 0 frame errors
Processed codewords 70112: 0 total uInfoErrors, 0 frame errors
Processed codewords 80121: 0 total uInfoErrors, 0 frame errors
Processed codewords 90137: 12 total uInfoErrors, 1 frame errors
Processed codewords 100144: 0 total uInfoErrors, 0 frame errors
Processed codewords 110155: 0 total uInfoErrors, 0 frame errors
Processed codewords 120162: 0 total uInfoErrors, 0 frame errors
Processed codewords 130174: 0 total uInfoErrors, 0 frame errors
Processed codewords 140182: 0 total uInfoErrors, 0 frame errors
Processed codewords 150208: 0 total uInfoErrors, 0 frame errors
Processed codewords 160214: 0 total uInfoErrors, 0 frame errors
Processed codewords 170226: 0 total uInfoErrors, 0 frame errors
Processed codewords 180237: 0 total uInfoErrors, 0 frame errors
Processed codewords 190246: 0 total uInfoErrors, 0 frame errors
Processed codewords 200258: 0 total uInfoErrors, 0 frame errors
Processed codewords 210287: 3 total uInfoErrors, 1 frame errors
Processed codewords 220317: 32 total uInfoErrors, 1 frame errors
Processed codewords 230323: 0 total uInfoErrors, 0 frame errors
Processed codewords 240346: 30 total uInfoErrors, 1 frame errors
Processed codewords 250347: 0 total uInfoErrors, 0 frame errors
Processed codewords 260371: 0 total uInfoErrors, 0 frame errors
Processed codewords 270383: 0 total uInfoErrors, 0 frame errors
Processed codewords 280393: 0 total uInfoErrors, 0 frame errors
Processed codewords 290418: 0 total uInfoErrors, 0 frame errors
Processed codewords 300435: 18 total uInfoErrors, 2 frame errors
Processed codewords 310435: 0 total uInfoErrors, 0 frame errors
Processed codewords 320460: 0 total uInfoErrors, 0 frame errors
Processed codewords 330487: 2 total uInfoErrors, 1 frame errors
Processed codewords 340495: 0 total uInfoErrors, 0 frame errors
Processed codewords 350495: 0 total uInfoErrors, 0 frame errors
Processed codewords 360498: 0 total uInfoErrors, 0 frame errors
Processed codewords 370506: 0 total uInfoErrors, 0 frame errors
Processed codewords 380507: 0 total uInfoErrors, 0 frame errors
Processed codewords 390512: 0 total uInfoErrors, 0 frame errors
Processed codewords 400515: 14 total uInfoErrors, 1 frame errors
Processed codewords 410528: 0 total uInfoErrors, 0 frame errors
Processed codewords 420550: 3 total uInfoErrors, 1 frame errors
Processed codewords 430559: 0 total uInfoErrors, 0 frame errors
Processed codewords 440585: 0 total uInfoErrors, 0 frame errors
Processed codewords 450589: 7 total uInfoErrors, 1 frame errors
Processed codewords 460598: 0 total uInfoErrors, 0 frame errors
Processed codewords 470603: 0 total uInfoErrors, 0 frame errors
Processed codewords 480616: 0 total uInfoErrors, 0 frame errors
Processed codewords 490645: 15 total uInfoErrors, 1 frame errors
remaining processed codewords 9357: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.179s, average decode speed: 39249.624kBit/s.

Timestamp: 20:11:42, loopStdDev = 42, currentSigma = 0.525106, CWforSigma = 500000
Processed codewords 10006: 0 total uInfoErrors, 0 frame errors
Processed codewords 20021: 0 total uInfoErrors, 0 frame errors
Processed codewords 30028: 0 total uInfoErrors, 0 frame errors
Processed codewords 40030: 0 total uInfoErrors, 0 frame errors
Processed codewords 50057: 6 total uInfoErrors, 1 frame errors
Processed codewords 60068: 0 total uInfoErrors, 0 frame errors
Processed codewords 70082: 0 total uInfoErrors, 0 frame errors
Processed codewords 80087: 4 total uInfoErrors, 1 frame errors
Processed codewords 90090: 0 total uInfoErrors, 0 frame errors
Processed codewords 100101: 0 total uInfoErrors, 0 frame errors
Processed codewords 110105: 4 total uInfoErrors, 1 frame errors
Processed codewords 120109: 367 total uInfoErrors, 1 frame errors
Processed codewords 130118: 0 total uInfoErrors, 0 frame errors
Processed codewords 140129: 0 total uInfoErrors, 0 frame errors
Processed codewords 150130: 7 total uInfoErrors, 1 frame errors
Processed codewords 160139: 0 total uInfoErrors, 0 frame errors
Processed codewords 170142: 3 total uInfoErrors, 1 frame errors
Processed codewords 180156: 40 total uInfoErrors, 2 frame errors
Processed codewords 190164: 0 total uInfoErrors, 0 frame errors
Processed codewords 200165: 112 total uInfoErrors, 1 frame errors
Processed codewords 210167: 2 total uInfoErrors, 1 frame errors
Processed codewords 220179: 0 total uInfoErrors, 0 frame errors
Processed codewords 230188: 0 total uInfoErrors, 0 frame errors
Processed codewords 240200: 0 total uInfoErrors, 0 frame errors
Processed codewords 250227: 48 total uInfoErrors, 1 frame errors
Processed codewords 260255: 28 total uInfoErrors, 1 frame errors
Processed codewords 270267: 0 total uInfoErrors, 0 frame errors
Processed codewords 280297: 60 total uInfoErrors, 1 frame errors
Processed codewords 290308: 0 total uInfoErrors, 0 frame errors
Processed codewords 300320: 0 total uInfoErrors, 0 frame errors
Processed codewords 310331: 0 total uInfoErrors, 0 frame errors
Processed codewords 320342: 0 total uInfoErrors, 0 frame errors
Processed codewords 330342: 48 total uInfoErrors, 1 frame errors
Processed codewords 340351: 0 total uInfoErrors, 0 frame errors
Processed codewords 350364: 0 total uInfoErrors, 0 frame errors
Processed codewords 360372: 0 total uInfoErrors, 0 frame errors
Processed codewords 370383: 0 total uInfoErrors, 0 frame errors
Processed codewords 380411: 16 total uInfoErrors, 1 frame errors
Processed codewords 390427: 0 total uInfoErrors, 0 frame errors
Processed codewords 400438: 0 total uInfoErrors, 0 frame errors
Processed codewords 410449: 0 total uInfoErrors, 0 frame errors
Processed codewords 420461: 0 total uInfoErrors, 0 frame errors
Processed codewords 430473: 0 total uInfoErrors, 0 frame errors
Processed codewords 440488: 0 total uInfoErrors, 0 frame errors
Processed codewords 450491: 190 total uInfoErrors, 1 frame errors
Processed codewords 460493: 0 total uInfoErrors, 0 frame errors
Processed codewords 470502: 0 total uInfoErrors, 0 frame errors
Processed codewords 480508: 0 total uInfoErrors, 0 frame errors
Processed codewords 490536: 56 total uInfoErrors, 1 frame errors
sigma done; duration: 52.229s, average decode speed: 39212.184kBit/s.

Timestamp: 20:12:35, loopStdDev = 43, currentSigma = 0.513827, CWforSigma = 500000
Processed codewords 10004: 0 total uInfoErrors, 0 frame errors
Processed codewords 20008: 63 total uInfoErrors, 1 frame errors
Processed codewords 30035: 34 total uInfoErrors, 2 frame errors
Processed codewords 40050: 0 total uInfoErrors, 0 frame errors
Processed codewords 50073: 0 total uInfoErrors, 0 frame errors
Processed codewords 60079: 12 total uInfoErrors, 1 frame errors
Processed codewords 70084: 0 total uInfoErrors, 0 frame errors
Processed codewords 80112: 8 total uInfoErrors, 1 frame errors
Processed codewords 90125: 0 total uInfoErrors, 0 frame errors
Processed codewords 100137: 0 total uInfoErrors, 0 frame errors
Processed codewords 110148: 0 total uInfoErrors, 0 frame errors
Processed codewords 120159: 0 total uInfoErrors, 0 frame errors
Processed codewords 130167: 0 total uInfoErrors, 0 frame errors
Processed codewords 140171: 0 total uInfoErrors, 0 frame errors
Processed codewords 150176: 24 total uInfoErrors, 1 frame errors
Processed codewords 160188: 0 total uInfoErrors, 0 frame errors
Processed codewords 170193: 0 total uInfoErrors, 0 frame errors
Processed codewords 180194: 0 total uInfoErrors, 0 frame errors
Processed codewords 190209: 0 total uInfoErrors, 0 frame errors
Processed codewords 200218: 0 total uInfoErrors, 0 frame errors
Processed codewords 210228: 0 total uInfoErrors, 0 frame errors
Processed codewords 220240: 0 total uInfoErrors, 0 frame errors
Processed codewords 230252: 0 total uInfoErrors, 0 frame errors
Processed codewords 240264: 0 total uInfoErrors, 0 frame errors
Processed codewords 250278: 0 total uInfoErrors, 0 frame errors
Processed codewords 260291: 0 total uInfoErrors, 0 frame errors
Processed codewords 270304: 0 total uInfoErrors, 0 frame errors
Processed codewords 280315: 0 total uInfoErrors, 0 frame errors
Processed codewords 290330: 0 total uInfoErrors, 0 frame errors
Processed codewords 300344: 0 total uInfoErrors, 0 frame errors
Processed codewords 310358: 0 total uInfoErrors, 0 frame errors
Processed codewords 320363: 8 total uInfoErrors, 1 frame errors
Processed codewords 330372: 0 total uInfoErrors, 0 frame errors
Processed codewords 340384: 0 total uInfoErrors, 0 frame errors
Processed codewords 350384: 8 total uInfoErrors, 1 frame errors
Processed codewords 360397: 0 total uInfoErrors, 0 frame errors
Processed codewords 370403: 0 total uInfoErrors, 0 frame errors
Processed codewords 380407: 0 total uInfoErrors, 0 frame errors
Processed codewords 390421: 0 total uInfoErrors, 0 frame errors
Processed codewords 400437: 0 total uInfoErrors, 0 frame errors
Processed codewords 410454: 4 total uInfoErrors, 1 frame errors
Processed codewords 420466: 0 total uInfoErrors, 0 frame errors
Processed codewords 430481: 0 total uInfoErrors, 0 frame errors
Processed codewords 440484: 120 total uInfoErrors, 1 frame errors
Processed codewords 450496: 0 total uInfoErrors, 0 frame errors
Processed codewords 460509: 0 total uInfoErrors, 0 frame errors
Processed codewords 470514: 0 total uInfoErrors, 0 frame errors
Processed codewords 480527: 0 total uInfoErrors, 0 frame errors
Processed codewords 490554: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.159s, average decode speed: 39266.043kBit/s.

Timestamp: 20:13:27, loopStdDev = 44, currentSigma = 0.502548, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20016: 128 total uInfoErrors, 1 frame errors
Processed codewords 30023: 0 total uInfoErrors, 0 frame errors
Processed codewords 40053: 52 total uInfoErrors, 2 frame errors
Processed codewords 50065: 0 total uInfoErrors, 0 frame errors
Processed codewords 60080: 0 total uInfoErrors, 0 frame errors
Processed codewords 70094: 0 total uInfoErrors, 0 frame errors
Processed codewords 80109: 0 total uInfoErrors, 0 frame errors
Processed codewords 90123: 0 total uInfoErrors, 0 frame errors
Processed codewords 100139: 0 total uInfoErrors, 0 frame errors
Processed codewords 110144: 0 total uInfoErrors, 0 frame errors
Processed codewords 120158: 0 total uInfoErrors, 0 frame errors
Processed codewords 130167: 0 total uInfoErrors, 0 frame errors
Processed codewords 140183: 0 total uInfoErrors, 0 frame errors
Processed codewords 150197: 0 total uInfoErrors, 0 frame errors
Processed codewords 160225: 56 total uInfoErrors, 1 frame errors
Processed codewords 170241: 0 total uInfoErrors, 0 frame errors
Processed codewords 180256: 0 total uInfoErrors, 0 frame errors
Processed codewords 190262: 12 total uInfoErrors, 1 frame errors
Processed codewords 200277: 0 total uInfoErrors, 0 frame errors
Processed codewords 210291: 0 total uInfoErrors, 0 frame errors
Processed codewords 220305: 0 total uInfoErrors, 0 frame errors
Processed codewords 230319: 0 total uInfoErrors, 0 frame errors
Processed codewords 240334: 0 total uInfoErrors, 0 frame errors
Processed codewords 250347: 0 total uInfoErrors, 0 frame errors
Processed codewords 260360: 0 total uInfoErrors, 0 frame errors
Processed codewords 270375: 0 total uInfoErrors, 0 frame errors
Processed codewords 280389: 0 total uInfoErrors, 0 frame errors
Processed codewords 290403: 0 total uInfoErrors, 0 frame errors
Processed codewords 300418: 0 total uInfoErrors, 0 frame errors
Processed codewords 310431: 0 total uInfoErrors, 0 frame errors
Processed codewords 320438: 4 total uInfoErrors, 1 frame errors
Processed codewords 330451: 0 total uInfoErrors, 0 frame errors
Processed codewords 340460: 0 total uInfoErrors, 0 frame errors
Processed codewords 350475: 0 total uInfoErrors, 0 frame errors
Processed codewords 360490: 0 total uInfoErrors, 0 frame errors
Processed codewords 370505: 0 total uInfoErrors, 0 frame errors
Processed codewords 380518: 0 total uInfoErrors, 0 frame errors
Processed codewords 390523: 8 total uInfoErrors, 1 frame errors
Processed codewords 400528: 0 total uInfoErrors, 0 frame errors
Processed codewords 410542: 0 total uInfoErrors, 0 frame errors
Processed codewords 420548: 0 total uInfoErrors, 0 frame errors
Processed codewords 430554: 12 total uInfoErrors, 1 frame errors
Processed codewords 440567: 0 total uInfoErrors, 0 frame errors
Processed codewords 450583: 0 total uInfoErrors, 0 frame errors
Processed codewords 460598: 0 total uInfoErrors, 0 frame errors
Processed codewords 470611: 0 total uInfoErrors, 0 frame errors
Processed codewords 480626: 0 total uInfoErrors, 0 frame errors
Processed codewords 490642: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.132s, average decode speed: 39285.941kBit/s.

Timestamp: 20:14:19, loopStdDev = 45, currentSigma = 0.491269, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20030: 0 total uInfoErrors, 0 frame errors
Processed codewords 30044: 0 total uInfoErrors, 0 frame errors
Processed codewords 40048: 4 total uInfoErrors, 1 frame errors
Processed codewords 50062: 0 total uInfoErrors, 0 frame errors
Processed codewords 60078: 0 total uInfoErrors, 0 frame errors
Processed codewords 70091: 0 total uInfoErrors, 0 frame errors
Processed codewords 80098: 24 total uInfoErrors, 1 frame errors
Processed codewords 90114: 0 total uInfoErrors, 0 frame errors
Processed codewords 100129: 0 total uInfoErrors, 0 frame errors
Processed codewords 110145: 0 total uInfoErrors, 0 frame errors
Processed codewords 120148: 64 total uInfoErrors, 1 frame errors
Processed codewords 130164: 0 total uInfoErrors, 0 frame errors
Processed codewords 140180: 0 total uInfoErrors, 0 frame errors
Processed codewords 150192: 0 total uInfoErrors, 0 frame errors
Processed codewords 160198: 4 total uInfoErrors, 1 frame errors
Processed codewords 170204: 8 total uInfoErrors, 1 frame errors
Processed codewords 180219: 0 total uInfoErrors, 0 frame errors
Processed codewords 190235: 0 total uInfoErrors, 0 frame errors
Processed codewords 200246: 0 total uInfoErrors, 0 frame errors
Processed codewords 210261: 0 total uInfoErrors, 0 frame errors
Processed codewords 220276: 0 total uInfoErrors, 0 frame errors
Processed codewords 230282: 24 total uInfoErrors, 1 frame errors
Processed codewords 240297: 0 total uInfoErrors, 0 frame errors
Processed codewords 250302: 64 total uInfoErrors, 1 frame errors
Processed codewords 260308: 64 total uInfoErrors, 1 frame errors
Processed codewords 270313: 64 total uInfoErrors, 1 frame errors
Processed codewords 280317: 28 total uInfoErrors, 1 frame errors
Processed codewords 290323: 16 total uInfoErrors, 1 frame errors
Processed codewords 300339: 0 total uInfoErrors, 0 frame errors
Processed codewords 310354: 0 total uInfoErrors, 0 frame errors
Processed codewords 320370: 0 total uInfoErrors, 0 frame errors
Processed codewords 330385: 0 total uInfoErrors, 0 frame errors
Processed codewords 340399: 0 total uInfoErrors, 0 frame errors
Processed codewords 350415: 0 total uInfoErrors, 0 frame errors
Processed codewords 360431: 0 total uInfoErrors, 0 frame errors
Processed codewords 370435: 8 total uInfoErrors, 1 frame errors
Processed codewords 380442: 28 total uInfoErrors, 1 frame errors
Processed codewords 390453: 0 total uInfoErrors, 0 frame errors
Processed codewords 400467: 0 total uInfoErrors, 0 frame errors
Processed codewords 410474: 0 total uInfoErrors, 0 frame errors
Processed codewords 420480: 6 total uInfoErrors, 1 frame errors
Processed codewords 430492: 0 total uInfoErrors, 0 frame errors
Processed codewords 440507: 0 total uInfoErrors, 0 frame errors
Processed codewords 450523: 0 total uInfoErrors, 0 frame errors
Processed codewords 460539: 0 total uInfoErrors, 0 frame errors
Processed codewords 470555: 0 total uInfoErrors, 0 frame errors
Processed codewords 480571: 0 total uInfoErrors, 0 frame errors
Processed codewords 490578: 1 total uInfoErrors, 1 frame errors
sigma done; duration: 52.132s, average decode speed: 39286.003kBit/s.

Timestamp: 20:15:11, loopStdDev = 46, currentSigma = 0.479991, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30047: 0 total uInfoErrors, 0 frame errors
Processed codewords 40063: 0 total uInfoErrors, 0 frame errors
Processed codewords 50079: 0 total uInfoErrors, 0 frame errors
Processed codewords 60095: 0 total uInfoErrors, 0 frame errors
Processed codewords 70109: 0 total uInfoErrors, 0 frame errors
Processed codewords 80125: 0 total uInfoErrors, 0 frame errors
Processed codewords 90141: 0 total uInfoErrors, 0 frame errors
Processed codewords 100156: 0 total uInfoErrors, 0 frame errors
Processed codewords 110170: 0 total uInfoErrors, 0 frame errors
Processed codewords 120186: 0 total uInfoErrors, 0 frame errors
Processed codewords 130200: 0 total uInfoErrors, 0 frame errors
Processed codewords 140207: 0 total uInfoErrors, 0 frame errors
Processed codewords 150223: 0 total uInfoErrors, 0 frame errors
Processed codewords 160237: 0 total uInfoErrors, 0 frame errors
Processed codewords 170242: 24 total uInfoErrors, 1 frame errors
Processed codewords 180257: 0 total uInfoErrors, 0 frame errors
Processed codewords 190272: 0 total uInfoErrors, 0 frame errors
Processed codewords 200288: 0 total uInfoErrors, 0 frame errors
Processed codewords 210302: 0 total uInfoErrors, 0 frame errors
Processed codewords 220317: 0 total uInfoErrors, 0 frame errors
Processed codewords 230333: 0 total uInfoErrors, 0 frame errors
Processed codewords 240348: 0 total uInfoErrors, 0 frame errors
Processed codewords 250364: 0 total uInfoErrors, 0 frame errors
Processed codewords 260378: 0 total uInfoErrors, 0 frame errors
Processed codewords 270393: 0 total uInfoErrors, 0 frame errors
Processed codewords 280423: 88 total uInfoErrors, 2 frame errors
Processed codewords 290438: 0 total uInfoErrors, 0 frame errors
Processed codewords 300453: 0 total uInfoErrors, 0 frame errors
Processed codewords 310465: 0 total uInfoErrors, 0 frame errors
Processed codewords 320480: 0 total uInfoErrors, 0 frame errors
Processed codewords 330494: 0 total uInfoErrors, 0 frame errors
Processed codewords 340506: 0 total uInfoErrors, 0 frame errors
Processed codewords 350521: 0 total uInfoErrors, 0 frame errors
Processed codewords 360536: 0 total uInfoErrors, 0 frame errors
Processed codewords 370551: 0 total uInfoErrors, 0 frame errors
Processed codewords 380566: 0 total uInfoErrors, 0 frame errors
Processed codewords 390582: 0 total uInfoErrors, 0 frame errors
Processed codewords 400589: 16 total uInfoErrors, 1 frame errors
Processed codewords 410603: 0 total uInfoErrors, 0 frame errors
Processed codewords 420617: 0 total uInfoErrors, 0 frame errors
Processed codewords 430623: 0 total uInfoErrors, 0 frame errors
Processed codewords 440638: 0 total uInfoErrors, 0 frame errors
Processed codewords 450650: 0 total uInfoErrors, 0 frame errors
Processed codewords 460665: 0 total uInfoErrors, 0 frame errors
Processed codewords 470680: 0 total uInfoErrors, 0 frame errors
Processed codewords 480695: 0 total uInfoErrors, 0 frame errors
Processed codewords 490710: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.113s, average decode speed: 39300.761kBit/s.

Timestamp: 20:16:03, loopStdDev = 47, currentSigma = 0.468712, CWforSigma = 500000
Processed codewords 10016: 0 total uInfoErrors, 0 frame errors
Processed codewords 20031: 0 total uInfoErrors, 0 frame errors
Processed codewords 30044: 0 total uInfoErrors, 0 frame errors
Processed codewords 40059: 0 total uInfoErrors, 0 frame errors
Processed codewords 50074: 0 total uInfoErrors, 0 frame errors
Processed codewords 60090: 0 total uInfoErrors, 0 frame errors
Processed codewords 70106: 0 total uInfoErrors, 0 frame errors
Processed codewords 80122: 0 total uInfoErrors, 0 frame errors
Processed codewords 90138: 0 total uInfoErrors, 0 frame errors
Processed codewords 100154: 0 total uInfoErrors, 0 frame errors
Processed codewords 110170: 0 total uInfoErrors, 0 frame errors
Processed codewords 120185: 0 total uInfoErrors, 0 frame errors
Processed codewords 130201: 0 total uInfoErrors, 0 frame errors
Processed codewords 140216: 0 total uInfoErrors, 0 frame errors
Processed codewords 150231: 0 total uInfoErrors, 0 frame errors
Processed codewords 160247: 0 total uInfoErrors, 0 frame errors
Processed codewords 170262: 0 total uInfoErrors, 0 frame errors
Processed codewords 180277: 0 total uInfoErrors, 0 frame errors
Processed codewords 190293: 0 total uInfoErrors, 0 frame errors
Processed codewords 200309: 0 total uInfoErrors, 0 frame errors
Processed codewords 210323: 0 total uInfoErrors, 0 frame errors
Processed codewords 220338: 0 total uInfoErrors, 0 frame errors
Processed codewords 230354: 0 total uInfoErrors, 0 frame errors
Processed codewords 240370: 0 total uInfoErrors, 0 frame errors
Processed codewords 250386: 0 total uInfoErrors, 0 frame errors
Processed codewords 260401: 0 total uInfoErrors, 0 frame errors
Processed codewords 270416: 0 total uInfoErrors, 0 frame errors
Processed codewords 280432: 0 total uInfoErrors, 0 frame errors
Processed codewords 290447: 0 total uInfoErrors, 0 frame errors
Processed codewords 300461: 0 total uInfoErrors, 0 frame errors
Processed codewords 310474: 0 total uInfoErrors, 0 frame errors
Processed codewords 320490: 0 total uInfoErrors, 0 frame errors
Processed codewords 330506: 0 total uInfoErrors, 0 frame errors
Processed codewords 340510: 56 total uInfoErrors, 1 frame errors
Processed codewords 350525: 0 total uInfoErrors, 0 frame errors
Processed codewords 360541: 0 total uInfoErrors, 0 frame errors
Processed codewords 370556: 0 total uInfoErrors, 0 frame errors
Processed codewords 380571: 0 total uInfoErrors, 0 frame errors
Processed codewords 390586: 0 total uInfoErrors, 0 frame errors
Processed codewords 400602: 0 total uInfoErrors, 0 frame errors
Processed codewords 410617: 0 total uInfoErrors, 0 frame errors
Processed codewords 420629: 0 total uInfoErrors, 0 frame errors
Processed codewords 430645: 0 total uInfoErrors, 0 frame errors
Processed codewords 440658: 0 total uInfoErrors, 0 frame errors
Processed codewords 450674: 0 total uInfoErrors, 0 frame errors
Processed codewords 460690: 0 total uInfoErrors, 0 frame errors
Processed codewords 470705: 0 total uInfoErrors, 0 frame errors
Processed codewords 480721: 0 total uInfoErrors, 0 frame errors
Processed codewords 490737: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.103s, average decode speed: 39308.077kBit/s.

Timestamp: 20:16:55, loopStdDev = 48, currentSigma = 0.457433, CWforSigma = 500000
Processed codewords 10015: 0 total uInfoErrors, 0 frame errors
Processed codewords 20030: 0 total uInfoErrors, 0 frame errors
Processed codewords 30045: 0 total uInfoErrors, 0 frame errors
Processed codewords 40061: 0 total uInfoErrors, 0 frame errors
Processed codewords 50076: 0 total uInfoErrors, 0 frame errors
Processed codewords 60092: 0 total uInfoErrors, 0 frame errors
Processed codewords 70108: 0 total uInfoErrors, 0 frame errors
Processed codewords 80123: 0 total uInfoErrors, 0 frame errors
Processed codewords 90138: 0 total uInfoErrors, 0 frame errors
Processed codewords 100153: 0 total uInfoErrors, 0 frame errors
Processed codewords 110169: 0 total uInfoErrors, 0 frame errors
Processed codewords 120185: 0 total uInfoErrors, 0 frame errors
Processed codewords 130201: 0 total uInfoErrors, 0 frame errors
Processed codewords 140216: 0 total uInfoErrors, 0 frame errors
Processed codewords 150231: 0 total uInfoErrors, 0 frame errors
Processed codewords 160247: 0 total uInfoErrors, 0 frame errors
Processed codewords 170263: 0 total uInfoErrors, 0 frame errors
Processed codewords 180279: 0 total uInfoErrors, 0 frame errors
Processed codewords 190295: 0 total uInfoErrors, 0 frame errors
Processed codewords 200310: 0 total uInfoErrors, 0 frame errors
Processed codewords 210325: 0 total uInfoErrors, 0 frame errors
Processed codewords 220341: 0 total uInfoErrors, 0 frame errors
Processed codewords 230356: 0 total uInfoErrors, 0 frame errors
Processed codewords 240372: 0 total uInfoErrors, 0 frame errors
Processed codewords 250386: 0 total uInfoErrors, 0 frame errors
Processed codewords 260402: 0 total uInfoErrors, 0 frame errors
Processed codewords 270416: 0 total uInfoErrors, 0 frame errors
Processed codewords 280422: 32 total uInfoErrors, 1 frame errors
Processed codewords 290438: 0 total uInfoErrors, 0 frame errors
Processed codewords 300454: 0 total uInfoErrors, 0 frame errors
Processed codewords 310469: 0 total uInfoErrors, 0 frame errors
Processed codewords 320484: 0 total uInfoErrors, 0 frame errors
Processed codewords 330491: 0 total uInfoErrors, 0 frame errors
Processed codewords 340506: 0 total uInfoErrors, 0 frame errors
Processed codewords 350521: 0 total uInfoErrors, 0 frame errors
Processed codewords 360537: 0 total uInfoErrors, 0 frame errors
Processed codewords 370553: 0 total uInfoErrors, 0 frame errors
Processed codewords 380569: 0 total uInfoErrors, 0 frame errors
Processed codewords 390583: 0 total uInfoErrors, 0 frame errors
Processed codewords 400599: 0 total uInfoErrors, 0 frame errors
Processed codewords 410614: 0 total uInfoErrors, 0 frame errors
Processed codewords 420630: 0 total uInfoErrors, 0 frame errors
Processed codewords 430645: 0 total uInfoErrors, 0 frame errors
Processed codewords 440660: 0 total uInfoErrors, 0 frame errors
Processed codewords 450675: 0 total uInfoErrors, 0 frame errors
Processed codewords 460688: 0 total uInfoErrors, 0 frame errors
Processed codewords 470704: 0 total uInfoErrors, 0 frame errors
Processed codewords 480718: 0 total uInfoErrors, 0 frame errors
Processed codewords 490733: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.135s, average decode speed: 39283.895kBit/s.

Timestamp: 20:17:47, loopStdDev = 49, currentSigma = 0.446154, CWforSigma = 500000
Processed codewords 10016: 0 total uInfoErrors, 0 frame errors
Processed codewords 20032: 0 total uInfoErrors, 0 frame errors
Processed codewords 30039: 0 total uInfoErrors, 0 frame errors
Processed codewords 40054: 0 total uInfoErrors, 0 frame errors
Processed codewords 50070: 0 total uInfoErrors, 0 frame errors
Processed codewords 60086: 0 total uInfoErrors, 0 frame errors
Processed codewords 70102: 0 total uInfoErrors, 0 frame errors
Processed codewords 80117: 0 total uInfoErrors, 0 frame errors
Processed codewords 90133: 0 total uInfoErrors, 0 frame errors
Processed codewords 100149: 0 total uInfoErrors, 0 frame errors
Processed codewords 110164: 0 total uInfoErrors, 0 frame errors
Processed codewords 120179: 0 total uInfoErrors, 0 frame errors
Processed codewords 130195: 0 total uInfoErrors, 0 frame errors
Processed codewords 140211: 0 total uInfoErrors, 0 frame errors
Processed codewords 150226: 0 total uInfoErrors, 0 frame errors
Processed codewords 160242: 0 total uInfoErrors, 0 frame errors
Processed codewords 170257: 0 total uInfoErrors, 0 frame errors
Processed codewords 180272: 0 total uInfoErrors, 0 frame errors
Processed codewords 190288: 0 total uInfoErrors, 0 frame errors
Processed codewords 200303: 0 total uInfoErrors, 0 frame errors
Processed codewords 210319: 0 total uInfoErrors, 0 frame errors
Processed codewords 220335: 0 total uInfoErrors, 0 frame errors
Processed codewords 230351: 0 total uInfoErrors, 0 frame errors
Processed codewords 240367: 0 total uInfoErrors, 0 frame errors
Processed codewords 250383: 0 total uInfoErrors, 0 frame errors
Processed codewords 260390: 16 total uInfoErrors, 1 frame errors
Processed codewords 270406: 0 total uInfoErrors, 0 frame errors
Processed codewords 280422: 0 total uInfoErrors, 0 frame errors
Processed codewords 290438: 0 total uInfoErrors, 0 frame errors
Processed codewords 300453: 0 total uInfoErrors, 0 frame errors
Processed codewords 310469: 0 total uInfoErrors, 0 frame errors
Processed codewords 320482: 0 total uInfoErrors, 0 frame errors
Processed codewords 330498: 0 total uInfoErrors, 0 frame errors
Processed codewords 340514: 0 total uInfoErrors, 0 frame errors
Processed codewords 350530: 0 total uInfoErrors, 0 frame errors
Processed codewords 360546: 0 total uInfoErrors, 0 frame errors
Processed codewords 370561: 0 total uInfoErrors, 0 frame errors
Processed codewords 380576: 0 total uInfoErrors, 0 frame errors
Processed codewords 390591: 0 total uInfoErrors, 0 frame errors
Processed codewords 400607: 0 total uInfoErrors, 0 frame errors
Processed codewords 410622: 0 total uInfoErrors, 0 frame errors
Processed codewords 420638: 0 total uInfoErrors, 0 frame errors
Processed codewords 430654: 0 total uInfoErrors, 0 frame errors
Processed codewords 440669: 0 total uInfoErrors, 0 frame errors
Processed codewords 450684: 0 total uInfoErrors, 0 frame errors
Processed codewords 460700: 0 total uInfoErrors, 0 frame errors
Processed codewords 470716: 0 total uInfoErrors, 0 frame errors
Processed codewords 480732: 0 total uInfoErrors, 0 frame errors
Processed codewords 490745: 0 total uInfoErrors, 0 frame errors
sigma done; duration: 52.069s, average decode speed: 39334.571kBit/s.


Finished decoding. Cleaning up after ourselves! 

No Cuda errors occurred
Finished Decoding successfully
Elapsed time = 40.531975 min


==> results/theoretic throughput/jobs/48181075/parameters_48181075.txt <==
50
1000000
50
10000
AWGN
4096
0
1
0.5
0
1
2048
Simulation parameters - for Debugging only
N=4096
NB_CWS_PER_POINT=1000000
Es_db_start=-3
Es_db_end=4
CHANNEL_MODEL=AWGN
SNR_POINTS=50
MAX_ABS_R_VALUE=20
MAX_ERRORS=1000000
WRITE_TO_FILE=10000
STOP_SIM_AFTER_NO_ERROR=0
Stop Condition Flag=1
RATE=0.5
Systematic Coding=0
Random Data Flag=1
Number of Frozen Bits=2048
DESCRIPTION=Polar Code N=4096, R=0.5, maxIter=50 stop cond flag:1

==> results/theoretic throughput/jobs/48181075/results_48181075.txt <==
0.998815, 4325376, 2162688, 600885, 1002148, 1056, 1024, 1024
0.998815, 4325376, 2162688, 602561, 1002524, 1056, 1024, 1024
0.987536, 4325376, 2162688, 590322, 1014581, 1056, 1056, 1056
0.987536, 4325376, 2162688, 588600, 1019660, 1056, 1056, 1056
0.976257, 4456448, 2228224, 571495, 1023649, 1088, 1088, 1088
0.976257, 4456448, 2228224, 567851, 1023775, 1088, 1088, 1088
0.964979, 4587520, 2293760, 544058, 1021611, 1120, 1119, 1119
0.964979, 4587520, 2293760, 542301, 1023830, 1120, 1119, 1119
0.953700, 4718592, 2359296, 504424, 1003473, 1152, 1148, 1148
0.953700, 4718592, 2359296, 504557, 1004791, 1152, 1150, 1150
0.942421, 5111808, 2555904, 477330, 1017276, 1248, 1237, 1237
0.942421, 5111808, 2555904, 483978, 1020775, 1248, 1243, 1244
0.931142, 5636096, 2818048, 440354, 1005216, 1376, 1350, 1349
0.931142, 5591040, 2795520, 439218, 1000121, 1365, 1330, 1330
0.919863, 6295552, 3147776, 406813, 1001384, 1537, 1443, 1442
0.919863, 6451200, 3225600, 406527, 1000348, 1575, 1470, 1468
0.908585, 7798784, 3899392, 382296, 1000853, 1904, 1628, 1624
0.908585, 7733248, 3866624, 381912, 1000442, 1888, 1610, 1610
0.897306, 10575872, 5287936, 353968, 1000767, 2582, 1850, 1848
0.897306, 10448896, 5224448, 354580, 1000134, 2551, 1846, 1844
0.886027, 14561280, 7280640, 332397, 1000900, 3555, 2042, 2037
0.886027, 14696448, 7348224, 335940, 1001215, 3588, 2079, 2073
0.874748, 22433792, 11216896, 312309, 1001844, 5477, 2357, 2351
0.874748, 23425024, 11712512, 316345, 1001361, 5719, 2367, 2361
0.863469, 39563264, 19781632, 296793, 1000317, 9659, 2667, 2655
0.863469, 39383040, 19691520, 300990, 1000174, 9615, 2665, 2650
0.852191, 40968192, 20484096, 159716, 548586, 10002, 1657, 1647
0.852191, 40976384, 20488192, 168389, 587361, 10004, 1768, 1761
0.852191, 31784960, 15892480, 130795, 451921, 7760, 1375, 1366
0.852191, 29982720, 14991360, 118246, 412671, 7320, 1250, 1251
0.840912, 40972288, 20486144, 77939, 285521, 10003, 936, 931
0.840912, 40972288, 20486144, 85721, 307855, 10003, 1030, 1027
0.840912, 40960000, 20480000, 84252, 306428, 10000, 1034, 1023
0.840912, 40992768, 20496384, 86607, 309097, 10008, 1032, 1030
0.840912, 40968192, 20484096, 93683, 338348, 10002, 1115, 1102
0.840912, 40960000, 20480000, 80728, 296465, 10000, 994, 979
0.840912, 8429568, 4214784, 18605, 70042, 2058, 229, 226
0.840912, 11243520, 5621760, 24014, 86645, 2745, 306, 303
0.829633, 40984576, 20492288, 40668, 158913, 10006, 596, 594
0.829633, 41000960, 20500480, 39918, 154619, 10010, 563, 547
0.829633, 40968192, 20484096, 41445, 154027, 10002, 555, 550
0.829633, 40976384, 20488192, 40156, 148541, 10004, 560, 557
0.829633, 40960000, 20480000, 38821, 146957, 10000, 556, 547
0.829633, 40988672, 20494336, 38563, 140147, 10007, 530, 524
0.829633, 40964096, 20482048, 39267, 143257, 10001, 546, 538
0.829633, 41021440, 20510720, 43876, 162377, 10015, 602, 598
0.829633, 40972288, 20486144, 41020, 159956, 10003, 584, 575
0.829633, 40988672, 20494336, 40678, 147899, 10007, 547, 542
0.829633, 40996864, 20498432, 42850, 160788, 10009, 582, 571
0.829633, 40960000, 20480000, 42231, 161769, 10000, 583, 573
0.829633, 20467712, 10233856, 22480, 77380, 4997, 286, 283
0.829633, 23150592, 11575296, 23365, 84675, 5652, 329, 326
0.818354, 40960000, 20480000, 23712, 89253, 10000, 322, 317
0.818354, 40968192, 20484096, 22216, 85545, 10002, 336, 329
0.818354, 40960000, 20480000, 18086, 67802, 10000, 295, 293
0.818354, 40980480, 20490240, 17254, 69764, 10005, 288, 287
0.818354, 40972288, 20486144, 20001, 78230, 10003, 308, 298
0.818354, 41000960, 20500480, 21756, 85915, 10010, 346, 342
0.818354, 40976384, 20488192, 19785, 75512, 10004, 314, 314
0.818354, 40988672, 20494336, 18496, 72026, 10007, 289, 282
0.818354, 40968192, 20484096, 21898, 83840, 10002, 339, 332
0.818354, 40964096, 20482048, 20908, 81063, 10001, 331, 315
0.818354, 40988672, 20494336, 20792, 78850, 10007, 323, 313
0.818354, 40972288, 20486144, 21216, 81305, 10003, 325, 316
0.818354, 40964096, 20482048, 19837, 72647, 10001, 309, 304
0.818354, 40980480, 20490240, 19716, 75219, 10005, 276, 270
0.818354, 40996864, 20498432, 19110, 72145, 10009, 273, 266
0.818354, 40972288, 20486144, 18141, 66417, 10003, 295, 290
0.818354, 40980480, 20490240, 20879, 79386, 10005, 297, 288
0.818354, 40996864, 20498432, 19238, 73678, 10009, 317, 309
0.818354, 41021440, 20510720, 19015, 76477, 10015, 308, 309
0.818354, 41000960, 20500480, 19320, 72248, 10010, 292, 283
0.818354, 41000960, 20500480, 21973, 81372, 10010, 317, 312
0.818354, 40972288, 20486144, 19632, 74226, 10003, 289, 288
0.818354, 40992768, 20496384, 22391, 85683, 10008, 340, 334
0.818354, 32088064, 16044032, 15418, 58865, 7834, 259, 255
0.818354, 41005056, 20502528, 19586, 77491, 10011, 312, 309
0.807075, 40976384, 20488192, 11327, 44368, 10004, 180, 173
0.818354, 39579648, 19789824, 22263, 85684, 9663, 335, 327
0.807075, 40996864, 20498432, 9565, 37859, 10009, 182, 173
0.807075, 41005056, 20502528, 10749, 40064, 10011, 187, 178
0.807075, 40988672, 20494336, 9273, 36189, 10007, 146, 145
0.807075, 40984576, 20492288, 9118, 34908, 10006, 161, 154
0.807075, 40964096, 20482048, 9670, 40126, 10001, 176, 175
0.807075, 40972288, 20486144, 9673, 37216, 10003, 167, 160
0.807075, 40960000, 20480000, 9139, 37670, 10000, 172, 162
0.807075, 41005056, 20502528, 11356, 42967, 10011, 181, 172
0.807075, 40996864, 20498432, 10159, 38543, 10009, 179, 172
0.807075, 40960000, 20480000, 11141, 44304, 10000, 185, 181
0.807075, 41009152, 20504576, 9844, 37486, 10012, 168, 164
0.807075, 40968192, 20484096, 10007, 38671, 10002, 168, 161
0.807075, 40980480, 20490240, 10145, 37822, 10005, 171, 167
0.807075, 40984576, 20492288, 8972, 33899, 10006, 173, 170
0.807075, 40960000, 20480000, 7998, 31404, 10000, 152, 146
0.807075, 40964096, 20482048, 9124, 34327, 10001, 162, 149
0.807075, 41009152, 20504576, 10080, 39467, 10012, 181, 177
0.807075, 40996864, 20498432, 9400, 36920, 10009, 168, 167
0.807075, 41005056, 20502528, 9756, 38647, 10011, 176, 173
0.807075, 40960000, 20480000, 10947, 44477, 10000, 176, 173
0.807075, 41013248, 20506624, 9351, 37200, 10013, 169, 161
0.807075, 40996864, 20498432, 10465, 38787, 10009, 184, 176
0.807075, 41005056, 20502528, 9773, 39164, 10011, 187, 180
0.807075, 41000960, 20500480, 11341, 42517, 10010, 195, 194
0.807075, 40984576, 20492288, 10307, 38849, 10006, 182, 179
0.807075, 40988672, 20494336, 10726, 43235, 10007, 187, 185
0.807075, 40988672, 20494336, 9041, 37254, 10007, 158, 158
0.807075, 41005056, 20502528, 9989, 39235, 10011, 171, 167
0.807075, 41013248, 20506624, 11276, 42146, 10013, 183, 176
0.807075, 41013248, 20506624, 10029, 35832, 10013, 178, 171
0.807075, 41013248, 20506624, 9511, 36240, 10013, 158, 152
0.807075, 40976384, 20488192, 8608, 35134, 10004, 161, 155
0.807075, 41009152, 20504576, 11346, 43661, 10012, 186, 175
0.807075, 41021440, 20510720, 9186, 36627, 10015, 155, 155
0.807075, 40984576, 20492288, 10285, 42093, 10006, 179, 178
0.807075, 40992768, 20496384, 10152, 39355, 10008, 175, 172
0.807075, 41000960, 20500480, 9817, 40207, 10010, 175, 175
0.807075, 41009152, 20504576, 9601, 38524, 10012, 153, 152
0.807075, 41000960, 20500480, 9704, 40393, 10010, 161, 154
0.807075, 41005056, 20502528, 11455, 43682, 10011, 180, 173
0.807075, 41000960, 20500480, 8972, 36875, 10010, 173, 172
0.807075, 40964096, 20482048, 8332, 33242, 10001, 147, 137
0.807075, 40984576, 20492288, 10700, 42007, 10006, 188, 186
0.807075, 40984576, 20492288, 10065, 40314, 10006, 159, 154
0.807075, 40968192, 20484096, 11030, 43438, 10002, 178, 175
0.807075, 40996864, 20498432, 10125, 39993, 10009, 188, 184
0.807075, 41005056, 20502528, 10263, 39001, 10011, 170, 166
0.807075, 26882048, 13441024, 6004, 22083, 6563, 114, 111
0.807075, 40980480, 20490240, 8011, 32986, 10005, 144, 142
0.795797, 41005056, 20502528, 6634, 26280, 10011, 109, 105
0.807075, 41005056, 20502528, 9729, 36270, 10011, 166, 165
0.795797, 40960000, 20480000, 4954, 18428, 10000, 91, 86
0.807075, 39530496, 19765248, 9257, 36817, 9651, 156, 157
0.795797, 40996864, 20498432, 5044, 21448, 10009, 117, 109
0.795797, 40996864, 20498432, 4526, 16853, 10009, 81, 77
0.795797, 41009152, 20504576, 4840, 19104, 10012, 106, 102
0.795797, 40984576, 20492288, 5044, 18897, 10006, 110, 106
0.795797, 41017344, 20508672, 5271, 22201, 10014, 105, 105
0.795797, 40984576, 20492288, 5758, 23076, 10006, 108, 106
0.795797, 40960000, 20480000, 4086, 15318, 10000, 93, 87
0.795797, 40980480, 20490240, 4322, 16229, 10005, 96, 89
0.795797, 40976384, 20488192, 5151, 22562, 10004, 106, 102
0.795797, 40980480, 20490240, 4555, 16733, 10005, 98, 95
0.795797, 40972288, 20486144, 4747, 20734, 10003, 102, 99
0.795797, 40980480, 20490240, 4563, 17377, 10005, 95, 91
0.795797, 40972288, 20486144, 4966, 21623, 10003, 102, 98
0.795797, 40980480, 20490240, 4371, 16320, 10005, 84, 83
0.795797, 40996864, 20498432, 4645, 20186, 10009, 98, 92
0.795797, 40976384, 20488192, 4274, 16888, 10004, 87, 83
0.795797, 40996864, 20498432, 5862, 20229, 10009, 101, 95
0.795797, 40992768, 20496384, 4997, 19034, 10008, 92, 91
0.795797, 41013248, 20506624, 4744, 17519, 10013, 90, 87
0.795797, 40972288, 20486144, 5387, 22696, 10003, 108, 109
0.795797, 40972288, 20486144, 5867, 22984, 10003, 107, 101
0.795797, 40980480, 20490240, 5716, 19886, 10005, 96, 91
0.795797, 41009152, 20504576, 5352, 20888, 10012, 101, 96
0.795797, 40984576, 20492288, 3837, 16382, 10006, 88, 82
0.795797, 40964096, 20482048, 4571, 16847, 10001, 91, 89
0.795797, 40976384, 20488192, 4399, 17153, 10004, 90, 84
0.795797, 41017344, 20508672, 4690, 17456, 10014, 92, 91
0.795797, 40964096, 20482048, 4500, 14671, 10001, 84, 80
0.795797, 41005056, 20502528, 4055, 15852, 10011, 88, 85
0.795797, 40996864, 20498432, 4394, 17434, 10009, 91, 87
0.795797, 40964096, 20482048, 6067, 22275, 10001, 105, 101
0.795797, 40992768, 20496384, 3968, 14151, 10008, 83, 76
0.795797, 40972288, 20486144, 3280, 12849, 10003, 73, 69
0.795797, 40972288, 20486144, 4125, 17450, 10003, 82, 78
0.795797, 40976384, 20488192, 5441, 19046, 10004, 90, 86
0.795797, 41013248, 20506624, 4665, 16612, 10013, 98, 87
0.795797, 41005056, 20502528, 5014, 20589, 10011, 88, 84
0.795797, 40972288, 20486144, 4074, 15832, 10003, 92, 85
0.795797, 40976384, 20488192, 4534, 18277, 10004, 90, 88
0.795797, 40992768, 20496384, 5683, 21641, 10008, 97, 96
0.795797, 40960000, 20480000, 5004, 18898, 10000, 98, 95
0.795797, 41013248, 20506624, 4918, 19162, 10013, 88, 82
0.795797, 40996864, 20498432, 4286, 16017, 10009, 94, 90
0.795797, 40972288, 20486144, 5432, 20818, 10003, 103, 101
0.795797, 40984576, 20492288, 5521, 20689, 10006, 97, 90
0.795797, 40992768, 20496384, 4221, 14045, 10008, 87, 82
0.795797, 40980480, 20490240, 5320, 20497, 10005, 109, 105
0.795797, 41013248, 20506624, 4408, 16906, 10013, 85, 81
0.795797, 41000960, 20500480, 4731, 16735, 10010, 88, 81
0.795797, 41017344, 20508672, 4469, 17993, 10014, 99, 91
0.795797, 40968192, 20484096, 4694, 17459, 10002, 87, 83
0.795797, 41000960, 20500480, 4767, 17713, 10010, 97, 89
0.795797, 40964096, 20482048, 5087, 20206, 10001, 99, 95
0.795797, 40992768, 20496384, 4765, 18298, 10008, 86, 80
0.795797, 40992768, 20496384, 5042, 21082, 10008, 107, 103
0.795797, 40984576, 20492288, 5397, 21254, 10006, 105, 102
0.795797, 40996864, 20498432, 5290, 18822, 10009, 105, 99
0.795797, 40992768, 20496384, 4965, 21119, 10008, 97, 93
0.795797, 41033728, 20516864, 5127, 20905, 10018, 103, 96
0.795797, 40980480, 20490240, 4788, 19539, 10005, 88, 87
0.795797, 40996864, 20498432, 4619, 18776, 10009, 87, 82
0.795797, 41000960, 20500480, 5811, 21872, 10010, 100, 97
0.795797, 40964096, 20482048, 5032, 20059, 10001, 114, 109
0.795797, 41005056, 20502528, 5266, 18876, 10011, 101, 99
0.795797, 40964096, 20482048, 4316, 16595, 10001, 97, 91
0.795797, 41005056, 20502528, 4786, 16979, 10011, 88, 82
0.795797, 41000960, 20500480, 4228, 18638, 10010, 96, 94
0.795797, 40980480, 20490240, 5112, 21780, 10005, 103, 98
0.795797, 41005056, 20502528, 4532, 17895, 10011, 97, 91
0.795797, 40968192, 20484096, 4422, 18041, 10002, 89, 84
0.795797, 40968192, 20484096, 4612, 18844, 10002, 102, 95
0.795797, 41013248, 20506624, 3742, 15315, 10013, 92, 83
0.795797, 40972288, 20486144, 5369, 21686, 10003, 112, 108
0.795797, 40968192, 20484096, 5210, 20881, 10002, 104, 105
0.795797, 40980480, 20490240, 5103, 19153, 10005, 98, 95
0.795797, 40988672, 20494336, 4072, 16180, 10007, 84, 79
0.795797, 41005056, 20502528, 4323, 17507, 10011, 89, 88
0.795797, 40976384, 20488192, 5143, 19691, 10004, 97, 91
0.795797, 40960000, 20480000, 4046, 17222, 10000, 79, 77
0.795797, 40964096, 20482048, 4497, 17377, 10001, 91, 91
0.795797, 40964096, 20482048, 5405, 18238, 10001, 96, 94
0.795797, 40968192, 20484096, 4982, 18553, 10002, 99, 96
0.795797, 41005056, 20502528, 5429, 21632, 10011, 101, 96
0.795797, 40972288, 20486144, 5063, 19172, 10003, 94, 92
0.795797, 40968192, 20484096, 4800, 18286, 10002, 104, 100
0.795797, 40976384, 20488192, 5593, 22968, 10004, 113, 110
0.795797, 41000960, 20500480, 5715, 20854, 10010, 110, 107
0.795797, 40988672, 20494336, 4763, 18311, 10007, 113, 106
0.795797, 40980480, 20490240, 5163, 20327, 10005, 101, 96
0.795797, 40976384, 20488192, 4738, 17664, 10004, 97, 96
0.795797, 40980480, 20490240, 4699, 19712, 10005, 102, 99
0.795797, 40992768, 20496384, 5125, 19351, 10008, 109, 106
0.795797, 41005056, 20502528, 3660, 15441, 10011, 73, 74
0.795797, 39714816, 19857408, 3872, 16564, 9696, 87, 78
0.795797, 40984576, 20492288, 4666, 20146, 10006, 97, 96
0.784518, 40968192, 20484096, 2474, 9629, 10002, 60, 58
0.795797, 40972288, 20486144, 4033, 15310, 10003, 87, 81
0.784518, 40996864, 20498432, 2252, 8128, 10009, 52, 49
0.795797, 40972288, 20486144, 5173, 19610, 10003, 93, 90
0.784518, 41000960, 20500480, 2944, 12416, 10010, 63, 59
0.795797, 39669760, 19834880, 4276, 16446, 9685, 90, 82
0.784518, 40960000, 20480000, 2069, 8602, 10000, 54, 48
0.784518, 40980480, 20490240, 2542, 10924, 10005, 57, 55
0.784518, 41009152, 20504576, 1820, 8062, 10012, 55, 51
0.784518, 40960000, 20480000, 2424, 10809, 10000, 60, 54
0.784518, 40976384, 20488192, 1943, 7318, 10004, 54, 48
0.784518, 40988672, 20494336, 2024, 9097, 10007, 50, 46
0.784518, 41009152, 20504576, 2597, 10044, 10012, 57, 54
0.784518, 40996864, 20498432, 2741, 11202, 10009, 65, 63
0.784518, 40980480, 20490240, 2125, 8322, 10005, 55, 48
0.784518, 40960000, 20480000, 2380, 9465, 10000, 66, 61
0.784518, 40984576, 20492288, 2068, 8232, 10006, 49, 46
0.784518, 40980480, 20490240, 1922, 7450, 10005, 47, 43
0.784518, 40968192, 20484096, 2754, 8753, 10002, 62, 51
0.784518, 41000960, 20500480, 2479, 8051, 10010, 62, 54
0.784518, 41029632, 20514816, 2627, 9034, 10017, 69, 62
0.784518, 40988672, 20494336, 1764, 7230, 10007, 54, 52
0.784518, 40964096, 20482048, 2557, 8898, 10001, 60, 55
0.784518, 40968192, 20484096, 3275, 13038, 10002, 53, 51
0.784518, 40960000, 20480000, 3293, 12885, 10000, 65, 59
0.784518, 40964096, 20482048, 2486, 8246, 10001, 56, 54
0.784518, 40992768, 20496384, 1840, 8260, 10008, 46, 46
0.784518, 41000960, 20500480, 2314, 8811, 10010, 55, 51
0.784518, 41000960, 20500480, 1806, 7366, 10010, 52, 46
0.784518, 41005056, 20502528, 2167, 8650, 10011, 59, 51
0.784518, 41009152, 20504576, 2418, 9555, 10012, 60, 55
0.784518, 40972288, 20486144, 2788, 9752, 10003, 62, 57
0.784518, 41029632, 20514816, 2335, 8565, 10017, 51, 48
0.784518, 40964096, 20482048, 2169, 9572, 10001, 50, 44
0.784518, 40964096, 20482048, 1932, 7915, 10001, 53, 49
0.784518, 41009152, 20504576, 2591, 10087, 10012, 58, 49
0.784518, 40992768, 20496384, 2161, 8833, 10008, 51, 49
0.784518, 40968192, 20484096, 2739, 10291, 10002, 58, 51
0.784518, 40964096, 20482048, 2734, 11057, 10001, 54, 52
0.784518, 40992768, 20496384, 2827, 10751, 10008, 53, 54
0.784518, 40988672, 20494336, 2036, 7164, 10007, 51, 49
0.784518, 40980480, 20490240, 2503, 10498, 10005, 63, 53
0.784518, 40964096, 20482048, 2164, 9359, 10001, 48, 47
0.784518, 41005056, 20502528, 2187, 8730, 10011, 58, 49
0.784518, 40988672, 20494336, 2425, 10439, 10007, 54, 52
0.784518, 41017344, 20508672, 2489, 8738, 10014, 46, 47
0.784518, 40992768, 20496384, 2319, 9019, 10008, 63, 51
0.784518, 41000960, 20500480, 2647, 9816, 10010, 60, 52
0.784518, 41005056, 20502528, 2803, 11165, 10011, 61, 60
0.784518, 40992768, 20496384, 2646, 9061, 10008, 57, 55
0.784518, 40976384, 20488192, 1947, 7831, 10004, 51, 47
0.784518, 40972288, 20486144, 2476, 9117, 10003, 54, 50
0.784518, 41009152, 20504576, 2180, 7046, 10012, 48, 41
0.784518, 40976384, 20488192, 2454, 9349, 10004, 60, 54
0.784518, 41009152, 20504576, 2567, 9015, 10012, 57, 53
0.784518, 41013248, 20506624, 1863, 7429, 10013, 44, 44
0.784518, 41017344, 20508672, 1535, 7201, 10014, 54, 47
0.784518, 40968192, 20484096, 2330, 8721, 10002, 61, 57
0.784518, 41009152, 20504576, 2513, 11208, 10012, 61, 55
0.784518, 41013248, 20506624, 3397, 14501, 10013, 61, 53
0.784518, 40968192, 20484096, 1525, 6805, 10002, 43, 42
0.784518, 40984576, 20492288, 2644, 10961, 10006, 58, 52
0.784518, 40960000, 20480000, 1928, 7563, 10000, 56, 51
0.784518, 40976384, 20488192, 2338, 8839, 10004, 60, 56
0.784518, 41013248, 20506624, 2374, 8682, 10013, 51, 46
0.784518, 40964096, 20482048, 2217, 8716, 10001, 55, 53
0.784518, 40976384, 20488192, 3646, 14042, 10004, 74, 70
0.784518, 40984576, 20492288, 2334, 7930, 10006, 55, 45
0.784518, 40980480, 20490240, 3095, 12285, 10005, 65, 63
0.784518, 40964096, 20482048, 1960, 8242, 10001, 63, 57
0.784518, 40988672, 20494336, 2126, 8620, 10007, 52, 48
0.784518, 40960000, 20480000, 2580, 9520, 10000, 50, 44
0.784518, 40992768, 20496384, 2686, 7838, 10008, 55, 48
0.784518, 40960000, 20480000, 1555, 6869, 10000, 59, 52
0.784518, 40964096, 20482048, 2113, 6741, 10001, 48, 47
0.784518, 40972288, 20486144, 3071, 12127, 10003, 58, 52
0.784518, 40992768, 20496384, 2006, 7713, 10008, 51, 44
0.784518, 40964096, 20482048, 2580, 10205, 10001, 61, 58
0.784518, 40996864, 20498432, 1373, 6089, 10009, 40, 38
0.784518, 41017344, 20508672, 1967, 8089, 10014, 49, 43
0.784518, 41021440, 20510720, 2780, 11397, 10015, 71, 67
0.784518, 40996864, 20498432, 1940, 6399, 10009, 60, 55
0.784518, 41009152, 20504576, 2289, 10487, 10012, 66, 57
0.784518, 41013248, 20506624, 2990, 11051, 10013, 61, 59
0.784518, 40964096, 20482048, 1389, 5249, 10001, 44, 39
0.784518, 40968192, 20484096, 1903, 7865, 10002, 55, 46
0.784518, 41017344, 20508672, 1966, 7468, 10014, 49, 44
0.784518, 40984576, 20492288, 2414, 9635, 10006, 58, 55
0.784518, 40988672, 20494336, 2374, 9087, 10007, 59, 53
0.784518, 40960000, 20480000, 2726, 9027, 10000, 57, 52
0.784518, 40976384, 20488192, 2619, 10025, 10004, 63, 52
0.784518, 40976384, 20488192, 2413, 9702, 10004, 55, 52
0.784518, 41017344, 20508672, 2374, 8955, 10014, 50, 46
0.784518, 40980480, 20490240, 2402, 9861, 10005, 68, 67
0.784518, 41009152, 20504576, 2109, 6783, 10012, 56, 51
0.784518, 40976384, 20488192, 2827, 10342, 10004, 62, 61
0.784518, 41013248, 20506624, 2287, 9521, 10013, 50, 44
0.784518, 39669760, 19834880, 2725, 11305, 9685, 67, 63
0.784518, 40964096, 20482048, 1653, 6849, 10001, 32, 31
0.773239, 40976384, 20488192, 1341, 4076, 10004, 32, 27
0.784518, 40996864, 20498432, 2796, 12081, 10009, 58, 52
0.773239, 40984576, 20492288, 1135, 3297, 10006, 28, 25
0.784518, 41005056, 20502528, 3105, 10693, 10011, 60, 54
0.773239, 40968192, 20484096, 1099, 4412, 10002, 36, 31
0.784518, 40964096, 20482048, 1915, 8002, 10001, 53, 46
0.773239, 40972288, 20486144, 1363, 5161, 10003, 38, 34
0.784518, 39645184, 19822592, 2161, 8222, 9679, 57, 55
0.773239, 41005056, 20502528, 1498, 5771, 10011, 43, 42
0.773239, 40968192, 20484096, 1252, 4358, 10002, 33, 26
0.773239, 40960000, 20480000, 1061, 4240, 10000, 32, 30
0.773239, 40968192, 20484096, 1240, 4483, 10002, 40, 36
0.773239, 40980480, 20490240, 1378, 5284, 10005, 33, 30
0.773239, 40964096, 20482048, 898, 4151, 10001, 34, 31
0.773239, 41013248, 20506624, 1167, 4372, 10013, 33, 29
0.773239, 40988672, 20494336, 1285, 5129, 10007, 37, 36
0.773239, 40972288, 20486144, 1423, 5761, 10003, 41, 38
0.773239, 41013248, 20506624, 1306, 5348, 10013, 35, 34
0.773239, 41000960, 20500480, 1593, 6000, 10010, 36, 33
0.773239, 41009152, 20504576, 1979, 7543, 10012, 56, 49
0.773239, 40980480, 20490240, 1409, 4768, 10005, 35, 32
0.773239, 40960000, 20480000, 880, 3079, 10000, 29, 22
0.773239, 40960000, 20480000, 2102, 8655, 10000, 46, 43
0.773239, 41000960, 20500480, 837, 3446, 10010, 23, 22
0.773239, 40988672, 20494336, 1461, 5056, 10007, 35, 28
0.773239, 41009152, 20504576, 908, 3492, 10012, 32, 26
0.773239, 40984576, 20492288, 1389, 4601, 10006, 31, 25
0.773239, 40968192, 20484096, 1335, 4924, 10002, 39, 36
0.773239, 40992768, 20496384, 870, 3147, 10008, 34, 27
0.773239, 41013248, 20506624, 797, 2571, 10013, 28, 27
0.773239, 41009152, 20504576, 1242, 4547, 10012, 33, 31
0.773239, 41005056, 20502528, 1463, 6438, 10011, 38, 34
0.773239, 40988672, 20494336, 2224, 7483, 10007, 52, 49
0.773239, 40964096, 20482048, 1460, 6505, 10001, 36, 33
0.773239, 40964096, 20482048, 1107, 3211, 10001, 35, 31
0.773239, 40960000, 20480000, 1626, 5753, 10000, 49, 41
0.773239, 40960000, 20480000, 911, 3655, 10000, 26, 26
0.773239, 41005056, 20502528, 973, 4607, 10011, 33, 33
0.773239, 40992768, 20496384, 1040, 4124, 10008, 35, 31
0.773239, 40988672, 20494336, 1057, 4352, 10007, 36, 30
0.773239, 41005056, 20502528, 1337, 4731, 10011, 37, 29
0.773239, 40964096, 20482048, 813, 3311, 10001, 26, 26
0.773239, 40984576, 20492288, 1057, 3700, 10006, 31, 30
0.773239, 40968192, 20484096, 1440, 6418, 10002, 30, 29
0.773239, 40988672, 20494336, 1303, 5428, 10007, 39, 35
0.773239, 40992768, 20496384, 790, 2171, 10008, 24, 23
0.773239, 40980480, 20490240, 1706, 7363, 10005, 37, 34
0.773239, 40988672, 20494336, 1505, 5491, 10007, 35, 35
0.773239, 40976384, 20488192, 1258, 5403, 10004, 35, 25
0.773239, 41005056, 20502528, 1046, 3452, 10011, 31, 28
0.773239, 40988672, 20494336, 1047, 4211, 10007, 31, 28
0.773239, 40964096, 20482048, 1138, 4719, 10001, 32, 28
0.773239, 41009152, 20504576, 1447, 5183, 10012, 36, 35
0.773239, 41000960, 20500480, 1122, 4137, 10010, 24, 18
0.773239, 41000960, 20500480, 1555, 6672, 10010, 42, 37
0.773239, 40960000, 20480000, 1592, 5667, 10000, 35, 31
0.773239, 41009152, 20504576, 623, 1402, 10012, 25, 20
0.773239, 40972288, 20486144, 1223, 4080, 10003, 36, 33
0.773239, 40972288, 20486144, 1044, 5019, 10003, 33, 34
0.773239, 40968192, 20484096, 1441, 4941, 10002, 43, 36
0.773239, 40992768, 20496384, 982, 3345, 10008, 29, 24
0.773239, 41000960, 20500480, 1197, 4539, 10010, 33, 30
0.773239, 40964096, 20482048, 1569, 8522, 10001, 38, 37
0.773239, 41009152, 20504576, 1604, 5292, 10012, 43, 39
0.773239, 41013248, 20506624, 920, 3757, 10013, 30, 26
0.773239, 41005056, 20502528, 1333, 5688, 10011, 36, 32
0.773239, 40984576, 20492288, 1164, 4118, 10006, 37, 34
0.773239, 40984576, 20492288, 1638, 6881, 10006, 43, 40
0.773239, 40980480, 20490240, 1577, 5520, 10005, 40, 36
0.773239, 41000960, 20500480, 1629, 5634, 10010, 32, 29
0.773239, 41000960, 20500480, 953, 3475, 10010, 34, 23
0.773239, 40980480, 20490240, 731, 3595, 10005, 30, 26
0.773239, 41009152, 20504576, 1100, 4871, 10012, 41, 39
0.773239, 40984576, 20492288, 1702, 6796, 10006, 40, 35
0.773239, 40996864, 20498432, 1396, 4323, 10009, 34, 28
0.773239, 41009152, 20504576, 1306, 4461, 10012, 33, 29
0.773239, 40960000, 20480000, 1010, 3251, 10000, 39, 38
0.773239, 41017344, 20508672, 1442, 5970, 10014, 40, 37
0.773239, 40976384, 20488192, 1573, 6221, 10004, 29, 25
0.773239, 41013248, 20506624, 1026, 3424, 10013, 33, 27
0.773239, 41017344, 20508672, 1132, 5884, 10014, 32, 32
0.773239, 40960000, 20480000, 1505, 5876, 10000, 42, 36
0.773239, 41009152, 20504576, 771, 2491, 10012, 30, 29
0.773239, 40964096, 20482048, 1046, 4684, 10001, 34, 30
0.773239, 40992768, 20496384, 1373, 5494, 10008, 41, 38
0.773239, 41025536, 20512768, 1308, 4949, 10016, 37, 34
0.773239, 41000960, 20500480, 1046, 2822, 10010, 33, 29
0.773239, 40976384, 20488192, 839, 3394, 10004, 28, 24
0.773239, 41005056, 20502528, 936, 4460, 10011, 35, 33
0.773239, 40996864, 20498432, 1682, 6342, 10009, 40, 38
0.773239, 40996864, 20498432, 1685, 6202, 10009, 44, 39
0.773239, 40968192, 20484096, 1751, 7668, 10002, 43, 37
0.773239, 41013248, 20506624, 1253, 3991, 10013, 40, 38
0.773239, 41000960, 20500480, 1359, 4553, 10010, 31, 28
0.773239, 41033728, 20516864, 1119, 4978, 10018, 44, 36
0.773239, 40964096, 20482048, 1341, 5078, 10001, 41, 33
0.773239, 40980480, 20490240, 1006, 3612, 10005, 38, 33
0.773239, 39714816, 19857408, 1203, 4400, 9696, 39, 26
0.773239, 41009152, 20504576, 928, 3632, 10012, 31, 25
0.761960, 41041920, 20520960, 340, 1750, 10020, 16, 15
0.773239, 41000960, 20500480, 1141, 4370, 10010, 33, 30
0.761960, 40976384, 20488192, 831, 3705, 10004, 29, 25
0.773239, 41013248, 20506624, 1155, 3614, 10013, 42, 37
0.761960, 41021440, 20510720, 202, 271, 10015, 14, 10
0.773239, 40992768, 20496384, 1472, 5640, 10008, 39, 35
0.761960, 40976384, 20488192, 949, 3948, 10004, 27, 21
0.773239, 41000960, 20500480, 772, 4241, 10010, 28, 21
0.761960, 40976384, 20488192, 414, 1307, 10004, 11, 9
0.773239, 39383040, 19691520, 1194, 4575, 9615, 30, 25
0.761960, 40972288, 20486144, 402, 1490, 10003, 24, 20
0.761960, 40996864, 20498432, 622, 2063, 10009, 25, 20
0.761960, 40976384, 20488192, 728, 2722, 10004, 31, 27
0.761960, 40992768, 20496384, 607, 2527, 10008, 18, 14
0.761960, 40960000, 20480000, 683, 2481, 10000, 23, 19
0.761960, 41000960, 20500480, 519, 1583, 10010, 26, 21
0.761960, 41000960, 20500480, 338, 1055, 10010, 21, 13
0.761960, 40968192, 20484096, 328, 1695, 10002, 18, 15
0.761960, 40992768, 20496384, 723, 3381, 10008, 26, 24
0.761960, 41013248, 20506624, 560, 1746, 10013, 22, 17
0.761960, 40968192, 20484096, 683, 2275, 10002, 20, 17
0.761960, 40984576, 20492288, 597, 2295, 10006, 17, 16
0.761960, 40960000, 20480000, 501, 2461, 10000, 22, 18
0.761960, 41013248, 20506624, 644, 2795, 10013, 21, 18
0.761960, 40996864, 20498432, 694, 2431, 10009, 27, 23
0.761960, 40992768, 20496384, 485, 1521, 10008, 23, 19
0.761960, 40972288, 20486144, 494, 1726, 10003, 22, 18
0.761960, 41021440, 20510720, 685, 2430, 10015, 17, 15
0.761960, 41013248, 20506624, 1031, 3976, 10013, 35, 29
0.761960, 41017344, 20508672, 408, 2258, 10014, 23, 19
0.761960, 40992768, 20496384, 388, 934, 10008, 21, 16
0.761960, 40960000, 20480000, 753, 2474, 10000, 29, 26
0.761960, 41017344, 20508672, 813, 2630, 10014, 33, 29
0.761960, 40972288, 20486144, 531, 1806, 10003, 21, 19
0.761960, 40988672, 20494336, 390, 1404, 10007, 21, 16
0.761960, 40992768, 20496384, 426, 1513, 10008, 25, 22
0.761960, 41029632, 20514816, 1180, 3310, 10017, 29, 24
0.761960, 41009152, 20504576, 773, 2093, 10012, 25, 20
0.761960, 40980480, 20490240, 810, 4260, 10005, 26, 20
0.761960, 40980480, 20490240, 909, 2710, 10005, 22, 21
0.761960, 41017344, 20508672, 597, 1721, 10014, 23, 17
0.761960, 40980480, 20490240, 471, 791, 10005, 25, 16
0.761960, 41025536, 20512768, 417, 2159, 10016, 18, 16
0.761960, 41000960, 20500480, 694, 3407, 10010, 29, 24
0.761960, 41013248, 20506624, 420, 1955, 10013, 19, 16
0.761960, 40964096, 20482048, 370, 1178, 10001, 15, 12
0.761960, 40972288, 20486144, 433, 1677, 10003, 23, 16
0.761960, 40984576, 20492288, 513, 1431, 10006, 22, 16
0.761960, 40964096, 20482048, 760, 2676, 10001, 24, 18
0.761960, 41029632, 20514816, 557, 1526, 10017, 24, 18
0.761960, 40992768, 20496384, 646, 2087, 10008, 17, 14
0.761960, 41021440, 20510720, 648, 1962, 10015, 24, 20
0.761960, 41017344, 20508672, 522, 2081, 10014, 22, 19
0.761960, 40964096, 20482048, 452, 1821, 10001, 16, 14
0.761960, 40972288, 20486144, 1303, 2996, 10003, 34, 25
0.761960, 40984576, 20492288, 826, 3397, 10006, 27, 24
0.761960, 40976384, 20488192, 774, 2084, 10004, 21, 15
0.761960, 40996864, 20498432, 969, 3554, 10009, 23, 18
0.761960, 41009152, 20504576, 601, 2210, 10012, 25, 18
0.761960, 40972288, 20486144, 775, 2967, 10003, 26, 25
0.761960, 41009152, 20504576, 525, 1561, 10012, 26, 19
0.761960, 40972288, 20486144, 435, 1419, 10003, 19, 17
0.761960, 40984576, 20492288, 1059, 3347, 10006, 27, 23
0.761960, 41037824, 20518912, 428, 1905, 10019, 16, 12
0.761960, 40980480, 20490240, 343, 590, 10005, 14, 9
0.761960, 40992768, 20496384, 435, 1453, 10008, 18, 13
0.761960, 40960000, 20480000, 588, 2477, 10000, 32, 27
0.761960, 40976384, 20488192, 671, 2755, 10004, 20, 19
0.761960, 40964096, 20482048, 551, 2952, 10001, 27, 19
0.761960, 40968192, 20484096, 354, 1355, 10002, 20, 18
0.761960, 41005056, 20502528, 688, 2657, 10011, 32, 25
0.761960, 41009152, 20504576, 1012, 3530, 10012, 31, 24
0.761960, 41009152, 20504576, 1055, 3842, 10012, 26, 22
0.761960, 40996864, 20498432, 488, 1514, 10009, 20, 20
0.761960, 40984576, 20492288, 435, 2313, 10006, 18, 16
0.761960, 40980480, 20490240, 569, 2534, 10005, 23, 18
0.761960, 40976384, 20488192, 724, 2363, 10004, 25, 19
0.761960, 40968192, 20484096, 625, 1671, 10002, 21, 14
0.761960, 40968192, 20484096, 802, 2865, 10002, 31, 24
0.761960, 41013248, 20506624, 521, 2030, 10013, 23, 19
0.761960, 41005056, 20502528, 321, 1488, 10011, 17, 16
0.761960, 40992768, 20496384, 1017, 3775, 10008, 30, 26
0.761960, 40972288, 20486144, 788, 2863, 10003, 25, 21
0.761960, 40960000, 20480000, 667, 3017, 10000, 22, 19
0.761960, 40984576, 20492288, 606, 1955, 10006, 25, 22
0.761960, 40964096, 20482048, 693, 2643, 10001, 29, 22
0.761960, 41000960, 20500480, 619, 2152, 10010, 22, 16
0.761960, 40980480, 20490240, 433, 1071, 10005, 17, 16
0.761960, 40984576, 20492288, 914, 4434, 10006, 27, 24
0.761960, 41000960, 20500480, 634, 2667, 10010, 28, 28
0.761960, 40984576, 20492288, 867, 4197, 10006, 29, 23
0.761960, 41000960, 20500480, 986, 3974, 10010, 27, 23
0.761960, 40976384, 20488192, 534, 2501, 10004, 20, 19
0.761960, 40980480, 20490240, 564, 2149, 10005, 34, 28
0.761960, 41009152, 20504576, 360, 1459, 10012, 23, 18
0.761960, 40996864, 20498432, 702, 2413, 10009, 30, 24
0.761960, 39497728, 19748864, 916, 3477, 9643, 28, 24
0.761960, 40992768, 20496384, 618, 2976, 10008, 22, 18
0.750682, 40984576, 20492288, 333, 827, 10006, 19, 12
0.761960, 41000960, 20500480, 451, 1542, 10010, 22, 20
0.750682, 41033728, 20516864, 279, 712, 10018, 15, 11
0.761960, 41005056, 20502528, 637, 1766, 10011, 35, 27
0.750682, 40976384, 20488192, 387, 1195, 10004, 17, 15
0.761960, 40980480, 20490240, 851, 2744, 10005, 29, 23
0.750682, 40968192, 20484096, 512, 1754, 10002, 21, 21
0.761960, 41000960, 20500480, 462, 1391, 10010, 26, 19
0.750682, 40992768, 20496384, 265, 670, 10008, 19, 14
0.761960, 41017344, 20508672, 626, 2448, 10014, 19, 14
0.750682, 40960000, 20480000, 180, 614, 10000, 8, 7
0.761960, 40976384, 20488192, 422, 1305, 10004, 25, 17
0.750682, 40996864, 20498432, 277, 1258, 10009, 10, 10
0.761960, 39469056, 19734528, 579, 2715, 9636, 24, 21
0.750682, 41013248, 20506624, 141, 455, 10013, 12, 8
0.750682, 41009152, 20504576, 274, 826, 10012, 12, 6
0.750682, 40960000, 20480000, 208, 321, 10000, 12, 9
0.750682, 41005056, 20502528, 367, 1541, 10011, 13, 11
0.750682, 41005056, 20502528, 247, 1065, 10011, 15, 10
0.750682, 40980480, 20490240, 340, 1410, 10005, 20, 17
0.750682, 41013248, 20506624, 789, 3032, 10013, 22, 19
0.750682, 40972288, 20486144, 292, 799, 10003, 16, 9
0.750682, 40980480, 20490240, 306, 965, 10005, 11, 8
0.750682, 40984576, 20492288, 414, 1158, 10006, 16, 14
0.750682, 40964096, 20482048, 345, 1320, 10001, 18, 13
0.750682, 41005056, 20502528, 645, 2490, 10011, 16, 14
0.750682, 41037824, 20518912, 287, 1087, 10019, 18, 15
0.750682, 40972288, 20486144, 409, 1976, 10003, 14, 13
0.750682, 40980480, 20490240, 335, 981, 10005, 18, 13
0.750682, 41013248, 20506624, 569, 1673, 10013, 12, 8
0.750682, 41033728, 20516864, 291, 1095, 10018, 13, 12
0.750682, 40988672, 20494336, 286, 1152, 10007, 19, 11
0.750682, 41017344, 20508672, 162, 714, 10014, 12, 11
0.750682, 40992768, 20496384, 392, 1042, 10008, 23, 15
0.750682, 40992768, 20496384, 446, 1364, 10008, 12, 10
0.750682, 40980480, 20490240, 448, 1663, 10005, 22, 14
0.750682, 41021440, 20510720, 205, 523, 10015, 19, 15
0.750682, 41009152, 20504576, 452, 1494, 10012, 19, 15
0.750682, 40980480, 20490240, 152, 474, 10005, 14, 13
0.750682, 40968192, 20484096, 137, 287, 10002, 10, 8
0.750682, 40976384, 20488192, 348, 869, 10004, 21, 14
0.750682, 40960000, 20480000, 312, 1262, 10000, 16, 11
0.750682, 40976384, 20488192, 351, 1111, 10004, 14, 11
0.750682, 40972288, 20486144, 317, 982, 10003, 15, 10
0.750682, 40980480, 20490240, 277, 1092, 10005, 19, 16
0.750682, 41005056, 20502528, 290, 925, 10011, 18, 12
0.750682, 40984576, 20492288, 456, 2200, 10006, 28, 26
0.750682, 40976384, 20488192, 466, 2171, 10004, 27, 21
0.750682, 41000960, 20500480, 169, 415, 10010, 16, 14
0.750682, 40968192, 20484096, 418, 2006, 10002, 21, 16
0.750682, 40976384, 20488192, 492, 1597, 10004, 24, 18
0.750682, 41029632, 20514816, 427, 1088, 10017, 17, 11
0.750682, 40980480, 20490240, 233, 1442, 10005, 13, 14
0.750682, 41021440, 20510720, 256, 599, 10015, 14, 11
0.750682, 41025536, 20512768, 338, 1152, 10016, 18, 11
0.750682, 41009152, 20504576, 102, 192, 10012, 10, 5
0.750682, 40992768, 20496384, 459, 1184, 10008, 16, 12
0.750682, 41009152, 20504576, 501, 1830, 10012, 21, 17
0.750682, 40976384, 20488192, 460, 1639, 10004, 16, 9
0.750682, 40992768, 20496384, 286, 742, 10008, 16, 11
0.750682, 40976384, 20488192, 695, 2754, 10004, 25, 20
0.750682, 41005056, 20502528, 453, 1430, 10011, 12, 10
0.750682, 40972288, 20486144, 236, 1070, 10003, 12, 11
0.750682, 40964096, 20482048, 381, 1110, 10001, 17, 15
0.750682, 40980480, 20490240, 249, 1002, 10005, 16, 14
0.750682, 40996864, 20498432, 250, 1068, 10009, 14, 11
0.750682, 40996864, 20498432, 317, 1079, 10009, 14, 12
0.750682, 40964096, 20482048, 175, 611, 10001, 13, 11
0.750682, 40972288, 20486144, 178, 661, 10003, 12, 8
0.750682, 41021440, 20510720, 265, 446, 10015, 18, 15
0.750682, 40968192, 20484096, 420, 1402, 10002, 17, 12
0.750682, 41017344, 20508672, 501, 1903, 10014, 22, 19
0.750682, 41017344, 20508672, 219, 761, 10014, 17, 14
0.750682, 41021440, 20510720, 347, 700, 10015, 22, 14
0.750682, 41000960, 20500480, 380, 1447, 10010, 13, 12
0.750682, 40976384, 20488192, 240, 868, 10004, 19, 16
0.750682, 40972288, 20486144, 237, 897, 10003, 12, 10
0.750682, 41009152, 20504576, 953, 2190, 10012, 20, 13
0.750682, 41005056, 20502528, 409, 1828, 10011, 18, 16
0.750682, 41009152, 20504576, 243, 1178, 10012, 12, 11
0.750682, 41005056, 20502528, 226, 653, 10011, 12, 7
0.750682, 40988672, 20494336, 292, 1789, 10007, 16, 14
0.750682, 41017344, 20508672, 596, 2019, 10014, 19, 16
0.750682, 41005056, 20502528, 265, 697, 10011, 18, 16
0.750682, 40984576, 20492288, 365, 1409, 10006, 20, 15
0.750682, 41000960, 20500480, 539, 1806, 10010, 23, 19
0.750682, 40996864, 20498432, 273, 737, 10009, 13, 9
0.750682, 41000960, 20500480, 240, 1351, 10010, 16, 17
0.750682, 40968192, 20484096, 463, 1380, 10002, 14, 12
0.750682, 40972288, 20486144, 300, 1092, 10003, 9, 6
0.750682, 40960000, 20480000, 578, 2184, 10000, 23, 18
0.750682, 40964096, 20482048, 136, 198, 10001, 10, 6
0.750682, 40972288, 20486144, 264, 618, 10003, 18, 11
0.750682, 41000960, 20500480, 272, 503, 10010, 18, 10
0.750682, 41033728, 20516864, 734, 2210, 10018, 26, 22
0.750682, 40996864, 20498432, 237, 749, 10009, 18, 12
0.750682, 40960000, 20480000, 233, 851, 10000, 10, 10
0.750682, 39358464, 19679232, 222, 625, 9609, 18, 15
0.750682, 40972288, 20486144, 238, 555, 10003, 18, 15
0.739403, 40980480, 20490240, 366, 1561, 10005, 13, 11
0.750682, 41013248, 20506624, 467, 1822, 10013, 18, 13
0.739403, 40992768, 20496384, 334, 1029, 10008, 16, 11
0.750682, 40972288, 20486144, 420, 1207, 10003, 19, 12
0.739403, 41017344, 20508672, 231, 1008, 10014, 11, 6
0.750682, 41013248, 20506624, 186, 670, 10013, 10, 7
0.739403, 41009152, 20504576, 340, 812, 10012, 15, 9
0.750682, 41005056, 20502528, 147, 470, 10011, 6, 5
0.739403, 40972288, 20486144, 225, 637, 10003, 16, 15
0.750682, 40968192, 20484096, 332, 1334, 10002, 21, 15
0.739403, 40976384, 20488192, 285, 990, 10004, 11, 8
0.750682, 40972288, 20486144, 553, 1720, 10003, 23, 17
0.739403, 40976384, 20488192, 217, 434, 10004, 18, 12
0.750682, 40984576, 20492288, 264, 636, 10006, 15, 12
0.739403, 41025536, 20512768, 188, 879, 10016, 9, 5
0.750682, 39477248, 19738624, 488, 1379, 9638, 24, 19
0.739403, 40968192, 20484096, 150, 391, 10002, 11, 8
0.739403, 41000960, 20500480, 444, 1378, 10010, 18, 16
0.739403, 40996864, 20498432, 158, 432, 10009, 13, 9
0.739403, 40968192, 20484096, 216, 769, 10002, 7, 9
0.739403, 41017344, 20508672, 106, 445, 10014, 11, 10
0.739403, 40968192, 20484096, 210, 665, 10002, 16, 14
0.739403, 40964096, 20482048, 436, 1665, 10001, 20, 14
0.739403, 40972288, 20486144, 308, 743, 10003, 18, 11
0.739403, 40992768, 20496384, 269, 1022, 10008, 12, 8
0.739403, 40984576, 20492288, 113, 247, 10006, 9, 6
0.739403, 40964096, 20482048, 162, 679, 10001, 11, 8
0.739403, 40988672, 20494336, 230, 580, 10007, 13, 9
0.739403, 40972288, 20486144, 206, 737, 10003, 12, 9
0.739403, 40996864, 20498432, 203, 717, 10009, 11, 8
0.739403, 40988672, 20494336, 163, 450, 10007, 13, 8
0.739403, 40976384, 20488192, 341, 931, 10004, 22, 19
0.739403, 40976384, 20488192, 157, 610, 10004, 11, 7
0.739403, 41005056, 20502528, 158, 387, 10011, 12, 7
0.739403, 40964096, 20482048, 343, 881, 10001, 15, 10
0.739403, 40996864, 20498432, 125, 410, 10009, 6, 8
0.739403, 40964096, 20482048, 390, 1279, 10001, 12, 9
0.739403, 40992768, 20496384, 319, 1140, 10008, 18, 16
0.739403, 40988672, 20494336, 428, 1027, 10007, 21, 14
0.739403, 41005056, 20502528, 81, 106, 10011, 9, 6
0.739403, 40980480, 20490240, 273, 699, 10005, 15, 11
0.739403, 40996864, 20498432, 190, 359, 10009, 15, 8
0.739403, 40988672, 20494336, 155, 358, 10007, 17, 13
0.739403, 41013248, 20506624, 225, 571, 10013, 16, 12
0.739403, 40972288, 20486144, 100, 148, 10003, 9, 5
0.739403, 40984576, 20492288, 164, 569, 10006, 11, 8
0.739403, 40988672, 20494336, 331, 1424, 10007, 13, 7
0.739403, 40992768, 20496384, 250, 1109, 10008, 15, 12
0.739403, 40980480, 20490240, 243, 800, 10005, 10, 8
0.739403, 40988672, 20494336, 135, 139, 10007, 12, 6
0.739403, 40984576, 20492288, 278, 789, 10006, 15, 10
0.739403, 40996864, 20498432, 213, 381, 10009, 16, 11
0.739403, 40988672, 20494336, 203, 1110, 10007, 8, 7
0.739403, 41000960, 20500480, 256, 722, 10010, 15, 12
0.739403, 40976384, 20488192, 166, 750, 10004, 9, 8
0.739403, 40972288, 20486144, 117, 70, 10003, 7, 4
0.739403, 40992768, 20496384, 168, 846, 10008, 12, 12
0.739403, 40972288, 20486144, 265, 497, 10003, 19, 11
0.739403, 41000960, 20500480, 280, 993, 10010, 18, 13
0.739403, 40960000, 20480000, 214, 428, 10000, 12, 7
0.739403, 40972288, 20486144, 234, 626, 10003, 18, 11
0.739403, 40984576, 20492288, 165, 362, 10006, 9, 5
0.739403, 40964096, 20482048, 188, 769, 10001, 11, 8
0.739403, 41005056, 20502528, 497, 1102, 10011, 18, 10
0.739403, 40988672, 20494336, 244, 789, 10007, 13, 10
0.739403, 41013248, 20506624, 227, 1026, 10013, 16, 12
0.739403, 40972288, 20486144, 316, 832, 10003, 11, 8
0.739403, 40972288, 20486144, 163, 156, 10003, 13, 8
0.739403, 40988672, 20494336, 189, 465, 10007, 17, 11
0.739403, 40988672, 20494336, 383, 1213, 10007, 16, 10
0.739403, 41025536, 20512768, 161, 823, 10016, 12, 10
0.739403, 40980480, 20490240, 320, 787, 10005, 10, 7
0.739403, 40988672, 20494336, 141, 893, 10007, 12, 9
0.739403, 40992768, 20496384, 263, 1275, 10008, 17, 14
0.739403, 41005056, 20502528, 368, 851, 10011, 18, 11
0.739403, 40968192, 20484096, 518, 953, 10002, 13, 10
0.739403, 40960000, 20480000, 114, 476, 10000, 8, 8
0.739403, 40988672, 20494336, 229, 729, 10007, 12, 8
0.739403, 41000960, 20500480, 164, 592, 10010, 12, 11
0.739403, 40992768, 20496384, 140, 344, 10008, 14, 9
0.739403, 40988672, 20494336, 108, 210, 10007, 8, 3
0.739403, 40996864, 20498432, 312, 954, 10009, 18, 12
0.739403, 41000960, 20500480, 270, 729, 10010, 13, 7
0.739403, 40964096, 20482048, 321, 1418, 10001, 13, 10
0.739403, 40960000, 20480000, 95, 385, 10000, 10, 9
0.739403, 40972288, 20486144, 113, 221, 10003, 8, 6
0.739403, 41017344, 20508672, 449, 1328, 10014, 18, 13
0.739403, 40992768, 20496384, 321, 782, 10008, 11, 9
0.739403, 41021440, 20510720, 186, 420, 10015, 16, 11
0.739403, 40968192, 20484096, 273, 1014, 10002, 12, 9
0.739403, 40960000, 20480000, 200, 782, 10000, 9, 4
0.739403, 40976384, 20488192, 246, 395, 10004, 15, 8
0.739403, 40988672, 20494336, 205, 300, 10007, 14, 9
0.739403, 41013248, 20506624, 362, 1384, 10013, 21, 15
0.739403, 41005056, 20502528, 130, 362, 10011, 9, 6
0.739403, 40964096, 20482048, 131, 805, 10001, 9, 9
0.739403, 41009152, 20504576, 392, 1499, 10012, 18, 12
0.739403, 39727104, 19863552, 249, 649, 9699, 11, 8
0.739403, 40980480, 20490240, 179, 411, 10005, 13, 9
0.728124, 40992768, 20496384, 154, 300, 10008, 10, 5
0.739403, 40992768, 20496384, 327, 1448, 10008, 16, 15
0.728124, 40976384, 20488192, 200, 690, 10004, 16, 14
0.739403, 40968192, 20484096, 157, 456, 10002, 6, 4
0.728124, 40996864, 20498432, 177, 232, 10009, 13, 4
0.739403, 41029632, 20514816, 302, 1210, 10017, 16, 13
0.728124, 40996864, 20498432, 128, 255, 10009, 11, 6
0.739403, 41005056, 20502528, 102, 336, 10011, 12, 9
0.728124, 40992768, 20496384, 113, 366, 10008, 7, 6
0.739403, 41000960, 20500480, 388, 1429, 10010, 16, 11
0.728124, 40972288, 20486144, 138, 99, 10003, 10, 4
0.739403, 40996864, 20498432, 241, 698, 10009, 14, 9
0.728124, 40988672, 20494336, 146, 236, 10007, 11, 7
0.728124, 40964096, 20482048, 128, 526, 10001, 14, 13
0.739403, 40988672, 20494336, 144, 424, 10007, 13, 8
0.728124, 41025536, 20512768, 211, 546, 10016, 15, 9
0.739403, 40976384, 20488192, 239, 806, 10004, 12, 8
0.728124, 40996864, 20498432, 155, 181, 10009, 11, 6
0.739403, 39575552, 19787776, 127, 422, 9662, 9, 8
0.728124, 41013248, 20506624, 24, 7, 10013, 2, 1
0.728124, 40968192, 20484096, 92, 230, 10002, 7, 6
0.728124, 40964096, 20482048, 223, 608, 10001, 17, 10
0.728124, 40968192, 20484096, 132, 138, 10002, 11, 6
0.728124, 40960000, 20480000, 221, 396, 10000, 16, 11
0.728124, 40980480, 20490240, 111, 872, 10005, 11, 9
0.728124, 41009152, 20504576, 261, 1184, 10012, 11, 9
0.728124, 41005056, 20502528, 159, 413, 10011, 9, 6
0.728124, 41021440, 20510720, 224, 632, 10015, 11, 9
0.728124, 40976384, 20488192, 152, 194, 10004, 13, 9
0.728124, 40996864, 20498432, 69, 480, 10009, 9, 7
0.728124, 41029632, 20514816, 207, 905, 10017, 11, 10
0.728124, 40976384, 20488192, 86, 299, 10004, 9, 7
0.728124, 40964096, 20482048, 109, 235, 10001, 10, 6
0.728124, 41005056, 20502528, 62, 116, 10011, 7, 4
0.728124, 41000960, 20500480, 44, 122, 10010, 7, 7
0.728124, 40980480, 20490240, 167, 539, 10005, 11, 7
0.728124, 41029632, 20514816, 208, 538, 10017, 17, 12
0.728124, 40988672, 20494336, 135, 128, 10007, 11, 7
0.728124, 41025536, 20512768, 80, 268, 10016, 7, 5
0.728124, 40960000, 20480000, 99, 174, 10000, 9, 5
0.728124, 40964096, 20482048, 178, 785, 10001, 11, 5
0.728124, 41000960, 20500480, 126, 319, 10010, 10, 6
0.728124, 40992768, 20496384, 194, 394, 10008, 11, 5
0.728124, 41029632, 20514816, 172, 520, 10017, 9, 6
0.728124, 40972288, 20486144, 124, 448, 10003, 10, 10
0.728124, 41037824, 20518912, 115, 109, 10019, 6, 4
0.728124, 40972288, 20486144, 159, 300, 10003, 18, 11
0.728124, 41000960, 20500480, 160, 312, 10010, 13, 9
0.728124, 40968192, 20484096, 52, 32, 10002, 5, 2
0.728124, 41009152, 20504576, 125, 372, 10012, 11, 6
0.728124, 41000960, 20500480, 174, 509, 10010, 7, 5
0.728124, 40996864, 20498432, 113, 85, 10009, 9, 3
0.728124, 40972288, 20486144, 155, 422, 10003, 10, 6
0.728124, 40976384, 20488192, 108, 184, 10004, 10, 6
0.728124, 41017344, 20508672, 226, 551, 10014, 16, 10
0.728124, 41009152, 20504576, 303, 1043, 10012, 15, 12
0.728124, 41017344, 20508672, 178, 325, 10014, 12, 6
0.728124, 40972288, 20486144, 106, 168, 10003, 10, 7
0.728124, 41009152, 20504576, 34, 114, 10012, 4, 4
0.728124, 40968192, 20484096, 299, 955, 10002, 14, 10
0.728124, 40968192, 20484096, 120, 32, 10002, 11, 4
0.728124, 40992768, 20496384, 134, 307, 10008, 14, 11
0.728124, 41005056, 20502528, 46, 16, 10011, 4, 1
0.728124, 40972288, 20486144, 93, 104, 10003, 7, 5
0.728124, 40968192, 20484096, 107, 264, 10002, 11, 8
0.728124, 41013248, 20506624, 97, 341, 10013, 7, 3
0.728124, 40996864, 20498432, 114, 471, 10009, 7, 4
0.728124, 41021440, 20510720, 252, 1012, 10015, 12, 9
0.728124, 40980480, 20490240, 132, 412, 10005, 11, 7
0.728124, 40988672, 20494336, 118, 333, 10007, 11, 10
0.728124, 41029632, 20514816, 86, 72, 10017, 8, 4
0.728124, 40984576, 20492288, 169, 307, 10006, 15, 12
0.728124, 41021440, 20510720, 145, 344, 10015, 14, 9
0.728124, 41005056, 20502528, 247, 575, 10011, 11, 6
0.728124, 40980480, 20490240, 218, 304, 10005, 16, 7
0.728124, 41021440, 20510720, 67, 64, 10015, 7, 4
0.728124, 40976384, 20488192, 203, 434, 10004, 14, 10
0.728124, 40976384, 20488192, 136, 72, 10004, 10, 4
0.728124, 40968192, 20484096, 220, 838, 10002, 11, 6
0.728124, 41013248, 20506624, 138, 369, 10013, 10, 7
0.728124, 40972288, 20486144, 149, 1158, 10003, 12, 12
0.728124, 40988672, 20494336, 61, 66, 10007, 6, 4
0.728124, 40992768, 20496384, 165, 1243, 10008, 8, 6
0.728124, 40984576, 20492288, 227, 448, 10006, 17, 12
0.728124, 40984576, 20492288, 154, 286, 10006, 14, 9
0.728124, 41000960, 20500480, 107, 345, 10010, 11, 10
0.728124, 40968192, 20484096, 143, 424, 10002, 13, 7
0.728124, 41005056, 20502528, 160, 537, 10011, 7, 4
0.728124, 40996864, 20498432, 116, 265, 10009, 10, 5
0.728124, 41009152, 20504576, 148, 331, 10012, 12, 8
0.728124, 41013248, 20506624, 284, 543, 10013, 14, 5
0.728124, 40964096, 20482048, 209, 430, 10001, 11, 6
0.728124, 40988672, 20494336, 148, 427, 10007, 10, 7
0.728124, 40964096, 20482048, 161, 335, 10001, 14, 11
0.728124, 40992768, 20496384, 109, 352, 10008, 10, 7
0.728124, 41013248, 20506624, 62, 112, 10013, 6, 3
0.728124, 39325696, 19662848, 207, 677, 9601, 12, 10
0.728124, 41009152, 20504576, 310, 648, 10012, 15, 11
0.716845, 41009152, 20504576, 99, 410, 10012, 8, 8
0.728124, 40980480, 20490240, 183, 351, 10005, 15, 9
0.716845, 40968192, 20484096, 103, 264, 10002, 8, 6
0.728124, 40976384, 20488192, 165, 446, 10004, 10, 8
0.716845, 40964096, 20482048, 208, 562, 10001, 6, 4
0.728124, 41021440, 20510720, 56, 61, 10015, 6, 5
0.716845, 41041920, 20520960, 94, 147, 10020, 7, 5
0.728124, 40968192, 20484096, 87, 252, 10002, 7, 6
0.716845, 40968192, 20484096, 160, 766, 10002, 9, 6
0.728124, 41005056, 20502528, 147, 120, 10011, 9, 5
0.716845, 41009152, 20504576, 80, 258, 10012, 5, 5
0.728124, 40992768, 20496384, 108, 192, 10008, 10, 7
0.716845, 41009152, 20504576, 125, 387, 10012, 13, 9
0.728124, 40964096, 20482048, 133, 182, 10001, 11, 6
0.716845, 40960000, 20480000, 199, 653, 10000, 10, 8
0.728124, 40980480, 20490240, 127, 250, 10005, 8, 5
0.716845, 41009152, 20504576, 144, 435, 10012, 13, 10
0.728124, 41005056, 20502528, 194, 734, 10011, 11, 9
0.716845, 40972288, 20486144, 133, 188, 10003, 13, 9
0.728124, 40972288, 20486144, 112, 166, 10003, 10, 5
0.716845, 40988672, 20494336, 119, 312, 10007, 11, 8
0.728124, 39489536, 19744768, 72, 32, 9641, 7, 3
0.716845, 41000960, 20500480, 104, 118, 10010, 10, 6
0.716845, 40984576, 20492288, 85, 120, 10006, 7, 4
0.716845, 41021440, 20510720, 145, 460, 10015, 9, 5
0.716845, 40996864, 20498432, 132, 170, 10009, 10, 6
0.716845, 41005056, 20502528, 114, 184, 10011, 11, 4
0.716845, 40972288, 20486144, 134, 504, 10003, 11, 8
0.716845, 40960000, 20480000, 161, 710, 10000, 12, 10
0.716845, 40976384, 20488192, 121, 122, 10004, 10, 5
0.716845, 41005056, 20502528, 78, 16, 10011, 6, 2
0.716845, 41009152, 20504576, 51, 188, 10012, 5, 5
0.716845, 41000960, 20500480, 122, 141, 10010, 11, 7
0.716845, 41025536, 20512768, 141, 260, 10016, 13, 7
0.716845, 40960000, 20480000, 85, 56, 10000, 7, 3
0.716845, 40976384, 20488192, 89, 604, 10004, 8, 6
0.716845, 41017344, 20508672, 121, 214, 10014, 9, 4
0.716845, 40976384, 20488192, 68, 82, 10004, 6, 3
0.716845, 41009152, 20504576, 74, 120, 10012, 8, 4
0.716845, 41013248, 20506624, 105, 664, 10013, 9, 7
0.716845, 40984576, 20492288, 106, 509, 10006, 10, 6
0.716845, 40988672, 20494336, 88, 110, 10007, 9, 5
0.716845, 40968192, 20484096, 66, 80, 10002, 8, 6
0.716845, 40980480, 20490240, 130, 208, 10005, 10, 7
0.716845, 40984576, 20492288, 121, 59, 10006, 10, 5
0.716845, 40972288, 20486144, 105, 229, 10003, 9, 6
0.716845, 40984576, 20492288, 64, 168, 10006, 6, 3
0.716845, 40976384, 20488192, 142, 55, 10004, 11, 2
0.716845, 41000960, 20500480, 180, 194, 10010, 15, 8
0.716845, 40960000, 20480000, 99, 137, 10000, 8, 5
0.716845, 40988672, 20494336, 105, 256, 10007, 10, 7
0.716845, 40988672, 20494336, 102, 138, 10007, 9, 6
0.716845, 41005056, 20502528, 69, 172, 10011, 8, 6
0.716845, 41005056, 20502528, 440, 1451, 10011, 10, 7
0.716845, 41037824, 20518912, 80, 460, 10019, 3, 3
0.716845, 41013248, 20506624, 94, 52, 10013, 7, 4
0.716845, 40992768, 20496384, 135, 515, 10008, 12, 9
0.716845, 40968192, 20484096, 82, 192, 10002, 6, 3
0.716845, 40996864, 20498432, 74, 110, 10009, 6, 5
0.716845, 40964096, 20482048, 114, 237, 10001, 11, 7
0.716845, 40976384, 20488192, 58, 140, 10004, 5, 3
0.716845, 41021440, 20510720, 77, 44, 10015, 7, 3
0.716845, 40980480, 20490240, 125, 276, 10005, 12, 6
0.716845, 41000960, 20500480, 201, 803, 10010, 8, 7
0.716845, 41009152, 20504576, 167, 332, 10012, 14, 8
0.716845, 40984576, 20492288, 90, 56, 10006, 10, 4
0.716845, 41013248, 20506624, 60, 134, 10013, 5, 4
0.716845, 40976384, 20488192, 90, 100, 10004, 9, 5
0.716845, 40988672, 20494336, 94, 243, 10007, 10, 8
0.716845, 40968192, 20484096, 118, 358, 10002, 11, 7
0.716845, 40984576, 20492288, 43, 198, 10006, 5, 4
0.716845, 41033728, 20516864, 66, 232, 10018, 8, 9
0.716845, 40964096, 20482048, 177, 502, 10001, 9, 5
0.716845, 41021440, 20510720, 71, 88, 10015, 7, 3
0.716845, 41025536, 20512768, 139, 70, 10016, 13, 7
0.716845, 40980480, 20490240, 126, 310, 10005, 12, 8
0.716845, 40996864, 20498432, 119, 316, 10009, 9, 6
0.716845, 40980480, 20490240, 66, 67, 10005, 5, 2
0.716845, 40988672, 20494336, 138, 500, 10007, 10, 6
0.716845, 40988672, 20494336, 151, 491, 10007, 9, 6
0.716845, 41000960, 20500480, 143, 286, 10010, 9, 5
0.716845, 41013248, 20506624, 172, 427, 10013, 20, 16
0.716845, 40960000, 20480000, 83, 32, 10000, 6, 1
0.716845, 40972288, 20486144, 103, 147, 10003, 7, 5
0.716845, 40988672, 20494336, 106, 43, 10007, 9, 4
0.716845, 40992768, 20496384, 112, 53, 10008, 7, 2
0.716845, 40968192, 20484096, 54, 82, 10002, 6, 5
0.716845, 41013248, 20506624, 161, 348, 10013, 12, 8
0.716845, 40976384, 20488192, 87, 40, 10004, 7, 3
0.716845, 40996864, 20498432, 55, 52, 10009, 4, 3
0.716845, 41013248, 20506624, 57, 36, 10013, 5, 3
0.716845, 40996864, 20498432, 248, 841, 10009, 10, 8
0.716845, 40984576, 20492288, 97, 183, 10006, 6, 2
0.716845, 40992768, 20496384, 129, 291, 10008, 10, 7
0.716845, 40996864, 20498432, 99, 113, 10009, 9, 6
0.716845, 40960000, 20480000, 87, 224, 10000, 8, 4
0.716845, 40964096, 20482048, 82, 52, 10001, 5, 2
0.716845, 39337984, 19668992, 38, 48, 9604, 4, 2
0.716845, 41005056, 20502528, 177, 292, 10011, 14, 11
0.705566, 40996864, 20498432, 29, 128, 10009, 3, 1
0.716845, 41021440, 20510720, 99, 371, 10015, 8, 6
0.705566, 40992768, 20496384, 165, 146, 10008, 15, 6
0.716845, 40980480, 20490240, 47, 48, 10005, 4, 2
0.705566, 40996864, 20498432, 32, 90, 10009, 3, 2
0.716845, 40968192, 20484096, 145, 272, 10002, 12, 9
0.705566, 41025536, 20512768, 40, 24, 10016, 4, 2
0.716845, 40964096, 20482048, 97, 876, 10001, 5, 4
0.705566, 40972288, 20486144, 73, 41, 10003, 5, 2
0.716845, 41046016, 20523008, 86, 168, 10021, 6, 3
0.705566, 40980480, 20490240, 74, 346, 10005, 7, 5
0.716845, 41009152, 20504576, 78, 96, 10012, 8, 6
0.705566, 40960000, 20480000, 95, 113, 10000, 8, 4
0.705566, 40992768, 20496384, 55, 18, 10008, 5, 2
0.716845, 40984576, 20492288, 53, 84, 10006, 6, 4
0.705566, 40984576, 20492288, 152, 145, 10006, 12, 7
0.716845, 40972288, 20486144, 93, 69, 10003, 7, 2
0.705566, 40976384, 20488192, 95, 200, 10004, 9, 7
0.716845, 41017344, 20508672, 99, 130, 10014, 10, 5
0.705566, 41005056, 20502528, 60, 176, 10011, 7, 5
0.716845, 40960000, 20480000, 127, 693, 10000, 10, 10
0.705566, 40972288, 20486144, 138, 140, 10003, 10, 4
0.716845, 41025536, 20512768, 71, 38, 10016, 6, 3
0.705566, 41021440, 20510720, 34, 80, 10015, 4, 2
0.716845, 39526400, 19763200, 128, 219, 9650, 8, 4
0.705566, 41005056, 20502528, 95, 180, 10011, 8, 3
0.705566, 40968192, 20484096, 99, 163, 10002, 9, 6
0.705566, 41017344, 20508672, 35, 28, 10014, 4, 2
0.705566, 40972288, 20486144, 130, 136, 10003, 12, 4
0.705566, 41000960, 20500480, 149, 282, 10010, 10, 5
0.705566, 41000960, 20500480, 37, 36, 10010, 4, 3
0.705566, 40964096, 20482048, 73, 286, 10001, 7, 6
0.705566, 40976384, 20488192, 22, 68, 10004, 4, 4
0.705566, 40972288, 20486144, 7, 16, 10003, 1, 1
0.705566, 41013248, 20506624, 244, 581, 10013, 17, 12
0.705566, 40984576, 20492288, 97, 116, 10006, 9, 4
0.705566, 41033728, 20516864, 74, 84, 10018, 7, 4
0.705566, 41009152, 20504576, 135, 411, 10012, 10, 5
0.705566, 40992768, 20496384, 81, 248, 10008, 7, 5
0.705566, 41005056, 20502528, 43, 210, 10011, 6, 6
0.705566, 41033728, 20516864, 105, 202, 10018, 9, 6
0.705566, 40964096, 20482048, 128, 236, 10001, 12, 10
0.705566, 40992768, 20496384, 70, 256, 10008, 7, 4
0.705566, 41017344, 20508672, 82, 26, 10014, 7, 3
0.705566, 40984576, 20492288, 97, 240, 10006, 12, 9
0.705566, 41009152, 20504576, 66, 57, 10012, 5, 2
0.705566, 40984576, 20492288, 56, 44, 10006, 5, 2
0.705566, 40964096, 20482048, 207, 575, 10001, 9, 8
0.705566, 41000960, 20500480, 118, 128, 10010, 11, 5
0.705566, 40984576, 20492288, 86, 58, 10006, 6, 3
0.705566, 40960000, 20480000, 37, 64, 10000, 3, 1
0.705566, 41037824, 20518912, 58, 32, 10019, 5, 1
0.705566, 40964096, 20482048, 142, 167, 10001, 9, 6
0.705566, 41021440, 20510720, 126, 8, 10015, 9, 1
0.705566, 40984576, 20492288, 102, 151, 10006, 9, 5
0.705566, 41005056, 20502528, 103, 131, 10011, 8, 6
0.705566, 40992768, 20496384, 42, 0, 10008, 3, 0
0.705566, 40996864, 20498432, 156, 500, 10009, 9, 5
0.705566, 40984576, 20492288, 160, 325, 10006, 7, 4
0.705566, 41013248, 20506624, 99, 56, 10013, 9, 6
0.705566, 40980480, 20490240, 90, 7, 10005, 6, 1
0.705566, 40992768, 20496384, 89, 84, 10008, 10, 8
0.705566, 40996864, 20498432, 43, 215, 10009, 5, 4
0.705566, 40964096, 20482048, 39, 100, 10001, 7, 6
0.705566, 41017344, 20508672, 167, 486, 10014, 13, 9
0.705566, 40992768, 20496384, 105, 192, 10008, 12, 8
0.705566, 40984576, 20492288, 96, 114, 10006, 9, 5
0.705566, 40992768, 20496384, 102, 48, 10008, 9, 4
0.705566, 40972288, 20486144, 75, 35, 10003, 6, 3
0.705566, 41000960, 20500480, 59, 4, 10010, 5, 1
0.705566, 41017344, 20508672, 130, 96, 10014, 11, 3
0.705566, 41013248, 20506624, 93, 99, 10013, 7, 4
0.705566, 41021440, 20510720, 103, 162, 10015, 9, 3
0.705566, 40992768, 20496384, 56, 129, 10008, 6, 5
0.705566, 40984576, 20492288, 68, 100, 10006, 7, 4
0.705566, 40992768, 20496384, 110, 56, 10008, 10, 4
0.705566, 40980480, 20490240, 118, 80, 10005, 11, 6
0.705566, 40972288, 20486144, 89, 122, 10003, 6, 5
0.705566, 40984576, 20492288, 58, 116, 10006, 7, 5
0.705566, 41017344, 20508672, 172, 226, 10014, 13, 7
0.705566, 41029632, 20514816, 81, 40, 10017, 7, 2
0.705566, 40984576, 20492288, 199, 448, 10006, 7, 6
0.705566, 40980480, 20490240, 101, 355, 10005, 9, 6
0.705566, 40968192, 20484096, 58, 119, 10002, 5, 5
0.705566, 41013248, 20506624, 202, 74, 10013, 14, 5
0.705566, 41021440, 20510720, 68, 116, 10015, 8, 6
0.705566, 40996864, 20498432, 150, 256, 10009, 9, 7
0.705566, 41029632, 20514816, 89, 472, 10017, 7, 6
0.705566, 41009152, 20504576, 70, 37, 10012, 7, 4
0.705566, 41009152, 20504576, 86, 394, 10012, 12, 11
0.705566, 40988672, 20494336, 97, 200, 10007, 6, 5
0.705566, 40976384, 20488192, 91, 58, 10004, 9, 5
0.705566, 40996864, 20498432, 95, 256, 10009, 8, 5
0.705566, 41000960, 20500480, 87, 40, 10010, 7, 2
0.705566, 40992768, 20496384, 135, 237, 10008, 12, 7
0.705566, 40960000, 20480000, 58, 168, 10000, 8, 7
0.705566, 39251968, 19625984, 83, 177, 9583, 7, 4
0.705566, 40992768, 20496384, 118, 110, 10008, 9, 5
0.694288, 41017344, 20508672, 31, 72, 10014, 4, 3
0.705566, 40980480, 20490240, 35, 64, 10005, 4, 2
0.694288, 40964096, 20482048, 94, 235, 10001, 9, 7
0.705566, 40976384, 20488192, 55, 40, 10004, 5, 3
0.694288, 41013248, 20506624, 39, 48, 10013, 2, 1
0.705566, 40984576, 20492288, 51, 74, 10006, 7, 6
0.694288, 40984576, 20492288, 197, 511, 10006, 13, 9
0.705566, 41021440, 20510720, 124, 116, 10015, 12, 5
0.694288, 40976384, 20488192, 26, 0, 10004, 2, 0
0.705566, 40972288, 20486144, 70, 276, 10003, 6, 6
0.694288, 40980480, 20490240, 33, 140, 10005, 4, 3
0.705566, 40988672, 20494336, 59, 180, 10007, 6, 4
0.694288, 40960000, 20480000, 101, 400, 10000, 9, 8
0.694288, 40980480, 20490240, 54, 40, 10005, 5, 2
0.705566, 40972288, 20486144, 85, 178, 10003, 7, 5
0.694288, 40984576, 20492288, 132, 144, 10006, 10, 3
0.705566, 40964096, 20482048, 74, 80, 10001, 7, 3
0.694288, 40988672, 20494336, 28, 94, 10007, 3, 3
0.705566, 40984576, 20492288, 73, 0, 10006, 5, 0
0.694288, 41021440, 20510720, 88, 52, 10015, 9, 5
0.705566, 41005056, 20502528, 62, 26, 10011, 6, 3
0.694288, 41013248, 20506624, 16, 40, 10013, 3, 3
0.705566, 40968192, 20484096, 28, 44, 10002, 4, 3
0.694288, 40968192, 20484096, 108, 396, 10002, 9, 3
0.705566, 41033728, 20516864, 144, 96, 10018, 12, 5
0.694288, 41000960, 20500480, 81, 245, 10010, 8, 4
0.705566, 40976384, 20488192, 82, 101, 10004, 8, 4
0.694288, 40968192, 20484096, 45, 80, 10002, 4, 2
0.705566, 39485440, 19742720, 109, 191, 9640, 9, 4
0.694288, 41000960, 20500480, 84, 191, 10010, 7, 3
0.694288, 40976384, 20488192, 56, 123, 10004, 4, 2
0.694288, 41017344, 20508672, 74, 511, 10014, 7, 3
0.694288, 41025536, 20512768, 210, 721, 10016, 5, 4
0.694288, 41021440, 20510720, 40, 148, 10015, 5, 4
0.694288, 41005056, 20502528, 69, 155, 10011, 7, 5
0.694288, 41029632, 20514816, 86, 99, 10017, 7, 3
0.694288, 40992768, 20496384, 53, 60, 10008, 4, 3
0.694288, 40992768, 20496384, 101, 210, 10008, 6, 4
0.694288, 41029632, 20514816, 46, 126, 10017, 4, 1
0.694288, 41029632, 20514816, 74, 136, 10017, 6, 4
0.694288, 40992768, 20496384, 44, 34, 10008, 5, 2
0.694288, 41033728, 20516864, 87, 208, 10018, 11, 9
0.694288, 40996864, 20498432, 93, 85, 10009, 8, 5
0.694288, 41021440, 20510720, 123, 157, 10015, 9, 5
0.694288, 40996864, 20498432, 52, 8, 10009, 4, 1
0.694288, 40992768, 20496384, 133, 127, 10008, 12, 8
0.694288, 41005056, 20502528, 91, 135, 10011, 6, 5
0.694288, 40972288, 20486144, 39, 32, 10003, 3, 1
0.694288, 40984576, 20492288, 57, 152, 10006, 6, 4
0.694288, 41000960, 20500480, 26, 56, 10010, 4, 3
0.694288, 40996864, 20498432, 90, 95, 10009, 9, 5
0.694288, 40996864, 20498432, 98, 34, 10009, 8, 2
0.694288, 40996864, 20498432, 40, 8, 10009, 3, 1
0.694288, 40984576, 20492288, 118, 10, 10006, 9, 2
0.694288, 41013248, 20506624, 117, 82, 10013, 10, 4
0.694288, 41013248, 20506624, 110, 81, 10013, 10, 6
0.694288, 40996864, 20498432, 38, 40, 10009, 5, 4
0.694288, 40980480, 20490240, 104, 116, 10005, 9, 4
0.694288, 41021440, 20510720, 27, 24, 10015, 3, 2
0.694288, 41021440, 20510720, 103, 200, 10015, 9, 5
0.694288, 41013248, 20506624, 44, 0, 10013, 3, 0
0.694288, 41013248, 20506624, 27, 36, 10013, 3, 2
0.694288, 40972288, 20486144, 56, 26, 10003, 5, 3
0.694288, 40976384, 20488192, 71, 104, 10004, 7, 5
0.694288, 40984576, 20492288, 118, 10, 10006, 10, 2
0.694288, 41009152, 20504576, 76, 121, 10012, 8, 4
0.694288, 40988672, 20494336, 215, 328, 10007, 11, 5
0.694288, 41033728, 20516864, 17, 40, 10018, 3, 2
0.694288, 40988672, 20494336, 17, 87, 10007, 3, 3
0.694288, 40964096, 20482048, 63, 60, 10001, 7, 4
0.694288, 41021440, 20510720, 96, 76, 10015, 8, 3
0.694288, 41029632, 20514816, 163, 277, 10017, 13, 4
0.694288, 41005056, 20502528, 30, 24, 10011, 3, 1
0.694288, 41009152, 20504576, 3, 0, 10012, 1, 0
0.694288, 41033728, 20516864, 13, 20, 10018, 2, 2
0.694288, 40984576, 20492288, 53, 82, 10006, 6, 3
0.694288, 41033728, 20516864, 72, 20, 10018, 6, 2
0.694288, 40960000, 20480000, 51, 208, 10000, 5, 3
0.694288, 41005056, 20502528, 77, 96, 10011, 7, 3
0.694288, 40992768, 20496384, 13, 48, 10008, 2, 2
0.694288, 40996864, 20498432, 23, 63, 10009, 2, 2
0.694288, 40968192, 20484096, 76, 56, 10002, 7, 3
0.694288, 40972288, 20486144, 16, 0, 10003, 1, 0
0.694288, 41021440, 20510720, 85, 130, 10015, 3, 2
0.694288, 40996864, 20498432, 47, 150, 10009, 5, 4
0.694288, 40992768, 20496384, 44, 152, 10008, 5, 3
0.694288, 41021440, 20510720, 35, 32, 10015, 3, 1
0.694288, 41017344, 20508672, 121, 382, 10014, 10, 5
0.694288, 40980480, 20490240, 43, 144, 10005, 5, 4
0.694288, 40960000, 20480000, 45, 70, 10000, 6, 5
0.694288, 41000960, 20500480, 163, 111, 10010, 10, 4
0.694288, 41017344, 20508672, 117, 64, 10014, 10, 5
0.694288, 40984576, 20492288, 136, 494, 10006, 10, 5
0.694288, 40984576, 20492288, 26, 48, 10006, 3, 2
0.694288, 40972288, 20486144, 21, 96, 10003, 4, 4
0.694288, 40984576, 20492288, 29, 96, 10006, 3, 2
0.694288, 39137280, 19568640, 29, 40, 9555, 3, 2
0.694288, 40992768, 20496384, 66, 66, 10008, 7, 6
0.683009, 40972288, 20486144, 31, 150, 10003, 5, 5
0.694288, 40960000, 20480000, 34, 24, 10000, 4, 3
0.683009, 40984576, 20492288, 18, 64, 10006, 2, 1
0.694288, 41009152, 20504576, 87, 10, 10012, 7, 3
0.683009, 41000960, 20500480, 74, 32, 10010, 5, 1
0.683009, 41025536, 20512768, 52, 16, 10016, 4, 1
0.694288, 41046016, 20523008, 58, 96, 10021, 7, 5
0.683009, 41025536, 20512768, 32, 16, 10016, 3, 2
0.694288, 40992768, 20496384, 73, 102, 10008, 7, 4
0.683009, 40964096, 20482048, 51, 54, 10001, 6, 4
0.694288, 41000960, 20500480, 127, 255, 10010, 11, 6
0.683009, 41017344, 20508672, 23, 32, 10014, 2, 1
0.694288, 41005056, 20502528, 89, 220, 10011, 8, 4
0.683009, 40992768, 20496384, 20, 128, 10008, 2, 1
0.694288, 41017344, 20508672, 66, 48, 10014, 6, 3
0.683009, 40988672, 20494336, 81, 110, 10007, 6, 5
0.694288, 41009152, 20504576, 16, 0, 10012, 1, 0
0.683009, 41050112, 20525056, 25, 84, 10022, 4, 4
0.694288, 40992768, 20496384, 68, 16, 10008, 5, 1
0.683009, 40976384, 20488192, 85, 102, 10004, 9, 5
0.683009, 41005056, 20502528, 127, 150, 10011, 10, 5
0.694288, 41029632, 20514816, 148, 220, 10017, 11, 5
0.683009, 40992768, 20496384, 52, 56, 10008, 5, 3
0.694288, 41009152, 20504576, 62, 64, 10012, 6, 3
0.683009, 40976384, 20488192, 77, 16, 10004, 7, 2
0.694288, 40996864, 20498432, 100, 91, 10009, 10, 6
0.683009, 40976384, 20488192, 81, 175, 10004, 8, 6
0.694288, 40984576, 20492288, 75, 67, 10006, 8, 5
0.683009, 41029632, 20514816, 83, 96, 10017, 8, 4
0.694288, 40972288, 20486144, 66, 64, 10003, 8, 6
0.683009, 41009152, 20504576, 52, 8, 10012, 4, 1
0.694288, 41013248, 20506624, 103, 18, 10013, 6, 2
0.683009, 41021440, 20510720, 16, 0, 10015, 1, 0
0.694288, 39034880, 19517440, 92, 48, 9530, 9, 4
0.683009, 40972288, 20486144, 51, 160, 10003, 6, 4
0.683009, 40988672, 20494336, 39, 44, 10007, 4, 4
0.683009, 40988672, 20494336, 33, 187, 10007, 5, 4
0.683009, 40984576, 20492288, 46, 80, 10006, 5, 3
0.683009, 41025536, 20512768, 43, 46, 10016, 4, 3
0.683009, 40996864, 20498432, 62, 159, 10009, 6, 5
0.683009, 41033728, 20516864, 65, 36, 10018, 6, 3
0.683009, 41017344, 20508672, 72, 114, 10014, 7, 4
0.683009, 40964096, 20482048, 41, 32, 10001, 4, 2
0.683009, 40980480, 20490240, 14, 62, 10005, 2, 2
0.683009, 40980480, 20490240, 53, 154, 10005, 7, 6
0.683009, 41009152, 20504576, 76, 244, 10012, 5, 4
0.683009, 40964096, 20482048, 41, 106, 10001, 4, 3
0.683009, 40972288, 20486144, 31, 104, 10003, 5, 4
0.683009, 40972288, 20486144, 35, 160, 10003, 4, 3
0.683009, 40996864, 20498432, 74, 94, 10009, 7, 3
0.683009, 40996864, 20498432, 42, 16, 10009, 4, 2
0.683009, 41041920, 20520960, 42, 40, 10020, 4, 2
0.683009, 40964096, 20482048, 60, 129, 10001, 5, 3
0.683009, 40976384, 20488192, 72, 32, 10004, 7, 3
0.683009, 40968192, 20484096, 82, 284, 10002, 8, 5
0.683009, 41025536, 20512768, 50, 88, 10016, 5, 2
0.683009, 41005056, 20502528, 29, 48, 10011, 3, 2
0.683009, 40964096, 20482048, 47, 118, 10001, 5, 4
0.683009, 40988672, 20494336, 43, 123, 10007, 5, 4
0.683009, 41017344, 20508672, 80, 152, 10014, 9, 6
0.683009, 41029632, 20514816, 62, 100, 10017, 6, 4
0.683009, 41037824, 20518912, 77, 108, 10019, 6, 3
0.683009, 41000960, 20500480, 74, 12, 10010, 6, 2
0.683009, 40976384, 20488192, 60, 78, 10004, 5, 2
0.683009, 41017344, 20508672, 63, 28, 10014, 6, 3
0.683009, 41037824, 20518912, 55, 64, 10019, 4, 1
0.683009, 40992768, 20496384, 63, 150, 10008, 8, 7
0.683009, 41017344, 20508672, 38, 68, 10014, 3, 2
0.683009, 40980480, 20490240, 41, 12, 10005, 4, 2
0.683009, 41037824, 20518912, 56, 112, 10019, 6, 3
0.683009, 40964096, 20482048, 18, 4, 10001, 2, 1
0.683009, 40972288, 20486144, 68, 88, 10003, 7, 6
0.683009, 41021440, 20510720, 25, 26, 10015, 4, 4
0.683009, 40972288, 20486144, 41, 48, 10003, 4, 2
0.683009, 40964096, 20482048, 87, 226, 10001, 7, 5
0.683009, 40992768, 20496384, 23, 130, 10008, 5, 5
0.683009, 41000960, 20500480, 64, 246, 10010, 6, 4
0.683009, 40960000, 20480000, 85, 175, 10000, 9, 6
0.683009, 40960000, 20480000, 70, 25, 10000, 5, 2
0.683009, 41029632, 20514816, 26, 80, 10017, 3, 2
0.683009, 41021440, 20510720, 61, 156, 10015, 6, 5
0.683009, 41033728, 20516864, 38, 42, 10018, 4, 3
0.683009, 41033728, 20516864, 12, 48, 10018, 2, 2
0.683009, 40984576, 20492288, 94, 64, 10006, 10, 5
0.683009, 41005056, 20502528, 59, 156, 10011, 6, 5
0.683009, 40996864, 20498432, 86, 216, 10009, 10, 8
0.683009, 40972288, 20486144, 81, 96, 10003, 7, 3
0.683009, 41033728, 20516864, 41, 172, 10018, 4, 3
0.683009, 41041920, 20520960, 74, 294, 10020, 6, 4
0.683009, 41009152, 20504576, 73, 111, 10012, 7, 5
0.683009, 40960000, 20480000, 28, 0, 10000, 2, 0
0.683009, 41009152, 20504576, 32, 50, 10012, 3, 2
0.683009, 41037824, 20518912, 45, 189, 10019, 4, 4
0.683009, 40968192, 20484096, 114, 211, 10002, 4, 3
0.683009, 40996864, 20498432, 79, 98, 10009, 7, 4
0.683009, 38957056, 19478528, 82, 262, 9511, 10, 7
0.683009, 41017344, 20508672, 64, 95, 10014, 6, 4
0.671730, 41033728, 20516864, 73, 114, 10018, 9, 6
0.683009, 41029632, 20514816, 92, 392, 10017, 12, 9
0.671730, 41000960, 20500480, 29, 116, 10010, 5, 5
0.671730, 40972288, 20486144, 44, 40, 10003, 3, 2
0.683009, 40964096, 20482048, 44, 32, 10001, 4, 2
0.671730, 41000960, 20500480, 43, 152, 10010, 4, 4
0.683009, 41021440, 20510720, 58, 12, 10015, 4, 1
0.671730, 40968192, 20484096, 71, 176, 10002, 7, 4
0.683009, 40960000, 20480000, 112, 8, 10000, 8, 1
0.671730, 41041920, 20520960, 37, 24, 10020, 4, 2
0.683009, 41037824, 20518912, 50, 56, 10019, 5, 3
0.671730, 41050112, 20525056, 88, 272, 10022, 11, 8
0.683009, 41025536, 20512768, 56, 136, 10016, 5, 4
0.671730, 40996864, 20498432, 16, 0, 10009, 1, 0
0.683009, 40964096, 20482048, 33, 128, 10001, 4, 3
0.671730, 40980480, 20490240, 46, 48, 10005, 4, 2
0.671730, 40972288, 20486144, 21, 64, 10003, 3, 3
0.683009, 41000960, 20500480, 50, 112, 10010, 7, 6
0.671730, 41000960, 20500480, 12, 80, 10010, 2, 2
0.683009, 40996864, 20498432, 67, 119, 10009, 7, 6
0.671730, 41029632, 20514816, 30, 0, 10017, 2, 0
0.683009, 40968192, 20484096, 32, 24, 10002, 4, 3
0.671730, 41037824, 20518912, 36, 40, 10019, 4, 2
0.683009, 41021440, 20510720, 42, 0, 10015, 3, 0
0.671730, 41013248, 20506624, 38, 156, 10013, 5, 4
0.683009, 41021440, 20510720, 15, 18, 10015, 2, 2
0.671730, 40972288, 20486144, 51, 128, 10003, 7, 6
0.683009, 41017344, 20508672, 64, 36, 10014, 4, 3
0.671730, 40972288, 20486144, 35, 24, 10003, 4, 3
0.671730, 41029632, 20514816, 25, 20, 10017, 2, 2
0.683009, 40980480, 20490240, 28, 86, 10005, 3, 3
0.671730, 41041920, 20520960, 45, 84, 10020, 5, 3
0.683009, 41041920, 20520960, 71, 69, 10020, 5, 3
0.671730, 40996864, 20498432, 39, 16, 10009, 3, 1
0.683009, 41000960, 20500480, 57, 132, 10010, 6, 4
0.671730, 41013248, 20506624, 26, 0, 10013, 2, 0
0.683009, 40988672, 20494336, 42, 72, 10007, 4, 2
0.671730, 40992768, 20496384, 6, 4, 10008, 1, 1
0.683009, 41009152, 20504576, 51, 16, 10012, 4, 1
0.671730, 41025536, 20512768, 34, 82, 10016, 4, 4
0.683009, 39174144, 19587072, 155, 283, 9564, 7, 5
0.671730, 41037824, 20518912, 56, 96, 10019, 6, 5
0.671730, 41054208, 20527104, 56, 56, 10023, 5, 3
0.671730, 40992768, 20496384, 14, 24, 10008, 2, 2
0.671730, 41033728, 20516864, 64, 6, 10018, 6, 2
0.671730, 41074688, 20537344, 40, 64, 10028, 5, 4
0.671730, 40960000, 20480000, 27, 24, 10000, 3, 2
0.671730, 40968192, 20484096, 45, 40, 10002, 4, 2
0.671730, 41000960, 20500480, 87, 268, 10010, 9, 7
0.671730, 41005056, 20502528, 47, 128, 10011, 5, 4
0.671730, 41013248, 20506624, 19, 24, 10013, 3, 2
0.671730, 41050112, 20525056, 23, 144, 10022, 3, 2
0.671730, 40976384, 20488192, 42, 46, 10004, 3, 3
0.671730, 41033728, 20516864, 87, 134, 10018, 6, 2
0.671730, 41046016, 20523008, 44, 112, 10021, 6, 4
0.671730, 40960000, 20480000, 62, 98, 10000, 7, 5
0.671730, 40980480, 20490240, 25, 52, 10005, 4, 4
0.671730, 41050112, 20525056, 48, 78, 10022, 4, 4
0.671730, 40980480, 20490240, 20, 32, 10005, 2, 2
0.671730, 41013248, 20506624, 44, 208, 10013, 6, 5
0.671730, 40972288, 20486144, 37, 56, 10003, 4, 3
0.671730, 41017344, 20508672, 74, 239, 10014, 8, 6
0.671730, 41046016, 20523008, 15, 40, 10021, 2, 2
0.671730, 40972288, 20486144, 238, 720, 10003, 5, 3
0.671730, 40968192, 20484096, 24, 8, 10002, 2, 1
0.671730, 41017344, 20508672, 23, 76, 10014, 3, 3
0.671730, 40968192, 20484096, 87, 120, 10002, 8, 4
0.671730, 40960000, 20480000, 59, 63, 10000, 4, 3
0.671730, 41000960, 20500480, 0, 0, 10010, 0, 0
0.671730, 41013248, 20506624, 28, 112, 10013, 3, 2
0.671730, 40996864, 20498432, 45, 196, 10009, 4, 3
0.671730, 41009152, 20504576, 61, 175, 10012, 5, 5
0.671730, 40996864, 20498432, 38, 24, 10009, 4, 2
0.671730, 41005056, 20502528, 61, 68, 10011, 5, 4
0.671730, 40964096, 20482048, 60, 386, 10001, 5, 4
0.671730, 41046016, 20523008, 35, 24, 10021, 4, 2
0.671730, 41021440, 20510720, 69, 20, 10015, 7, 3
0.671730, 40960000, 20480000, 96, 177, 10000, 8, 4
0.671730, 41013248, 20506624, 17, 136, 10013, 3, 2
0.671730, 41005056, 20502528, 35, 28, 10011, 3, 2
0.671730, 40972288, 20486144, 89, 248, 10003, 8, 4
0.671730, 40964096, 20482048, 5, 8, 10001, 1, 1
0.671730, 41033728, 20516864, 39, 64, 10018, 4, 2
0.671730, 40968192, 20484096, 54, 288, 10002, 6, 4
0.671730, 40992768, 20496384, 27, 12, 10008, 3, 2
0.671730, 41021440, 20510720, 4, 16, 10015, 1, 1
0.671730, 40972288, 20486144, 51, 32, 10003, 5, 2
0.671730, 41009152, 20504576, 71, 48, 10012, 7, 3
0.671730, 41029632, 20514816, 72, 40, 10017, 6, 2
0.671730, 41041920, 20520960, 10, 0, 10020, 1, 0
0.671730, 41025536, 20512768, 39, 48, 10016, 5, 4
0.671730, 40996864, 20498432, 53, 111, 10009, 5, 3
0.671730, 40980480, 20490240, 48, 0, 10005, 3, 0
0.671730, 41041920, 20520960, 6, 64, 10020, 1, 1
0.671730, 38707200, 19353600, 81, 124, 9450, 9, 5
0.671730, 41021440, 20510720, 70, 121, 10015, 6, 4
0.660451, 41005056, 20502528, 55, 28, 10011, 5, 3
0.671730, 41013248, 20506624, 13, 64, 10013, 2, 2
0.660451, 40984576, 20492288, 51, 41, 10006, 6, 3
0.671730, 40992768, 20496384, 78, 94, 10008, 5, 3
0.660451, 41029632, 20514816, 43, 69, 10017, 5, 4
0.671730, 41041920, 20520960, 23, 112, 10020, 4, 4
0.660451, 41066496, 20533248, 44, 55, 10026, 5, 4
0.660451, 41005056, 20502528, 46, 130, 10011, 4, 2
0.671730, 40992768, 20496384, 58, 44, 10008, 4, 1
0.660451, 40980480, 20490240, 16, 72, 10005, 3, 3
0.671730, 40996864, 20498432, 1, 32, 10009, 1, 1
0.660451, 41066496, 20533248, 77, 306, 10026, 7, 5
0.671730, 40984576, 20492288, 79, 52, 10006, 7, 3
0.660451, 40972288, 20486144, 84, 387, 10003, 7, 5
0.671730, 40980480, 20490240, 42, 48, 10005, 4, 3
0.660451, 41066496, 20533248, 55, 106, 10026, 4, 2
0.671730, 41009152, 20504576, 37, 8, 10012, 4, 2
0.660451, 41009152, 20504576, 12, 0, 10012, 1, 0
0.671730, 41017344, 20508672, 23, 68, 10014, 4, 4
0.660451, 41005056, 20502528, 22, 96, 10011, 3, 3
0.671730, 40972288, 20486144, 56, 0, 10003, 4, 0
0.660451, 41033728, 20516864, 89, 159, 10018, 6, 2
0.660451, 40996864, 20498432, 14, 32, 10009, 2, 2
0.671730, 40960000, 20480000, 116, 152, 10000, 10, 4
0.660451, 40972288, 20486144, 7, 8, 10003, 1, 1
0.671730, 41041920, 20520960, 12, 0, 10020, 1, 0
0.660451, 41025536, 20512768, 10, 24, 10016, 2, 2
0.671730, 41029632, 20514816, 59, 24, 10017, 5, 2
0.660451, 41058304, 20529152, 60, 96, 10024, 5, 2
0.671730, 40972288, 20486144, 319, 1221, 10003, 7, 5
0.660451, 41037824, 20518912, 50, 116, 10019, 6, 4
0.671730, 41005056, 20502528, 58, 24, 10011, 5, 2
0.660451, 41054208, 20527104, 35, 32, 10023, 4, 3
0.671730, 41017344, 20508672, 48, 0, 10014, 3, 0
0.660451, 40980480, 20490240, 48, 64, 10005, 4, 1
0.671730, 40996864, 20498432, 51, 72, 10009, 6, 3
0.660451, 41017344, 20508672, 21, 256, 10014, 4, 4
0.660451, 40972288, 20486144, 22, 64, 10003, 2, 1
0.671730, 41013248, 20506624, 41, 80, 10013, 5, 3
0.660451, 41050112, 20525056, 0, 0, 10022, 0, 0
0.671730, 40996864, 20498432, 8, 8, 10009, 1, 1
0.660451, 40964096, 20482048, 29, 278, 10001, 4, 4
0.671730, 40972288, 20486144, 31, 192, 10003, 3, 2
0.660451, 40980480, 20490240, 24, 32, 10005, 2, 1
0.671730, 41037824, 20518912, 65, 76, 10019, 7, 5
0.660451, 41021440, 20510720, 37, 18, 10015, 4, 2
0.671730, 41025536, 20512768, 19, 8, 10016, 2, 1
0.660451, 41070592, 20535296, 34, 4, 10027, 3, 1
0.671730, 38932480, 19466240, 63, 46, 9505, 7, 5
0.660451, 40984576, 20492288, 38, 180, 10006, 7, 7
0.660451, 41017344, 20508672, 38, 68, 10014, 5, 4
0.660451, 40996864, 20498432, 38, 16, 10009, 3, 1
0.660451, 41013248, 20506624, 44, 92, 10013, 5, 4
0.660451, 41062400, 20531200, 69, 100, 10025, 8, 5
0.660451, 41046016, 20523008, 37, 12, 10021, 3, 2
0.660451, 41005056, 20502528, 30, 40, 10011, 4, 3
0.660451, 41046016, 20523008, 60, 36, 10021, 7, 5
0.660451, 40980480, 20490240, 126, 498, 10005, 6, 3
0.660451, 41054208, 20527104, 72, 144, 10023, 7, 4
0.660451, 41033728, 20516864, 58, 36, 10018, 5, 2
0.660451, 41054208, 20527104, 44, 32, 10023, 5, 3
0.660451, 41021440, 20510720, 30, 136, 10015, 3, 2
0.660451, 41021440, 20510720, 33, 119, 10015, 4, 3
0.660451, 40980480, 20490240, 30, 107, 10005, 4, 3
0.660451, 41017344, 20508672, 19, 16, 10014, 2, 1
0.660451, 41041920, 20520960, 32, 129, 10020, 7, 6
0.660451, 41070592, 20535296, 52, 96, 10027, 6, 4
0.660451, 40996864, 20498432, 41, 62, 10009, 4, 2
0.660451, 41066496, 20533248, 38, 112, 10026, 4, 3
0.660451, 40976384, 20488192, 43, 36, 10004, 5, 3
0.660451, 41050112, 20525056, 33, 168, 10022, 5, 4
0.660451, 40992768, 20496384, 41, 127, 10008, 4, 2
0.660451, 41070592, 20535296, 27, 6, 10027, 3, 2
0.660451, 40988672, 20494336, 7, 32, 10007, 1, 1
0.660451, 40964096, 20482048, 54, 23, 10001, 4, 1
0.660451, 41046016, 20523008, 25, 155, 10021, 3, 3
0.660451, 41009152, 20504576, 36, 368, 10012, 6, 6
0.660451, 41000960, 20500480, 45, 8, 10010, 4, 1
0.660451, 40972288, 20486144, 15, 48, 10003, 2, 2
0.660451, 40960000, 20480000, 0, 0, 10000, 0, 0
0.660451, 41029632, 20514816, 28, 97, 10017, 3, 2
0.660451, 41021440, 20510720, 39, 19, 10015, 4, 2
0.660451, 41005056, 20502528, 36, 40, 10011, 4, 3
0.660451, 40964096, 20482048, 50, 68, 10001, 6, 4
0.660451, 40960000, 20480000, 70, 32, 10000, 5, 1
0.660451, 41066496, 20533248, 31, 90, 10026, 4, 5
0.660451, 41017344, 20508672, 4, 64, 10014, 1, 1
0.660451, 41037824, 20518912, 50, 56, 10019, 5, 2
0.660451, 41005056, 20502528, 38, 66, 10011, 4, 3
0.660451, 41046016, 20523008, 2, 16, 10021, 1, 1
0.660451, 40976384, 20488192, 33, 142, 10004, 5, 4
0.660451, 41062400, 20531200, 33, 16, 10025, 3, 1
0.660451, 41058304, 20529152, 32, 64, 10024, 4, 3
0.660451, 40972288, 20486144, 19, 14, 10003, 1, 1
0.660451, 38268928, 19134464, 26, 0, 9343, 2, 0
0.660451, 41037824, 20518912, 43, 146, 10019, 5, 3
0.649172, 41017344, 20508672, 27, 32, 10014, 4, 3
0.660451, 41000960, 20500480, 46, 176, 10010, 6, 5
0.649172, 41033728, 20516864, 6, 16, 10018, 1, 1
0.660451, 40972288, 20486144, 48, 76, 10003, 5, 3
0.649172, 40964096, 20482048, 51, 40, 10001, 5, 3
0.660451, 41009152, 20504576, 7, 16, 10012, 1, 1
0.649172, 41037824, 20518912, 35, 32, 10019, 3, 1
0.660451, 40988672, 20494336, 31, 32, 10007, 3, 2
0.649172, 41050112, 20525056, 25, 38, 10022, 5, 4
0.649172, 41058304, 20529152, 50, 160, 10024, 5, 3
0.660451, 41070592, 20535296, 33, 144, 10027, 4, 3
0.649172, 41058304, 20529152, 23, 112, 10024, 3, 3
0.660451, 40980480, 20490240, 7, 8, 10005, 1, 1
0.649172, 41033728, 20516864, 45, 64, 10018, 5, 3
0.660451, 41041920, 20520960, 12, 0, 10020, 1, 0
0.649172, 41025536, 20512768, 3, 16, 10016, 1, 1
0.660451, 40968192, 20484096, 65, 208, 10002, 8, 6
0.649172, 41054208, 20527104, 28, 66, 10023, 3, 2
0.660451, 40960000, 20480000, 77, 350, 10000, 5, 4
0.649172, 41062400, 20531200, 58, 34, 10025, 6, 4
0.660451, 41013248, 20506624, 33, 86, 10013, 4, 4
0.649172, 41070592, 20535296, 38, 64, 10027, 3, 1
0.660451, 41037824, 20518912, 59, 70, 10019, 8, 5
0.649172, 41046016, 20523008, 28, 0, 10021, 2, 0
0.660451, 40960000, 20480000, 31, 16, 10000, 3, 1
0.649172, 40968192, 20484096, 28, 36, 10002, 3, 2
0.660451, 40996864, 20498432, 55, 446, 10009, 7, 6
0.649172, 40996864, 20498432, 20, 32, 10009, 2, 1
0.649172, 40980480, 20490240, 8, 8, 10005, 1, 1
0.660451, 41033728, 20516864, 26, 81, 10018, 4, 4
0.649172, 40972288, 20486144, 9, 72, 10003, 2, 3
0.660451, 41054208, 20527104, 39, 75, 10023, 4, 3
0.649172, 40984576, 20492288, 18, 32, 10006, 2, 1
0.660451, 41041920, 20520960, 25, 40, 10020, 3, 2
0.649172, 41046016, 20523008, 26, 111, 10021, 4, 3
0.660451, 41013248, 20506624, 30, 24, 10013, 3, 2
0.649172, 41050112, 20525056, 16, 0, 10022, 1, 0
0.660451, 40976384, 20488192, 28, 0, 10004, 2, 0
0.649172, 41062400, 20531200, 4, 8, 10025, 1, 1
0.660451, 41033728, 20516864, 4, 136, 10018, 2, 2
0.649172, 40964096, 20482048, 19, 136, 10001, 3, 4
0.660451, 41050112, 20525056, 15, 223, 10022, 2, 2
0.649172, 41000960, 20500480, 0, 0, 10010, 0, 0
0.660451, 40976384, 20488192, 58, 0, 10004, 4, 0
0.649172, 41050112, 20525056, 7, 112, 10022, 3, 3
0.660451, 41005056, 20502528, 28, 80, 10011, 3, 3
0.649172, 41000960, 20500480, 22, 16, 10010, 2, 1
0.649172, 40992768, 20496384, 15, 48, 10008, 2, 2
0.660451, 41013248, 20506624, 10, 96, 10013, 2, 2
0.649172, 41050112, 20525056, 44, 0, 10022, 3, 0
0.660451, 40972288, 20486144, 53, 40, 10003, 5, 2
0.649172, 41046016, 20523008, 53, 32, 10021, 4, 1
0.660451, 41005056, 20502528, 36, 37, 10011, 4, 3
0.649172, 41000960, 20500480, 47, 96, 10010, 4, 2
0.660451, 40972288, 20486144, 49, 62, 10003, 6, 5
0.649172, 41025536, 20512768, 12, 128, 10016, 2, 2
0.660451, 38469632, 19234816, 20, 7, 9392, 2, 1
0.649172, 40968192, 20484096, 28, 56, 10002, 3, 2
0.649172, 41029632, 20514816, 35, 36, 10017, 5, 4
0.649172, 41041920, 20520960, 6, 12, 10020, 1, 1
0.649172, 40988672, 20494336, 41, 72, 10007, 4, 2
0.649172, 41013248, 20506624, 22, 96, 10013, 2, 1
0.649172, 41046016, 20523008, 63, 44, 10021, 5, 3
0.649172, 40980480, 20490240, 11, 80, 10005, 2, 2
0.649172, 41037824, 20518912, 7, 32, 10019, 1, 1
0.649172, 41050112, 20525056, 6, 0, 10022, 1, 0
0.649172, 41013248, 20506624, 22, 68, 10013, 3, 3
0.649172, 41050112, 20525056, 37, 136, 10022, 4, 3
0.649172, 41046016, 20523008, 33, 100, 10021, 5, 3
0.649172, 40980480, 20490240, 34, 16, 10005, 3, 1
0.649172, 41070592, 20535296, 19, 0, 10027, 2, 0
0.649172, 41066496, 20533248, 33, 126, 10026, 2, 1
0.649172, 40968192, 20484096, 76, 63, 10002, 6, 2
0.649172, 41041920, 20520960, 21, 8, 10020, 2, 1
0.649172, 41041920, 20520960, 77, 130, 10020, 6, 3
0.649172, 40980480, 20490240, 14, 0, 10005, 1, 0
0.649172, 41050112, 20525056, 42, 128, 10022, 5, 3
0.649172, 41041920, 20520960, 29, 72, 10020, 3, 2
0.649172, 41013248, 20506624, 18, 64, 10013, 2, 1
0.649172, 41009152, 20504576, 10, 72, 10012, 2, 2
0.649172, 40984576, 20492288, 23, 46, 10006, 3, 3
0.649172, 41062400, 20531200, 5, 8, 10025, 1, 1
0.649172, 40960000, 20480000, 16, 0, 10000, 1, 0
0.649172, 40964096, 20482048, 59, 28, 10001, 6, 3
0.649172, 40992768, 20496384, 25, 24, 10008, 3, 2
0.649172, 41082880, 20541440, 48, 4, 10030, 4, 1
0.649172, 40976384, 20488192, 22, 88, 10004, 5, 5
0.649172, 41062400, 20531200, 47, 152, 10025, 6, 5
0.649172, 40964096, 20482048, 44, 120, 10001, 6, 5
0.649172, 41050112, 20525056, 29, 20, 10022, 3, 2
0.649172, 41050112, 20525056, 26, 70, 10022, 4, 3
0.649172, 41013248, 20506624, 23, 32, 10013, 3, 2
0.649172, 40980480, 20490240, 35, 16, 10005, 3, 1
0.649172, 41009152, 20504576, 3, 16, 10012, 1, 1
0.649172, 41041920, 20520960, 47, 126, 10020, 3, 1
0.649172, 37928960, 18964480, 23, 92, 9260, 5, 6
0.637894, 40984576, 20492288, 52, 160, 10006, 5, 3
0.649172, 41000960, 20500480, 19, 38, 10010, 3, 3
0.637894, 41041920, 20520960, 31, 264, 10020, 4, 3
0.649172, 40996864, 20498432, 28, 49, 10009, 2, 1
0.637894, 41013248, 20506624, 19, 96, 10013, 4, 4
0.649172, 40960000, 20480000, 0, 0, 10000, 0, 0
0.637894, 40980480, 20490240, 27, 198, 10005, 3, 2
0.649172, 40996864, 20498432, 11, 64, 10009, 2, 2
0.637894, 41074688, 20537344, 41, 24, 10028, 4, 2
0.649172, 41005056, 20502528, 66, 128, 10011, 5, 2
0.637894, 40984576, 20492288, 1, 4, 10006, 1, 1
0.649172, 41050112, 20525056, 36, 160, 10022, 4, 2
0.637894, 41000960, 20500480, 21, 8, 10010, 2, 1
0.649172, 41009152, 20504576, 69, 155, 10012, 7, 5
0.637894, 41013248, 20506624, 10, 32, 10013, 2, 2
0.649172, 40968192, 20484096, 24, 8, 10002, 2, 1
0.637894, 41029632, 20514816, 37, 76, 10017, 3, 2
0.649172, 40968192, 20484096, 22, 99, 10002, 2, 2
0.637894, 41041920, 20520960, 67, 64, 10020, 6, 3
0.649172, 41046016, 20523008, 0, 0, 10021, 0, 0
0.637894, 41013248, 20506624, 7, 8, 10013, 1, 1
0.649172, 41058304, 20529152, 46, 160, 10024, 6, 4
0.637894, 41086976, 20543488, 57, 224, 10031, 7, 5
0.649172, 40992768, 20496384, 14, 99, 10008, 3, 3
0.637894, 41037824, 20518912, 41, 332, 10019, 7, 7
0.649172, 41050112, 20525056, 57, 264, 10022, 5, 2
0.637894, 40976384, 20488192, 17, 21, 10004, 2, 2
0.637894, 41050112, 20525056, 16, 0, 10022, 1, 0
0.649172, 40988672, 20494336, 50, 128, 10007, 3, 2
0.637894, 40980480, 20490240, 22, 6, 10005, 2, 1
0.649172, 40996864, 20498432, 23, 22, 10009, 4, 4
0.637894, 41017344, 20508672, 6, 64, 10014, 1, 1
0.649172, 41066496, 20533248, 9, 12, 10026, 2, 2
0.637894, 40992768, 20496384, 36, 32, 10008, 3, 1
0.649172, 41029632, 20514816, 20, 40, 10017, 3, 2
0.637894, 40976384, 20488192, 16, 0, 10004, 1, 0
0.649172, 41050112, 20525056, 34, 80, 10022, 4, 3
0.637894, 41000960, 20500480, 41, 142, 10010, 4, 3
0.649172, 41021440, 20510720, 47, 106, 10015, 5, 4
0.637894, 40996864, 20498432, 46, 0, 10009, 3, 0
0.649172, 41054208, 20527104, 37, 0, 10023, 3, 0
0.637894, 40960000, 20480000, 45, 225, 10000, 6, 6
0.649172, 41009152, 20504576, 19, 80, 10012, 3, 3
0.637894, 41078784, 20539392, 5, 16, 10029, 1, 1
0.649172, 41013248, 20506624, 21, 16, 10013, 2, 1
0.637894, 41066496, 20533248, 32, 0, 10026, 2, 0
0.649172, 40976384, 20488192, 52, 16, 10004, 4, 1
0.637894, 41074688, 20537344, 21, 66, 10028, 3, 3
0.649172, 41000960, 20500480, 18, 174, 10010, 3, 3
0.637894, 40964096, 20482048, 23, 264, 10001, 2, 2
0.649172, 40964096, 20482048, 16, 0, 10001, 1, 0
0.637894, 41037824, 20518912, 8, 8, 10019, 1, 1
0.649172, 40984576, 20492288, 12, 64, 10006, 2, 2
0.637894, 41062400, 20531200, 38, 0, 10025, 3, 0
0.637894, 41058304, 20529152, 38, 84, 10024, 5, 4
0.649172, 40968192, 20484096, 0, 0, 10002, 0, 0
0.637894, 41009152, 20504576, 35, 176, 10012, 4, 3
0.649172, 41025536, 20512768, 0, 0, 10016, 0, 0
0.637894, 41041920, 20520960, 24, 32, 10020, 3, 2
0.649172, 40988672, 20494336, 29, 8, 10007, 3, 1
0.637894, 41033728, 20516864, 12, 20, 10018, 2, 2
0.649172, 40992768, 20496384, 34, 55, 10008, 4, 3
0.637894, 40960000, 20480000, 86, 52, 10000, 8, 4
0.649172, 38531072, 19265536, 20, 64, 9407, 3, 3
0.637894, 41021440, 20510720, 0, 0, 10015, 0, 0
0.637894, 41046016, 20523008, 68, 16, 10021, 5, 2
0.637894, 41078784, 20539392, 47, 31, 10029, 4, 2
0.637894, 41037824, 20518912, 4, 8, 10019, 1, 1
0.637894, 41066496, 20533248, 37, 2, 10026, 3, 1
0.637894, 41033728, 20516864, 19, 71, 10018, 2, 2
0.637894, 41074688, 20537344, 0, 0, 10028, 0, 0
0.637894, 40996864, 20498432, 16, 0, 10009, 1, 0
0.637894, 41009152, 20504576, 26, 48, 10012, 3, 2
0.637894, 41050112, 20525056, 33, 32, 10022, 4, 3
0.637894, 41070592, 20535296, 5, 16, 10027, 1, 1
0.637894, 41029632, 20514816, 16, 0, 10017, 1, 0
0.637894, 40960000, 20480000, 10, 24, 10000, 2, 2
0.637894, 41000960, 20500480, 29, 39, 10010, 3, 2
0.637894, 40972288, 20486144, 41, 63, 10003, 3, 1
0.637894, 41066496, 20533248, 30, 0, 10026, 2, 0
0.637894, 40992768, 20496384, 6, 8, 10008, 1, 1
0.637894, 41058304, 20529152, 44, 24, 10024, 5, 3
0.637894, 41005056, 20502528, 41, 68, 10011, 4, 2
0.637894, 41062400, 20531200, 11, 36, 10025, 2, 2
0.637894, 40972288, 20486144, 6, 4, 10003, 1, 1
0.637894, 41033728, 20516864, 27, 51, 10018, 3, 3
0.637894, 40968192, 20484096, 29, 24, 10002, 3, 2
0.637894, 41029632, 20514816, 20, 80, 10017, 3, 3
0.637894, 41009152, 20504576, 52, 132, 10012, 4, 2
0.637894, 40980480, 20490240, 56, 197, 10005, 6, 4
0.637894, 41000960, 20500480, 11, 46, 10010, 2, 2
0.637894, 41000960, 20500480, 44, 0, 10010, 3, 0
0.637894, 41033728, 20516864, 21, 16, 10018, 2, 1
0.637894, 41058304, 20529152, 48, 35, 10024, 5, 3
0.637894, 41050112, 20525056, 37, 558, 10022, 4, 3
0.637894, 41029632, 20514816, 3, 64, 10017, 1, 1
0.637894, 38182912, 19091456, 44, 0, 9322, 3, 0
0.637894, 41070592, 20535296, 22, 190, 10027, 3, 3
0.626615, 41017344, 20508672, 30, 0, 10014, 2, 0
0.637894, 41013248, 20506624, 28, 128, 10013, 3, 1
0.626615, 40968192, 20484096, 12, 70, 10002, 2, 2
0.637894, 41013248, 20506624, 15, 68, 10013, 2, 2
0.626615, 41050112, 20525056, 6, 16, 10022, 1, 1
0.626615, 41058304, 20529152, 39, 8, 10024, 3, 1
0.637894, 41041920, 20520960, 25, 18, 10020, 3, 3
0.626615, 41005056, 20502528, 64, 20, 10011, 6, 3
0.637894, 41021440, 20510720, 55, 93, 10015, 6, 5
0.626615, 40968192, 20484096, 29, 136, 10002, 3, 2
0.637894, 41005056, 20502528, 2, 32, 10011, 1, 1
0.626615, 41066496, 20533248, 4, 128, 10026, 1, 1
0.637894, 41050112, 20525056, 21, 16, 10022, 2, 1
0.626615, 40980480, 20490240, 4, 32, 10005, 1, 1
0.637894, 41000960, 20500480, 26, 40, 10010, 3, 3
0.626615, 40976384, 20488192, 11, 66, 10004, 2, 2
0.637894, 41021440, 20510720, 11, 0, 10015, 1, 0
0.626615, 41005056, 20502528, 1, 2, 10011, 1, 1
0.637894, 40984576, 20492288, 33, 88, 10006, 4, 3
0.626615, 40992768, 20496384, 27, 56, 10008, 4, 3
0.637894, 40964096, 20482048, 4, 16, 10001, 1, 1
0.626615, 41058304, 20529152, 46, 12, 10024, 4, 2
0.637894, 40972288, 20486144, 38, 80, 10003, 4, 2
0.626615, 41025536, 20512768, 59, 62, 10016, 4, 1
0.637894, 41054208, 20527104, 20, 32, 10023, 2, 1
0.626615, 41013248, 20506624, 17, 4, 10013, 2, 1
0.637894, 41058304, 20529152, 5, 8, 10024, 1, 1
0.626615, 41041920, 20520960, 17, 43, 10020, 3, 3
0.637894, 41078784, 20539392, 18, 128, 10029, 2, 1
0.626615, 41017344, 20508672, 46, 0, 10014, 3, 0
0.637894, 41066496, 20533248, 10, 67, 10026, 2, 2
0.626615, 41074688, 20537344, 0, 0, 10028, 0, 0
0.637894, 41058304, 20529152, 41, 147, 10024, 4, 3
0.626615, 40980480, 20490240, 18, 2, 10005, 2, 1
0.637894, 40988672, 20494336, 25, 24, 10007, 3, 2
0.626615, 40992768, 20496384, 28, 82, 10008, 3, 3
0.637894, 40992768, 20496384, 17, 36, 10008, 3, 3
0.626615, 41054208, 20527104, 17, 8, 10023, 2, 1
0.637894, 41058304, 20529152, 36, 64, 10024, 4, 1
0.626615, 41017344, 20508672, 8, 32, 10014, 1, 1
0.637894, 41000960, 20500480, 35, 227, 10010, 4, 3
0.626615, 41074688, 20537344, 52, 126, 10028, 4, 2
0.637894, 41037824, 20518912, 16, 88, 10019, 3, 3
0.626615, 40964096, 20482048, 0, 0, 10001, 0, 0
0.626615, 41082880, 20541440, 6, 24, 10030, 1, 1
0.637894, 41050112, 20525056, 32, 4, 10022, 3, 1
0.626615, 41058304, 20529152, 18, 72, 10024, 3, 2
0.637894, 41000960, 20500480, 43, 48, 10010, 4, 2
0.626615, 40992768, 20496384, 5, 2, 10008, 1, 1
0.637894, 40968192, 20484096, 0, 0, 10002, 0, 0
0.626615, 41066496, 20533248, 11, 12, 10026, 2, 2
0.637894, 41025536, 20512768, 14, 52, 10016, 3, 3
0.626615, 41041920, 20520960, 26, 22, 10020, 3, 2
0.637894, 41082880, 20541440, 17, 88, 10030, 3, 3
0.626615, 41037824, 20518912, 52, 100, 10019, 7, 5
0.637894, 41033728, 20516864, 68, 228, 10018, 6, 4
0.626615, 40980480, 20490240, 22, 47, 10005, 3, 2
0.637894, 40984576, 20492288, 52, 136, 10006, 5, 3
0.626615, 40976384, 20488192, 16, 0, 10004, 1, 0
0.637894, 41082880, 20541440, 0, 0, 10030, 0, 0
0.626615, 41070592, 20535296, 31, 68, 10027, 2, 2
0.637894, 40972288, 20486144, 19, 8, 10003, 2, 1
0.626615, 40984576, 20492288, 44, 151, 10006, 6, 5
0.637894, 40984576, 20492288, 0, 0, 10006, 0, 0
0.626615, 41078784, 20539392, 22, 54, 10029, 3, 3
0.637894, 41070592, 20535296, 79, 80, 10027, 8, 4
0.626615, 41017344, 20508672, 5, 8, 10014, 1, 1
0.637894, 37691392, 18845696, 7, 8, 9202, 1, 1
0.626615, 40980480, 20490240, 16, 0, 10005, 1, 0
0.626615, 41086976, 20543488, 22, 62, 10031, 3, 3
0.626615, 41066496, 20533248, 3, 32, 10026, 1, 1
0.626615, 41041920, 20520960, 16, 0, 10020, 1, 0
0.626615, 41046016, 20523008, 14, 48, 10021, 2, 2
0.626615, 41054208, 20527104, 16, 0, 10023, 1, 0
0.626615, 40984576, 20492288, 22, 2, 10006, 2, 1
0.626615, 40964096, 20482048, 23, 40, 10001, 3, 2
0.626615, 40988672, 20494336, 35, 128, 10007, 3, 1
0.626615, 40960000, 20480000, 35, 110, 10000, 4, 4
0.626615, 41017344, 20508672, 12, 64, 10014, 2, 2
0.626615, 41078784, 20539392, 15, 63, 10029, 3, 3
0.626615, 41029632, 20514816, 27, 144, 10017, 3, 2
0.626615, 41021440, 20510720, 8, 8, 10015, 1, 1
0.626615, 40968192, 20484096, 25, 48, 10002, 3, 2
0.626615, 41070592, 20535296, 10, 0, 10027, 1, 0
0.626615, 41009152, 20504576, 18, 32, 10012, 2, 1
0.626615, 41033728, 20516864, 4, 32, 10018, 1, 1
0.626615, 40968192, 20484096, 12, 0, 10002, 1, 0
0.626615, 41021440, 20510720, 16, 0, 10015, 1, 0
0.626615, 41086976, 20543488, 10, 32, 10031, 2, 2
0.626615, 41025536, 20512768, 17, 64, 10016, 4, 4
0.626615, 41050112, 20525056, 15, 48, 10022, 2, 2
0.626615, 41041920, 20520960, 0, 0, 10020, 0, 0
0.626615, 41066496, 20533248, 16, 0, 10026, 1, 0
0.626615, 41025536, 20512768, 46, 0, 10016, 3, 0
0.626615, 40976384, 20488192, 23, 128, 10004, 2, 1
0.626615, 41000960, 20500480, 30, 0, 10010, 2, 0
0.626615, 37990400, 18995200, 21, 32, 9275, 2, 1
0.615336, 41046016, 20523008, 29, 128, 10021, 4, 3
0.626615, 41000960, 20500480, 0, 0, 10010, 0, 0
0.615336, 41078784, 20539392, 46, 119, 10029, 5, 4
0.626615, 41037824, 20518912, 28, 65, 10019, 3, 2
0.615336, 41062400, 20531200, 44, 0, 10025, 3, 0
0.626615, 40980480, 20490240, 0, 0, 10005, 0, 0
0.615336, 40996864, 20498432, 7, 32, 10009, 1, 1
0.626615, 40976384, 20488192, 38, 36, 10004, 4, 3
0.615336, 41000960, 20500480, 9, 10, 10010, 2, 2
0.626615, 41017344, 20508672, 10, 48, 10014, 2, 2
0.615336, 41086976, 20543488, 53, 49, 10031, 5, 3
0.626615, 40976384, 20488192, 51, 107, 10004, 6, 5
0.615336, 40984576, 20492288, 8, 32, 10006, 2, 2
0.626615, 41033728, 20516864, 22, 64, 10018, 2, 1
0.615336, 41050112, 20525056, 23, 2, 10022, 2, 1
0.626615, 41070592, 20535296, 52, 48, 10027, 4, 2
0.615336, 41062400, 20531200, 17, 58, 10025, 3, 3
0.626615, 41013248, 20506624, 24, 64, 10013, 2, 1
0.615336, 41000960, 20500480, 0, 0, 10010, 0, 0
0.626615, 41033728, 20516864, 14, 8, 10018, 2, 1
0.615336, 41037824, 20518912, 60, 0, 10019, 4, 0
0.626615, 40968192, 20484096, 0, 0, 10002, 0, 0
0.615336, 41046016, 20523008, 21, 24, 10021, 3, 2
0.626615, 41041920, 20520960, 17, 64, 10020, 2, 1
0.615336, 41054208, 20527104, 20, 8, 10023, 2, 1
0.626615, 41046016, 20523008, 14, 0, 10021, 1, 0
0.615336, 41033728, 20516864, 11, 64, 10018, 2, 2
0.626615, 41033728, 20516864, 21, 16, 10018, 2, 1
0.615336, 41062400, 20531200, 28, 0, 10025, 2, 0
0.626615, 41021440, 20510720, 14, 22, 10015, 2, 2
0.615336, 40980480, 20490240, 25, 48, 10005, 3, 2
0.626615, 40992768, 20496384, 7, 32, 10008, 1, 1
0.615336, 40984576, 20492288, 29, 46, 10006, 3, 2
0.626615, 41021440, 20510720, 39, 8, 10015, 3, 1
0.615336, 41021440, 20510720, 22, 72, 10015, 2, 3
0.626615, 40964096, 20482048, 5, 16, 10001, 1, 1
0.615336, 40976384, 20488192, 14, 0, 10004, 1, 0
0.626615, 41037824, 20518912, 0, 0, 10019, 0, 0
0.615336, 40984576, 20492288, 0, 0, 10006, 0, 0
0.626615, 40988672, 20494336, 22, 32, 10007, 2, 1
0.615336, 41029632, 20514816, 36, 29, 10017, 4, 3
0.626615, 40972288, 20486144, 41, 8, 10003, 3, 1
0.615336, 40996864, 20498432, 7, 6, 10009, 1, 1
0.626615, 41082880, 20541440, 21, 100, 10030, 3, 2
0.615336, 40960000, 20480000, 13, 48, 10000, 2, 2
0.626615, 40976384, 20488192, 14, 0, 10004, 1, 0
0.615336, 41082880, 20541440, 6, 4, 10030, 1, 1
0.626615, 41086976, 20543488, 26, 47, 10031, 2, 1
0.615336, 41082880, 20541440, 0, 0, 10030, 0, 0
0.626615, 41033728, 20516864, 0, 0, 10018, 0, 0
0.615336, 41074688, 20537344, 31, 38, 10028, 3, 2
0.626615, 41025536, 20512768, 8, 16, 10016, 1, 1
0.615336, 41050112, 20525056, 4, 8, 10022, 1, 1
0.615336, 41013248, 20506624, 14, 8, 10013, 2, 1
0.626615, 41025536, 20512768, 3, 8, 10016, 1, 1
0.615336, 41054208, 20527104, 24, 11, 10023, 2, 1
0.626615, 41050112, 20525056, 0, 4, 10022, 0, 1
0.615336, 40960000, 20480000, 18, 80, 10000, 3, 3
0.626615, 40972288, 20486144, 16, 0, 10003, 1, 0
0.615336, 41033728, 20516864, 6, 32, 10018, 1, 1
0.626615, 41000960, 20500480, 33, 36, 10010, 4, 2
0.615336, 41070592, 20535296, 16, 32, 10027, 2, 1
0.626615, 40984576, 20492288, 33, 104, 10006, 4, 4
0.615336, 41050112, 20525056, 30, 0, 10022, 2, 0
0.626615, 41025536, 20512768, 14, 31, 10016, 1, 1
0.615336, 41037824, 20518912, 2, 8, 10019, 1, 1
0.626615, 41000960, 20500480, 2, 16, 10010, 1, 1
0.615336, 40996864, 20498432, 50, 4, 10009, 4, 1
0.626615, 40964096, 20482048, 0, 0, 10001, 0, 0
0.615336, 41058304, 20529152, 21, 8, 10024, 2, 1
0.626615, 40976384, 20488192, 13, 68, 10004, 2, 2
0.615336, 40964096, 20482048, 19, 110, 10001, 2, 2
0.626615, 38146048, 19073024, 16, 0, 9313, 1, 0
0.615336, 40964096, 20482048, 30, 64, 10001, 3, 1
0.615336, 41041920, 20520960, 0, 0, 10020, 0, 0
0.615336, 41082880, 20541440, 26, 48, 10030, 3, 2
0.615336, 41050112, 20525056, 24, 14, 10022, 2, 1
0.615336, 41086976, 20543488, 40, 0, 10031, 3, 0
0.615336, 41054208, 20527104, 18, 8, 10023, 2, 1
0.615336, 41074688, 20537344, 7, 64, 10028, 1, 1
0.615336, 41017344, 20508672, 0, 0, 10014, 0, 0
0.615336, 40964096, 20482048, 56, 0, 10001, 4, 0
0.615336, 41025536, 20512768, 4, 32, 10016, 1, 1
0.615336, 41017344, 20508672, 24, 80, 10014, 3, 2
0.615336, 41046016, 20523008, 13, 4, 10021, 2, 1
0.615336, 41009152, 20504576, 14, 0, 10012, 1, 0
0.615336, 40968192, 20484096, 18, 10, 10002, 3, 2
0.615336, 41029632, 20514816, 58, 46, 10017, 5, 2
0.615336, 41013248, 20506624, 23, 11, 10013, 2, 1
0.615336, 41029632, 20514816, 6, 16, 10017, 1, 1
0.615336, 41000960, 20500480, 0, 0, 10010, 0, 0
0.615336, 40984576, 20492288, 16, 0, 10006, 1, 0
0.615336, 41041920, 20520960, 4, 32, 10020, 1, 1
0.615336, 40960000, 20480000, 31, 16, 10000, 3, 1
0.615336, 40980480, 20490240, 5, 16, 10005, 1, 1
0.615336, 41074688, 20537344, 26, 0, 10028, 2, 0
0.615336, 41029632, 20514816, 0, 0, 10017, 0, 0
0.615336, 37748736, 18874368, 10, 22, 9216, 2, 2
0.615336, 41009152, 20504576, 30, 71, 10012, 3, 2
0.604057, 40984576, 20492288, 30, 0, 10006, 2, 0
0.615336, 41046016, 20523008, 24, 20, 10021, 1, 1
0.604057, 40988672, 20494336, 28, 0, 10007, 2, 0
0.615336, 40980480, 20490240, 0, 0, 10005, 0, 0
0.604057, 41029632, 20514816, 14, 0, 10017, 1, 0
0.615336, 41070592, 20535296, 0, 0, 10027, 0, 0
0.604057, 41037824, 20518912, 0, 0, 10019, 0, 0
0.615336, 41029632, 20514816, 6, 8, 10017, 1, 1
0.604057, 41037824, 20518912, 56, 0, 10019, 4, 0
0.615336, 40984576, 20492288, 11, 0, 10006, 1, 0
0.604057, 41000960, 20500480, 10, 0, 10010, 1, 0
0.615336, 41054208, 20527104, 23, 128, 10023, 2, 1
0.604057, 40992768, 20496384, 0, 0, 10008, 0, 0
0.615336, 40968192, 20484096, 28, 64, 10002, 4, 3
0.604057, 41033728, 20516864, 26, 0, 10018, 2, 0
0.615336, 41070592, 20535296, 53, 24, 10027, 5, 2
0.604057, 40992768, 20496384, 0, 0, 10008, 0, 0
0.604057, 41050112, 20525056, 22, 46, 10022, 2, 1
0.615336, 41005056, 20502528, 29, 0, 10011, 2, 0
0.604057, 41054208, 20527104, 36, 7, 10023, 3, 1
0.615336, 41041920, 20520960, 16, 0, 10020, 1, 0
0.604057, 40968192, 20484096, 0, 0, 10002, 0, 0
0.615336, 41029632, 20514816, 2, 64, 10017, 1, 1
0.604057, 41066496, 20533248, 15, 16, 10026, 2, 1
0.615336, 40980480, 20490240, 6, 96, 10005, 1, 1
0.604057, 41025536, 20512768, 22, 22, 10016, 3, 2
0.615336, 41058304, 20529152, 18, 48, 10024, 3, 2
0.604057, 41070592, 20535296, 44, 111, 10027, 4, 3
0.615336, 41058304, 20529152, 24, 56, 10024, 3, 2
0.604057, 40976384, 20488192, 12, 0, 10004, 1, 0
0.615336, 40972288, 20486144, 0, 0, 10003, 0, 0
0.604057, 41046016, 20523008, 49, 4, 10021, 4, 1
0.615336, 40972288, 20486144, 5, 8, 10003, 1, 1
0.604057, 40988672, 20494336, 16, 2, 10007, 2, 1
0.615336, 41062400, 20531200, 9, 48, 10025, 2, 2
0.604057, 41054208, 20527104, 7, 64, 10023, 1, 1
0.615336, 40988672, 20494336, 6, 62, 10007, 1, 1
0.604057, 41046016, 20523008, 10, 23, 10021, 1, 1
0.615336, 40988672, 20494336, 0, 0, 10007, 0, 0
0.604057, 41050112, 20525056, 0, 0, 10022, 0, 0
0.615336, 41062400, 20531200, 16, 0, 10025, 1, 0
0.604057, 41029632, 20514816, 20, 16, 10017, 2, 1
0.615336, 40972288, 20486144, 5, 4, 10003, 1, 1
0.604057, 40960000, 20480000, 7, 1, 10000, 1, 1
0.615336, 41066496, 20533248, 48, 0, 10026, 3, 0
0.604057, 40968192, 20484096, 7, 8, 10002, 1, 1
0.615336, 41009152, 20504576, 16, 0, 10012, 1, 0
0.604057, 41074688, 20537344, 30, 0, 10028, 2, 0
0.615336, 41062400, 20531200, 0, 0, 10025, 0, 0
0.604057, 40972288, 20486144, 28, 0, 10003, 2, 0
0.615336, 40976384, 20488192, 10, 40, 10004, 2, 2
0.604057, 41033728, 20516864, 16, 0, 10018, 1, 0
0.615336, 41066496, 20533248, 17, 96, 10026, 3, 2
0.604057, 41041920, 20520960, 30, 16, 10020, 2, 1
0.615336, 40972288, 20486144, 30, 0, 10003, 2, 0
0.604057, 41058304, 20529152, 0, 0, 10024, 0, 0
0.615336, 41082880, 20541440, 0, 0, 10030, 0, 0
0.604057, 40992768, 20496384, 24, 8, 10008, 2, 1
0.615336, 41009152, 20504576, 28, 8, 10012, 3, 2
0.604057, 41037824, 20518912, 0, 0, 10019, 0, 0
0.615336, 41029632, 20514816, 10, 0, 10017, 1, 0
0.604057, 41033728, 20516864, 31, 32, 10018, 3, 1
0.615336, 41082880, 20541440, 14, 0, 10030, 1, 0
0.604057, 41017344, 20508672, 0, 0, 10014, 0, 0
0.615336, 40996864, 20498432, 0, 0, 10009, 0, 0
0.604057, 41009152, 20504576, 32, 0, 10012, 2, 0
0.615336, 41000960, 20500480, 15, 128, 10010, 3, 3
0.604057, 41017344, 20508672, 35, 0, 10014, 3, 0
0.615336, 41041920, 20520960, 21, 32, 10020, 2, 1
0.604057, 41029632, 20514816, 21, 2, 10017, 2, 1
0.615336, 40984576, 20492288, 40, 9, 10006, 4, 2
0.604057, 41037824, 20518912, 28, 8, 10019, 2, 1
0.615336, 41025536, 20512768, 0, 0, 10016, 0, 0
0.604057, 40996864, 20498432, 36, 16, 10009, 3, 1
0.615336, 38002688, 19001344, 3, 8, 9278, 1, 1
0.604057, 41029632, 20514816, 8, 32, 10017, 1, 1
0.604057, 41082880, 20541440, 42, 0, 10030, 3, 0
0.604057, 41017344, 20508672, 31, 0, 10014, 3, 0
0.604057, 41013248, 20506624, 0, 0, 10013, 0, 0
0.604057, 41041920, 20520960, 50, 64, 10020, 4, 1
0.604057, 40980480, 20490240, 15, 72, 10005, 2, 2
0.604057, 41058304, 20529152, 56, 190, 10024, 4, 1
0.604057, 41046016, 20523008, 40, 0, 10021, 3, 0
0.604057, 41017344, 20508672, 28, 0, 10014, 2, 0
0.604057, 41000960, 20500480, 42, 40, 10010, 4, 2
0.604057, 41062400, 20531200, 0, 0, 10025, 0, 0
0.604057, 41082880, 20541440, 12, 0, 10030, 1, 0
0.604057, 40992768, 20496384, 8, 32, 10008, 1, 1
0.604057, 40972288, 20486144, 44, 0, 10003, 3, 0
0.604057, 41046016, 20523008, 16, 0, 10021, 1, 0
0.604057, 41074688, 20537344, 35, 32, 10028, 3, 1
0.604057, 41070592, 20535296, 12, 0, 10027, 1, 0
0.604057, 41082880, 20541440, 13, 6, 10030, 1, 1
0.604057, 41058304, 20529152, 24, 135, 10024, 3, 2
0.604057, 41017344, 20508672, 16, 0, 10014, 1, 0
0.604057, 41054208, 20527104, 22, 12, 10023, 2, 1
0.604057, 37949440, 18974720, 28, 12, 9265, 3, 2
0.604057, 41033728, 20516864, 6, 128, 10018, 1, 1
0.592778, 40980480, 20490240, 42, 0, 10005, 3, 0
0.604057, 41046016, 20523008, 51, 71, 10021, 5, 2
0.592778, 41021440, 20510720, 24, 32, 10015, 2, 1
0.604057, 41013248, 20506624, 14, 0, 10013, 1, 0
0.592778, 41029632, 20514816, 21, 128, 10017, 2, 1
0.604057, 41058304, 20529152, 14, 0, 10024, 1, 0
0.592778, 41054208, 20527104, 16, 0, 10023, 1, 0
0.604057, 41029632, 20514816, 23, 31, 10017, 2, 1
0.592778, 41041920, 20520960, 48, 0, 10020, 3, 0
0.604057, 41041920, 20520960, 38, 31, 10020, 3, 1
0.592778, 40980480, 20490240, 30, 0, 10005, 2, 0
0.604057, 41037824, 20518912, 20, 128, 10019, 2, 1
0.592778, 40980480, 20490240, 32, 0, 10005, 2, 0
0.604057, 41046016, 20523008, 23, 64, 10021, 2, 1
0.592778, 41066496, 20533248, 14, 0, 10026, 1, 0
0.604057, 41046016, 20523008, 10, 0, 10021, 1, 0
0.592778, 41017344, 20508672, 30, 0, 10014, 2, 0
0.604057, 40972288, 20486144, 16, 0, 10003, 1, 0
0.592778, 40996864, 20498432, 0, 0, 10009, 0, 0
0.604057, 41013248, 20506624, 46, 0, 10013, 3, 0
0.592778, 41033728, 20516864, 7, 2, 10018, 1, 1
0.604057, 41005056, 20502528, 34, 28, 10011, 3, 1
0.592778, 41078784, 20539392, 16, 0, 10029, 1, 0
0.604057, 41070592, 20535296, 15, 0, 10027, 1, 0
0.592778, 41050112, 20525056, 8, 12, 10022, 1, 1
0.604057, 41070592, 20535296, 6, 32, 10027, 1, 1
0.592778, 40972288, 20486144, 16, 0, 10003, 1, 0
0.604057, 41033728, 20516864, 32, 0, 10018, 2, 0
0.592778, 41058304, 20529152, 0, 0, 10024, 0, 0
0.604057, 41058304, 20529152, 36, 32, 10024, 3, 1
0.592778, 41029632, 20514816, 26, 0, 10017, 2, 0
0.604057, 41078784, 20539392, 33, 44, 10029, 4, 2
0.592778, 41082880, 20541440, 0, 0, 10030, 0, 0
0.604057, 41017344, 20508672, 30, 0, 10014, 2, 0
0.592778, 41050112, 20525056, 2, 60, 10022, 1, 1
0.604057, 41058304, 20529152, 5, 8, 10024, 1, 1
0.592778, 41000960, 20500480, 62, 52, 10010, 6, 4
0.604057, 40960000, 20480000, 16, 0, 10000, 1, 0
0.592778, 41041920, 20520960, 14, 0, 10020, 1, 0
0.604057, 40960000, 20480000, 0, 0, 10000, 0, 0
0.592778, 41050112, 20525056, 16, 0, 10022, 1, 0
0.604057, 40980480, 20490240, 0, 0, 10005, 0, 0
0.592778, 40988672, 20494336, 13, 0, 10007, 1, 0
0.604057, 40996864, 20498432, 10, 0, 10009, 1, 0
0.592778, 40964096, 20482048, 11, 0, 10001, 1, 0
0.604057, 40968192, 20484096, 16, 16, 10002, 2, 1
0.592778, 40960000, 20480000, 33, 32, 10000, 3, 1
0.604057, 40996864, 20498432, 45, 0, 10009, 3, 0
0.592778, 41033728, 20516864, 23, 14, 10018, 2, 1
0.604057, 41009152, 20504576, 25, 64, 10012, 3, 3
0.592778, 41025536, 20512768, 22, 32, 10016, 2, 1
0.604057, 41046016, 20523008, 0, 0, 10021, 0, 0
0.592778, 40968192, 20484096, 20, 32, 10002, 2, 1
0.604057, 41029632, 20514816, 38, 0, 10017, 3, 0
0.592778, 41070592, 20535296, 46, 12, 10027, 5, 2
0.604057, 41009152, 20504576, 0, 0, 10012, 0, 0
0.592778, 40968192, 20484096, 14, 0, 10002, 1, 0
0.592778, 41050112, 20525056, 16, 0, 10022, 1, 0
0.604057, 40972288, 20486144, 38, 0, 10003, 3, 0
0.592778, 41066496, 20533248, 62, 32, 10026, 4, 1
0.604057, 41074688, 20537344, 60, 18, 10028, 5, 2
0.592778, 40964096, 20482048, 40, 0, 10001, 3, 0
0.604057, 41021440, 20510720, 5, 16, 10015, 1, 1
0.592778, 40980480, 20490240, 0, 0, 10005, 0, 0
0.604057, 40964096, 20482048, 16, 0, 10001, 1, 0
0.592778, 41025536, 20512768, 47, 32, 10016, 4, 1
0.604057, 41054208, 20527104, 0, 0, 10023, 0, 0
0.592778, 41078784, 20539392, 52, 144, 10029, 5, 3
0.604057, 40992768, 20496384, 14, 14, 10008, 2, 2
0.592778, 41046016, 20523008, 14, 0, 10021, 1, 0
0.604057, 40984576, 20492288, 20, 114, 10006, 3, 3
0.592778, 40988672, 20494336, 40, 0, 10007, 3, 0
0.604057, 41058304, 20529152, 22, 24, 10024, 3, 2
0.592778, 40988672, 20494336, 43, 0, 10007, 3, 0
0.604057, 41054208, 20527104, 80, 0, 10023, 6, 0
0.592778, 41029632, 20514816, 16, 0, 10017, 1, 0
0.604057, 40988672, 20494336, 19, 16, 10007, 2, 1
0.592778, 40968192, 20484096, 0, 0, 10002, 0, 0
0.604057, 37789696, 18894848, 19, 32, 9226, 2, 1
0.592778, 41082880, 20541440, 0, 0, 10030, 0, 0
0.592778, 40964096, 20482048, 34, 12, 10001, 3, 1
0.592778, 41037824, 20518912, 68, 7, 10019, 6, 1
0.592778, 41074688, 20537344, 47, 64, 10028, 4, 1
0.592778, 41033728, 20516864, 6, 6, 10018, 1, 1
0.592778, 40976384, 20488192, 48, 0, 10004, 3, 0
0.592778, 40976384, 20488192, 0, 0, 10004, 0, 0
0.592778, 41058304, 20529152, 42, 0, 10024, 3, 0
0.592778, 41000960, 20500480, 41, 8, 10010, 4, 1
0.592778, 40984576, 20492288, 0, 0, 10006, 0, 0
0.592778, 40968192, 20484096, 5, 32, 10002, 1, 1
0.592778, 41029632, 20514816, 56, 0, 10017, 4, 0
0.592778, 41021440, 20510720, 8, 31, 10015, 1, 1
0.592778, 41050112, 20525056, 12, 126, 10022, 1, 1
0.592778, 41078784, 20539392, 46, 0, 10029, 3, 0
0.592778, 41037824, 20518912, 16, 0, 10019, 1, 0
0.592778, 41046016, 20523008, 0, 0, 10021, 0, 0
0.592778, 41078784, 20539392, 12, 0, 10029, 1, 0
0.592778, 38014976, 19007488, 21, 16, 9281, 2, 1
0.592778, 41029632, 20514816, 30, 0, 10017, 2, 0
0.581500, 41029632, 20514816, 0, 0, 10017, 0, 0
0.592778, 41005056, 20502528, 20, 64, 10011, 2, 1
0.581500, 41009152, 20504576, 48, 2, 10012, 4, 1
0.592778, 41021440, 20510720, 16, 0, 10015, 1, 0
0.581500, 40976384, 20488192, 16, 0, 10004, 1, 0
0.592778, 41000960, 20500480, 19, 50, 10010, 3, 3
0.581500, 41046016, 20523008, 16, 12, 10021, 2, 1
0.592778, 41000960, 20500480, 14, 0, 10010, 1, 0
0.581500, 41009152, 20504576, 40, 52, 10012, 4, 2
0.592778, 40976384, 20488192, 14, 24, 10004, 2, 2
0.581500, 40992768, 20496384, 16, 0, 10008, 1, 0
0.592778, 41041920, 20520960, 16, 0, 10020, 1, 0
0.581500, 41025536, 20512768, 37, 1, 10016, 3, 1
0.592778, 41078784, 20539392, 5, 2, 10029, 1, 1
0.581500, 41041920, 20520960, 40, 16, 10020, 4, 2
0.592778, 40960000, 20480000, 0, 0, 10000, 0, 0
0.581500, 41029632, 20514816, 8, 0, 10017, 1, 0
0.592778, 40960000, 20480000, 46, 37, 10000, 4, 2
0.581500, 41025536, 20512768, 27, 0, 10016, 2, 0
0.592778, 41086976, 20543488, 0, 0, 10031, 0, 0
0.581500, 41050112, 20525056, 34, 32, 10022, 3, 1
0.592778, 40988672, 20494336, 0, 0, 10007, 0, 0
0.581500, 41054208, 20527104, 19, 54, 10023, 2, 2
0.592778, 41000960, 20500480, 30, 0, 10010, 2, 0
0.581500, 41062400, 20531200, 30, 16, 10025, 3, 1
0.592778, 40964096, 20482048, 12, 64, 10001, 1, 1
0.581500, 40984576, 20492288, 14, 0, 10006, 1, 0
0.592778, 40972288, 20486144, 0, 0, 10003, 0, 0
0.581500, 40980480, 20490240, 16, 0, 10005, 1, 0
0.592778, 41041920, 20520960, 16, 0, 10020, 1, 0
0.581500, 41025536, 20512768, 0, 0, 10016, 0, 0
0.592778, 41078784, 20539392, 16, 0, 10029, 1, 0
0.581500, 41078784, 20539392, 24, 0, 10029, 2, 0
0.592778, 41037824, 20518912, 26, 0, 10019, 2, 0
0.581500, 40976384, 20488192, 58, 0, 10004, 4, 0
0.581500, 41000960, 20500480, 30, 0, 10010, 2, 0
0.592778, 41070592, 20535296, 14, 0, 10027, 1, 0
0.581500, 41082880, 20541440, 18, 0, 10030, 2, 0
0.592778, 41021440, 20510720, 18, 64, 10015, 2, 1
0.581500, 41058304, 20529152, 46, 0, 10024, 3, 0
0.592778, 41062400, 20531200, 11, 0, 10025, 1, 0
0.581500, 40976384, 20488192, 14, 0, 10004, 1, 0
0.592778, 41025536, 20512768, 12, 0, 10016, 1, 0
0.581500, 40968192, 20484096, 16, 0, 10002, 1, 0
0.592778, 40996864, 20498432, 21, 16, 10009, 2, 1
0.581500, 40976384, 20488192, 23, 32, 10004, 2, 1
0.592778, 41000960, 20500480, 17, 62, 10010, 2, 1
0.581500, 40968192, 20484096, 14, 0, 10002, 1, 0
0.592778, 41009152, 20504576, 16, 0, 10012, 1, 0
0.581500, 41021440, 20510720, 48, 0, 10015, 3, 0
0.592778, 40996864, 20498432, 0, 0, 10009, 0, 0
0.581500, 40960000, 20480000, 89, 0, 10000, 6, 0
0.592778, 40964096, 20482048, 0, 0, 10001, 0, 0
0.581500, 41082880, 20541440, 61, 0, 10030, 4, 0
0.592778, 41050112, 20525056, 26, 232, 10022, 3, 2
0.581500, 40996864, 20498432, 16, 0, 10009, 1, 0
0.592778, 41009152, 20504576, 12, 32, 10012, 1, 1
0.581500, 41074688, 20537344, 24, 0, 10028, 2, 0
0.592778, 41029632, 20514816, 14, 0, 10017, 1, 0
0.581500, 40972288, 20486144, 16, 0, 10003, 1, 0
0.592778, 41078784, 20539392, 0, 0, 10029, 0, 0
0.581500, 41066496, 20533248, 46, 0, 10026, 3, 0
0.592778, 41074688, 20537344, 19, 14, 10028, 2, 1
0.581500, 40964096, 20482048, 30, 0, 10001, 2, 0
0.592778, 41017344, 20508672, 6, 8, 10014, 1, 1
0.581500, 41013248, 20506624, 0, 0, 10013, 0, 0
0.592778, 41041920, 20520960, 16, 0, 10020, 1, 0
0.581500, 41082880, 20541440, 16, 0, 10030, 1, 0
0.592778, 41074688, 20537344, 15, 3, 10028, 1, 1
0.581500, 41046016, 20523008, 30, 8, 10021, 3, 1
0.592778, 41050112, 20525056, 14, 0, 10022, 1, 0
0.581500, 40988672, 20494336, 16, 0, 10007, 1, 0
0.592778, 41050112, 20525056, 26, 0, 10022, 2, 0
0.581500, 41013248, 20506624, 9, 23, 10013, 1, 1
0.592778, 41062400, 20531200, 14, 0, 10025, 1, 0
0.581500, 40996864, 20498432, 10, 0, 10009, 1, 0
0.592778, 41046016, 20523008, 35, 197, 10021, 3, 2
0.581500, 41017344, 20508672, 0, 0, 10014, 0, 0
0.592778, 40980480, 20490240, 0, 0, 10005, 0, 0
0.581500, 40972288, 20486144, 16, 0, 10003, 1, 0
0.592778, 37863424, 18931712, 8, 72, 9244, 2, 2
0.581500, 41062400, 20531200, 39, 16, 10025, 3, 1
0.581500, 41070592, 20535296, 46, 0, 10027, 3, 0
0.581500, 41046016, 20523008, 34, 16, 10021, 3, 1
0.581500, 40972288, 20486144, 10, 0, 10003, 1, 0
0.581500, 41009152, 20504576, 0, 0, 10012, 0, 0
0.581500, 40968192, 20484096, 6, 0, 10002, 1, 0
0.581500, 40960000, 20480000, 26, 0, 10000, 2, 0
0.581500, 41046016, 20523008, 0, 0, 10021, 0, 0
0.581500, 41021440, 20510720, 0, 0, 10015, 0, 0
0.581500, 41082880, 20541440, 16, 0, 10030, 1, 0
0.581500, 41000960, 20500480, 5, 2, 10010, 1, 1
0.581500, 40988672, 20494336, 12, 0, 10007, 1, 0
0.581500, 40996864, 20498432, 40, 2, 10009, 4, 1
0.581500, 41078784, 20539392, 22, 16, 10029, 2, 1
0.581500, 41029632, 20514816, 0, 0, 10017, 0, 0
0.581500, 41005056, 20502528, 0, 0, 10011, 0, 0
0.581500, 38211584, 19105792, 14, 0, 9329, 1, 0
0.581500, 41009152, 20504576, 42, 0, 10012, 3, 0
0.570221, 41021440, 20510720, 12, 0, 10015, 1, 0
0.581500, 40972288, 20486144, 0, 48, 10003, 0, 1
0.570221, 41029632, 20514816, 10, 0, 10017, 1, 0
0.581500, 40984576, 20492288, 7, 8, 10006, 1, 1
0.570221, 41082880, 20541440, 14, 6, 10030, 2, 1
0.581500, 40964096, 20482048, 12, 0, 10001, 1, 0
0.570221, 41033728, 20516864, 16, 0, 10018, 1, 0
0.581500, 41000960, 20500480, 52, 95, 10010, 4, 2
0.570221, 41025536, 20512768, 16, 0, 10016, 1, 0
0.581500, 41062400, 20531200, 30, 0, 10025, 2, 0
0.570221, 41070592, 20535296, 0, 0, 10027, 0, 0
0.581500, 41033728, 20516864, 0, 0, 10018, 0, 0
0.570221, 41062400, 20531200, 16, 0, 10025, 1, 0
0.570221, 41078784, 20539392, 52, 0, 10029, 4, 0
0.581500, 40984576, 20492288, 12, 23, 10006, 1, 1
0.570221, 41041920, 20520960, 0, 0, 10020, 0, 0
0.581500, 41078784, 20539392, 26, 0, 10029, 2, 0
0.570221, 41054208, 20527104, 3, 64, 10023, 1, 1
0.581500, 41037824, 20518912, 30, 32, 10019, 3, 1
0.570221, 41070592, 20535296, 0, 0, 10027, 0, 0
0.581500, 41054208, 20527104, 40, 0, 10023, 3, 0
0.570221, 41037824, 20518912, 8, 12, 10019, 1, 1
0.581500, 41005056, 20502528, 32, 4, 10011, 3, 1
0.570221, 41046016, 20523008, 40, 0, 10021, 3, 0
0.581500, 40960000, 20480000, 45, 0, 10000, 3, 0
0.570221, 41021440, 20510720, 16, 0, 10015, 1, 0
0.581500, 41066496, 20533248, 28, 0, 10026, 2, 0
0.570221, 41009152, 20504576, 55, 25, 10012, 5, 2
0.581500, 41062400, 20531200, 48, 33, 10025, 4, 2
0.570221, 41082880, 20541440, 0, 0, 10030, 0, 0
0.581500, 41070592, 20535296, 30, 0, 10027, 2, 0
0.570221, 41078784, 20539392, 0, 0, 10029, 0, 0
0.581500, 41033728, 20516864, 24, 4, 10018, 3, 1
0.570221, 40960000, 20480000, 30, 15, 10000, 3, 1
0.581500, 40960000, 20480000, 14, 0, 10000, 1, 0
0.570221, 41058304, 20529152, 25, 4, 10024, 2, 1
0.581500, 41029632, 20514816, 30, 8, 10017, 3, 1
0.570221, 41037824, 20518912, 14, 0, 10019, 1, 0
0.581500, 40964096, 20482048, 46, 0, 10001, 3, 0
0.570221, 41066496, 20533248, 48, 15, 10026, 4, 1
0.581500, 41037824, 20518912, 0, 0, 10019, 0, 0
0.570221, 40960000, 20480000, 32, 0, 10000, 2, 0
0.581500, 40992768, 20496384, 4, 32, 10008, 1, 1
0.570221, 41000960, 20500480, 30, 0, 10010, 2, 0
0.581500, 41033728, 20516864, 24, 0, 10018, 2, 0
0.570221, 41021440, 20510720, 7, 8, 10015, 1, 1
0.581500, 40964096, 20482048, 10, 0, 10001, 1, 0
0.570221, 40976384, 20488192, 36, 30, 10004, 3, 1
0.581500, 40988672, 20494336, 0, 0, 10007, 0, 0
0.570221, 40980480, 20490240, 30, 0, 10005, 2, 0
0.581500, 40972288, 20486144, 18, 16, 10003, 2, 1
0.570221, 41029632, 20514816, 6, 0, 10017, 1, 0
0.581500, 41062400, 20531200, 14, 32, 10025, 2, 1
0.570221, 41054208, 20527104, 0, 0, 10023, 0, 0
0.581500, 40960000, 20480000, 24, 8, 10000, 2, 1
0.570221, 40976384, 20488192, 0, 0, 10004, 0, 0
0.581500, 41050112, 20525056, 38, 0, 10022, 3, 0
0.570221, 41037824, 20518912, 0, 0, 10019, 0, 0
0.581500, 40968192, 20484096, 14, 0, 10002, 1, 0
0.570221, 41009152, 20504576, 27, 0, 10012, 2, 0
0.581500, 41070592, 20535296, 30, 0, 10027, 2, 0
0.570221, 40980480, 20490240, 14, 0, 10005, 1, 0
0.581500, 40980480, 20490240, 14, 0, 10005, 1, 0
0.570221, 41000960, 20500480, 32, 0, 10010, 2, 0
0.581500, 41021440, 20510720, 0, 0, 10015, 0, 0
0.570221, 41078784, 20539392, 48, 0, 10029, 3, 0
0.581500, 40996864, 20498432, 16, 0, 10009, 1, 0
0.570221, 40968192, 20484096, 24, 0, 10002, 2, 0
0.581500, 41021440, 20510720, 0, 0, 10015, 0, 0
0.570221, 41033728, 20516864, 16, 0, 10018, 1, 0
0.581500, 40976384, 20488192, 14, 0, 10004, 1, 0
0.570221, 41041920, 20520960, 0, 0, 10020, 0, 0
0.581500, 40996864, 20498432, 51, 125, 10009, 4, 2
0.570221, 41074688, 20537344, 0, 0, 10028, 0, 0
0.581500, 41078784, 20539392, 18, 43, 10029, 2, 2
0.570221, 41050112, 20525056, 43, 30, 10022, 4, 1
0.581500, 41078784, 20539392, 32, 0, 10029, 2, 0
0.570221, 41046016, 20523008, 16, 0, 10021, 1, 0
0.581500, 40964096, 20482048, 20, 30, 10001, 2, 1
0.570221, 41033728, 20516864, 16, 0, 10018, 1, 0
0.581500, 41029632, 20514816, 38, 1, 10017, 3, 1
0.570221, 41041920, 20520960, 0, 0, 10020, 0, 0
0.581500, 38318080, 19159040, 20, 6, 9355, 2, 1
0.570221, 41054208, 20527104, 16, 0, 10023, 1, 0
0.570221, 40996864, 20498432, 36, 15, 10009, 3, 1
0.570221, 41033728, 20516864, 0, 0, 10018, 0, 0
0.570221, 41082880, 20541440, 31, 8, 10030, 3, 1
0.570221, 41021440, 20510720, 20, 20, 10015, 2, 1
0.570221, 41009152, 20504576, 12, 0, 10012, 1, 0
0.570221, 41070592, 20535296, 0, 0, 10027, 0, 0
0.570221, 41054208, 20527104, 7, 31, 10023, 1, 1
0.570221, 41078784, 20539392, 24, 0, 10029, 2, 0
0.570221, 40972288, 20486144, 36, 48, 10003, 2, 1
0.570221, 41033728, 20516864, 14, 0, 10018, 1, 0
0.570221, 41013248, 20506624, 10, 0, 10013, 1, 0
0.570221, 41021440, 20510720, 45, 31, 10015, 4, 1
0.570221, 37425152, 18712576, 40, 0, 9137, 3, 0
0.570221, 41029632, 20514816, 54, 31, 10017, 4, 1
0.558942, 41054208, 20527104, 15, 0, 10023, 1, 0
0.570221, 41066496, 20533248, 36, 117, 10026, 4, 4
0.558942, 41046016, 20523008, 14, 0, 10021, 1, 0
0.570221, 41041920, 20520960, 53, 64, 10020, 4, 1
0.558942, 40992768, 20496384, 10, 0, 10008, 1, 0
0.570221, 41074688, 20537344, 0, 0, 10028, 0, 0
0.558942, 41054208, 20527104, 9, 0, 10023, 1, 0
0.570221, 41013248, 20506624, 14, 0, 10013, 1, 0
0.558942, 41021440, 20510720, 8, 30, 10015, 2, 2
0.570221, 41021440, 20510720, 16, 0, 10015, 1, 0
0.558942, 41086976, 20543488, 0, 0, 10031, 0, 0
0.570221, 41041920, 20520960, 0, 0, 10020, 0, 0
0.558942, 41070592, 20535296, 0, 0, 10027, 0, 0
0.570221, 41086976, 20543488, 28, 0, 10031, 2, 0
0.558942, 41037824, 20518912, 28, 0, 10019, 2, 0
0.570221, 40984576, 20492288, 31, 24, 10006, 3, 1
0.558942, 41021440, 20510720, 1, 4, 10015, 1, 1
0.570221, 40964096, 20482048, 24, 15, 10001, 2, 1
0.558942, 41074688, 20537344, 16, 0, 10028, 1, 0
0.570221, 41005056, 20502528, 14, 0, 10011, 1, 0
0.558942, 41013248, 20506624, 22, 0, 10013, 2, 0
0.570221, 41000960, 20500480, 22, 0, 10010, 2, 0
0.558942, 41070592, 20535296, 12, 0, 10027, 1, 0
0.570221, 41062400, 20531200, 52, 0, 10025, 4, 0
0.558942, 41062400, 20531200, 12, 0, 10025, 1, 0
0.570221, 41046016, 20523008, 0, 0, 10021, 0, 0
0.558942, 40964096, 20482048, 39, 0, 10001, 3, 0
0.570221, 41000960, 20500480, 10, 30, 10010, 1, 1
0.558942, 41078784, 20539392, 16, 0, 10029, 1, 0
0.570221, 41037824, 20518912, 24, 0, 10019, 2, 0
0.558942, 41009152, 20504576, 20, 120, 10012, 2, 2
0.570221, 41025536, 20512768, 0, 0, 10016, 0, 0
0.558942, 41074688, 20537344, 12, 0, 10028, 1, 0
0.570221, 41054208, 20527104, 14, 0, 10023, 1, 0
0.558942, 41074688, 20537344, 0, 0, 10028, 0, 0
0.570221, 40992768, 20496384, 32, 0, 10008, 2, 0
0.558942, 41021440, 20510720, 26, 0, 10015, 2, 0
0.570221, 41058304, 20529152, 33, 36, 10024, 3, 2
0.558942, 40984576, 20492288, 24, 0, 10006, 2, 0
0.570221, 40972288, 20486144, 32, 0, 10003, 2, 0
0.558942, 41013248, 20506624, 26, 0, 10013, 2, 0
0.570221, 41062400, 20531200, 0, 0, 10025, 0, 0
0.558942, 41025536, 20512768, 25, 8, 10016, 2, 1
0.570221, 41021440, 20510720, 12, 0, 10015, 1, 0
0.558942, 41029632, 20514816, 26, 0, 10017, 2, 0
0.570221, 41033728, 20516864, 8, 0, 10018, 1, 0
0.558942, 40996864, 20498432, 42, 0, 10009, 3, 0
0.570221, 40980480, 20490240, 28, 0, 10005, 2, 0
0.558942, 41050112, 20525056, 0, 0, 10022, 0, 0
0.570221, 41017344, 20508672, 0, 64, 10014, 0, 1
0.558942, 41058304, 20529152, 16, 0, 10024, 1, 0
0.570221, 41074688, 20537344, 33, 0, 10028, 3, 0
0.558942, 41078784, 20539392, 0, 0, 10029, 0, 0
0.570221, 40968192, 20484096, 11, 18, 10002, 2, 2
0.558942, 41054208, 20527104, 12, 0, 10023, 1, 0
0.570221, 41041920, 20520960, 16, 0, 10020, 1, 0
0.558942, 41017344, 20508672, 32, 0, 10014, 2, 0
0.570221, 41037824, 20518912, 12, 0, 10019, 1, 0
0.558942, 41086976, 20543488, 0, 0, 10031, 0, 0
0.570221, 40960000, 20480000, 0, 0, 10000, 0, 0
0.558942, 40980480, 20490240, 0, 0, 10005, 0, 0
0.570221, 40976384, 20488192, 34, 0, 10004, 3, 0
0.558942, 41062400, 20531200, 0, 0, 10025, 0, 0
0.570221, 41009152, 20504576, 14, 0, 10012, 1, 0
0.558942, 40960000, 20480000, 0, 0, 10000, 0, 0
0.570221, 40988672, 20494336, 32, 0, 10007, 2, 0
0.558942, 40968192, 20484096, 0, 0, 10002, 0, 0
0.558942, 41041920, 20520960, 6, 32, 10020, 1, 1
0.570221, 41070592, 20535296, 12, 0, 10027, 1, 0
0.558942, 41009152, 20504576, 16, 0, 10012, 2, 0
0.570221, 40988672, 20494336, 21, 30, 10007, 2, 1
0.558942, 40964096, 20482048, 0, 0, 10001, 0, 0
0.570221, 41041920, 20520960, 62, 0, 10020, 4, 0
0.558942, 41000960, 20500480, 22, 0, 10010, 2, 0
0.570221, 40992768, 20496384, 18, 1, 10008, 2, 1
0.558942, 41062400, 20531200, 14, 0, 10025, 1, 0
0.570221, 41000960, 20500480, 28, 0, 10010, 2, 0
0.558942, 41013248, 20506624, 8, 0, 10013, 1, 0
0.570221, 41086976, 20543488, 0, 0, 10031, 0, 0
0.558942, 41000960, 20500480, 10, 12, 10010, 2, 1
0.570221, 41005056, 20502528, 14, 0, 10011, 1, 0
0.558942, 41046016, 20523008, 12, 0, 10021, 1, 0
0.570221, 41025536, 20512768, 0, 0, 10016, 0, 0
0.558942, 41037824, 20518912, 14, 23, 10019, 1, 1
0.570221, 40960000, 20480000, 33, 14, 10000, 3, 1
0.558942, 40968192, 20484096, 0, 0, 10002, 0, 0
0.570221, 38027264, 19013632, 7, 16, 9284, 1, 1
0.558942, 40984576, 20492288, 26, 0, 10006, 2, 0
0.558942, 40984576, 20492288, 19, 24, 10006, 2, 1
0.558942, 41021440, 20510720, 17, 30, 10015, 2, 2
0.558942, 41062400, 20531200, 16, 0, 10025, 1, 0
0.558942, 41017344, 20508672, 20, 0, 10014, 2, 0
0.558942, 41054208, 20527104, 10, 0, 10023, 1, 0
0.558942, 41058304, 20529152, 14, 0, 10024, 1, 0
0.558942, 40968192, 20484096, 0, 0, 10002, 0, 0
0.558942, 41041920, 20520960, 0, 0, 10020, 0, 0
0.558942, 41046016, 20523008, 16, 0, 10021, 1, 0
0.558942, 37535744, 18767872, 15, 0, 9164, 1, 0
0.558942, 40992768, 20496384, 42, 0, 10008, 3, 0
0.547663, 41054208, 20527104, 10, 0, 10023, 1, 0
0.558942, 41074688, 20537344, 0, 0, 10028, 0, 0
0.547663, 41037824, 20518912, 1, 12, 10019, 1, 2
0.558942, 41074688, 20537344, 16, 0, 10028, 1, 0
0.547663, 41000960, 20500480, 0, 0, 10010, 0, 0
0.558942, 40976384, 20488192, 0, 0, 10004, 0, 0
0.547663, 41066496, 20533248, 12, 0, 10026, 1, 0
0.558942, 40972288, 20486144, 56, 0, 10003, 4, 0
0.547663, 41062400, 20531200, 7, 1, 10025, 1, 1
0.558942, 41041920, 20520960, 14, 2, 10020, 2, 1
0.547663, 40980480, 20490240, 0, 0, 10005, 0, 0
0.558942, 40972288, 20486144, 0, 0, 10003, 0, 0
0.547663, 41082880, 20541440, 16, 0, 10030, 1, 0
0.558942, 40968192, 20484096, 0, 0, 10002, 0, 0
0.547663, 41066496, 20533248, 0, 0, 10026, 0, 0
0.558942, 41066496, 20533248, 0, 0, 10026, 0, 0
0.547663, 40960000, 20480000, 0, 0, 10000, 0, 0
0.558942, 40968192, 20484096, 20, 45, 10002, 3, 3
0.547663, 40992768, 20496384, 44, 0, 10008, 3, 0
0.558942, 40964096, 20482048, 0, 0, 10001, 0, 0
0.547663, 41074688, 20537344, 12, 0, 10028, 1, 0
0.558942, 41062400, 20531200, 16, 0, 10025, 1, 0
0.547663, 40960000, 20480000, 0, 0, 10000, 0, 0
0.558942, 40960000, 20480000, 56, 0, 10000, 4, 0
0.547663, 41062400, 20531200, 28, 0, 10025, 2, 0
0.558942, 41033728, 20516864, 20, 8, 10018, 2, 1
0.547663, 40988672, 20494336, 18, 28, 10007, 3, 3
0.558942, 41017344, 20508672, 30, 0, 10014, 2, 0
0.547663, 40964096, 20482048, 14, 0, 10001, 1, 0
0.558942, 41066496, 20533248, 12, 0, 10026, 1, 0
0.547663, 41074688, 20537344, 16, 0, 10028, 1, 0
0.558942, 40960000, 20480000, 0, 0, 10000, 0, 0
0.547663, 41066496, 20533248, 12, 0, 10026, 1, 0
0.558942, 41009152, 20504576, 42, 0, 10012, 3, 0
0.547663, 40972288, 20486144, 0, 0, 10003, 0, 0
0.558942, 40996864, 20498432, 22, 0, 10009, 2, 0
0.547663, 41074688, 20537344, 8, 0, 10028, 1, 0
0.558942, 40960000, 20480000, 0, 0, 10000, 0, 0
0.547663, 41074688, 20537344, 15, 0, 10028, 1, 0
0.558942, 41000960, 20500480, 18, 0, 10010, 2, 0
0.547663, 41033728, 20516864, 26, 0, 10018, 2, 0
0.558942, 41037824, 20518912, 14, 0, 10019, 1, 0
0.547663, 40960000, 20480000, 15, 0, 10000, 1, 0
0.558942, 40964096, 20482048, 0, 0, 10001, 0, 0
0.547663, 40976384, 20488192, 0, 0, 10004, 0, 0
0.547663, 40964096, 20482048, 0, 0, 10001, 0, 0
0.558942, 41033728, 20516864, 14, 0, 10018, 1, 0
0.547663, 41037824, 20518912, 15, 28, 10019, 2, 1
0.558942, 41009152, 20504576, 22, 14, 10012, 2, 1
0.547663, 41054208, 20527104, 62, 12, 10023, 5, 1
0.558942, 41021440, 20510720, 28, 0, 10015, 2, 0
0.547663, 40992768, 20496384, 0, 0, 10008, 0, 0
0.558942, 41086976, 20543488, 29, 16, 10031, 3, 1
0.547663, 41041920, 20520960, 14, 0, 10020, 1, 0
0.558942, 40984576, 20492288, 38, 4, 10006, 3, 1
0.547663, 41029632, 20514816, 30, 0, 10017, 2, 0
0.558942, 41086976, 20543488, 0, 0, 10031, 0, 0
0.547663, 40984576, 20492288, 0, 0, 10006, 0, 0
0.558942, 41017344, 20508672, 14, 32, 10014, 2, 1
0.547663, 41021440, 20510720, 42, 0, 10015, 3, 0
0.558942, 41078784, 20539392, 14, 0, 10029, 1, 0
0.547663, 41017344, 20508672, 20, 35, 10014, 3, 2
0.558942, 40980480, 20490240, 32, 0, 10005, 3, 0
0.547663, 40976384, 20488192, 0, 0, 10004, 0, 0
0.558942, 41029632, 20514816, 16, 0, 10017, 1, 0
0.547663, 41054208, 20527104, 7, 62, 10023, 1, 1
0.558942, 41017344, 20508672, 26, 0, 10014, 2, 0
0.547663, 40996864, 20498432, 0, 0, 10009, 0, 0
0.558942, 41029632, 20514816, 16, 256, 10017, 2, 1
0.547663, 40988672, 20494336, 26, 12, 10007, 3, 1
0.558942, 41078784, 20539392, 0, 0, 10029, 0, 0
0.547663, 40968192, 20484096, 0, 0, 10002, 0, 0
0.558942, 41078784, 20539392, 12, 0, 10029, 1, 0
0.547663, 41037824, 20518912, 30, 0, 10019, 2, 0
0.558942, 41082880, 20541440, 0, 0, 10030, 0, 0
0.547663, 40972288, 20486144, 7, 31, 10003, 1, 1
0.558942, 41013248, 20506624, 21, 30, 10013, 2, 1
0.547663, 41074688, 20537344, 10, 0, 10028, 1, 0
0.558942, 41017344, 20508672, 14, 0, 10014, 1, 0
0.547663, 40984576, 20492288, 0, 0, 10006, 0, 0
0.558942, 41066496, 20533248, 0, 0, 10026, 0, 0
0.547663, 40984576, 20492288, 23, 8, 10006, 3, 1
0.558942, 41058304, 20529152, 16, 0, 10024, 1, 0
0.547663, 40984576, 20492288, 0, 0, 10006, 0, 0
0.558942, 41025536, 20512768, 12, 4, 10016, 1, 1
0.547663, 41054208, 20527104, 14, 0, 10023, 1, 0
0.558942, 41070592, 20535296, 0, 0, 10027, 0, 0
0.547663, 41058304, 20529152, 15, 0, 10024, 1, 0
0.558942, 37986304, 18993152, 26, 0, 9274, 2, 0
0.547663, 41086976, 20543488, 0, 0, 10031, 0, 0
0.547663, 41046016, 20523008, 14, 24, 10021, 2, 1
0.547663, 41033728, 20516864, 28, 0, 10018, 2, 0
0.547663, 41050112, 20525056, 16, 0, 10022, 1, 0
0.547663, 40976384, 20488192, 0, 0, 10004, 0, 0
0.547663, 40988672, 20494336, 0, 0, 10007, 0, 0
0.547663, 41074688, 20537344, 1, 6, 10028, 1, 1
0.547663, 40996864, 20498432, 0, 0, 10009, 0, 0
0.547663, 38060032, 19030016, 14, 0, 9292, 1, 0
0.547663, 41041920, 20520960, 16, 0, 10020, 1, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.547663, 40972288, 20486144, 0, 0, 10003, 0, 0
0.536385, 41009152, 20504576, 0, 0, 10012, 0, 0
0.547663, 41078784, 20539392, 4, 64, 10029, 1, 1
0.536385, 40960000, 20480000, 14, 0, 10000, 1, 0
0.547663, 40968192, 20484096, 0, 0, 10002, 0, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.547663, 41054208, 20527104, 25, 8, 10023, 2, 1
0.536385, 40984576, 20492288, 2, 8, 10006, 1, 1
0.547663, 40984576, 20492288, 0, 0, 10006, 0, 0
0.536385, 40964096, 20482048, 14, 0, 10001, 1, 0
0.547663, 41070592, 20535296, 14, 0, 10027, 1, 0
0.536385, 40964096, 20482048, 16, 0, 10001, 1, 0
0.547663, 41082880, 20541440, 1, 14, 10030, 1, 1
0.536385, 41021440, 20510720, 26, 16, 10015, 3, 1
0.547663, 40988672, 20494336, 0, 0, 10007, 0, 0
0.536385, 41000960, 20500480, 25, 9, 10010, 3, 2
0.547663, 41086976, 20543488, 0, 0, 10031, 0, 0
0.536385, 40976384, 20488192, 14, 0, 10004, 1, 0
0.547663, 40968192, 20484096, 0, 0, 10002, 0, 0
0.536385, 41005056, 20502528, 0, 0, 10011, 0, 0
0.547663, 41078784, 20539392, 10, 0, 10029, 1, 0
0.536385, 41070592, 20535296, 15, 0, 10027, 2, 0
0.536385, 41005056, 20502528, 0, 0, 10011, 0, 0
0.547663, 41070592, 20535296, 14, 0, 10027, 1, 0
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.547663, 40976384, 20488192, 0, 0, 10004, 0, 0
0.536385, 41000960, 20500480, 0, 0, 10010, 0, 0
0.547663, 40960000, 20480000, 0, 0, 10000, 0, 0
0.536385, 41013248, 20506624, 0, 0, 10013, 0, 0
0.547663, 41058304, 20529152, 2, 12, 10024, 1, 1
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.547663, 41074688, 20537344, 12, 0, 10028, 1, 0
0.536385, 41000960, 20500480, 26, 2, 10010, 3, 1
0.547663, 41021440, 20510720, 18, 60, 10015, 2, 1
0.536385, 41050112, 20525056, 13, 112, 10022, 2, 1
0.547663, 41041920, 20520960, 26, 0, 10020, 2, 0
0.536385, 41005056, 20502528, 0, 0, 10011, 0, 0
0.547663, 40972288, 20486144, 0, 0, 10003, 0, 0
0.536385, 40960000, 20480000, 10, 3, 10000, 1, 1
0.547663, 41062400, 20531200, 12, 0, 10025, 1, 0
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.547663, 41021440, 20510720, 24, 0, 10015, 2, 0
0.536385, 40972288, 20486144, 16, 0, 10003, 1, 0
0.547663, 40976384, 20488192, 0, 0, 10004, 0, 0
0.536385, 40960000, 20480000, 1, 4, 10000, 1, 1
0.547663, 40992768, 20496384, 42, 0, 10008, 3, 0
0.536385, 40960000, 20480000, 16, 0, 10000, 1, 0
0.547663, 41074688, 20537344, 14, 0, 10028, 1, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.547663, 41086976, 20543488, 8, 23, 10031, 1, 1
0.536385, 40984576, 20492288, 0, 0, 10006, 0, 0
0.547663, 40968192, 20484096, 0, 0, 10002, 0, 0
0.536385, 40968192, 20484096, 12, 0, 10002, 1, 0
0.547663, 41041920, 20520960, 17, 2, 10020, 2, 1
0.536385, 41037824, 20518912, 16, 0, 10019, 1, 0
0.547663, 40992768, 20496384, 0, 0, 10008, 0, 0
0.536385, 40992768, 20496384, 13, 0, 10008, 1, 0
0.547663, 40984576, 20492288, 0, 0, 10006, 0, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.547663, 40996864, 20498432, 0, 0, 10009, 0, 0
0.536385, 41033728, 20516864, 24, 0, 10018, 2, 0
0.547663, 41082880, 20541440, 14, 0, 10030, 1, 0
0.536385, 41017344, 20508672, 0, 0, 10014, 0, 0
0.547663, 40964096, 20482048, 50, 6, 10001, 4, 1
0.536385, 41041920, 20520960, 28, 0, 10020, 2, 0
0.547663, 40980480, 20490240, 0, 0, 10005, 0, 0
0.536385, 41058304, 20529152, 28, 0, 10024, 2, 0
0.547663, 41078784, 20539392, 12, 0, 10029, 1, 0
0.536385, 41054208, 20527104, 24, 0, 10023, 2, 0
0.547663, 41046016, 20523008, 24, 0, 10021, 2, 0
0.536385, 41062400, 20531200, 26, 0, 10025, 2, 0
0.547663, 41062400, 20531200, 12, 0, 10025, 1, 0
0.536385, 40992768, 20496384, 0, 0, 10008, 0, 0
0.547663, 41078784, 20539392, 10, 0, 10029, 1, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.547663, 40988672, 20494336, 0, 0, 10007, 0, 0
0.536385, 40992768, 20496384, 0, 0, 10008, 0, 0
0.547663, 41082880, 20541440, 16, 0, 10030, 1, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.547663, 41029632, 20514816, 14, 6, 10017, 2, 1
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.547663, 41050112, 20525056, 0, 0, 10022, 0, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.547663, 40972288, 20486144, 16, 0, 10003, 1, 0
0.536385, 40996864, 20498432, 1, 28, 10009, 1, 1
0.547663, 41029632, 20514816, 15, 4, 10017, 2, 1
0.536385, 41000960, 20500480, 0, 0, 10010, 0, 0
0.547663, 41013248, 20506624, 23, 22, 10013, 2, 1
0.536385, 40964096, 20482048, 7, 6, 10001, 1, 1
0.547663, 37793792, 18896896, 5, 31, 9227, 1, 1
0.536385, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41000960, 20500480, 0, 0, 10010, 0, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.536385, 41000960, 20500480, 0, 0, 10010, 0, 0
0.536385, 41058304, 20529152, 14, 0, 10024, 1, 0
0.536385, 41066496, 20533248, 14, 0, 10026, 1, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41078784, 20539392, 11, 0, 10029, 1, 0
0.525106, 40972288, 20486144, 12, 0, 10003, 1, 0
0.536385, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 40992768, 20496384, 0, 0, 10008, 0, 0
0.536385, 40960000, 20480000, 14, 0, 10000, 1, 0
0.525106, 41070592, 20535296, 22, 31, 10027, 2, 1
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.525106, 41021440, 20510720, 0, 0, 10015, 0, 0
0.536385, 41025536, 20512768, 32, 12, 10016, 2, 1
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.525106, 41066496, 20533248, 26, 0, 10026, 2, 0
0.536385, 41005056, 20502528, 0, 0, 10011, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.536385, 40988672, 20494336, 0, 0, 10007, 0, 0
0.525106, 41017344, 20508672, 0, 0, 10014, 0, 0
0.536385, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.536385, 40992768, 20496384, 0, 0, 10008, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.536385, 41066496, 20533248, 24, 0, 10026, 2, 0
0.525106, 40976384, 20488192, 7, 0, 10004, 1, 0
0.536385, 40984576, 20492288, 0, 0, 10006, 0, 0
0.525106, 40972288, 20486144, 2, 96, 10003, 1, 1
0.536385, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41078784, 20539392, 12, 0, 10029, 1, 0
0.536385, 41005056, 20502528, 0, 0, 10011, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.525106, 41000960, 20500480, 0, 0, 10010, 0, 0
0.536385, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.536385, 41078784, 20539392, 3, 3, 10029, 1, 1
0.525106, 40988672, 20494336, 0, 0, 10007, 0, 0
0.536385, 41082880, 20541440, 1, 32, 10030, 1, 1
0.525106, 40984576, 20492288, 0, 0, 10006, 0, 0
0.536385, 40984576, 20492288, 0, 0, 10006, 0, 0
0.525106, 40988672, 20494336, 0, 0, 10007, 0, 0
0.536385, 41054208, 20527104, 20, 30, 10023, 2, 1
0.525106, 41017344, 20508672, 0, 0, 10014, 0, 0
0.536385, 40964096, 20482048, 12, 0, 10001, 1, 0
0.525106, 40968192, 20484096, 12, 0, 10002, 1, 0
0.536385, 41058304, 20529152, 28, 0, 10024, 2, 0
0.525106, 41082880, 20541440, 14, 0, 10030, 1, 0
0.536385, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41025536, 20512768, 0, 0, 10016, 0, 0
0.536385, 41000960, 20500480, 0, 0, 10010, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.536385, 41062400, 20531200, 30, 0, 10025, 2, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41029632, 20514816, 13, 18, 10017, 2, 2
0.525106, 40968192, 20484096, 16, 0, 10002, 1, 0
0.536385, 40960000, 20480000, 12, 0, 10000, 1, 0
0.525106, 40984576, 20492288, 0, 0, 10006, 0, 0
0.536385, 41062400, 20531200, 12, 0, 10025, 1, 0
0.525106, 40992768, 20496384, 0, 0, 10008, 0, 0
0.536385, 41070592, 20535296, 15, 2, 10027, 2, 1
0.525106, 41017344, 20508672, 0, 0, 10014, 0, 0
0.536385, 40992768, 20496384, 0, 0, 10008, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.536385, 40960000, 20480000, 14, 0, 10000, 1, 0
0.525106, 40980480, 20490240, 0, 0, 10005, 0, 0
0.536385, 40972288, 20486144, 16, 0, 10003, 1, 0
0.525106, 40972288, 20486144, 1, 4, 10003, 1, 1
0.536385, 40992768, 20496384, 0, 0, 10008, 0, 0
0.525106, 41058304, 20529152, 19, 0, 10024, 2, 0
0.536385, 40964096, 20482048, 14, 0, 10001, 1, 0
0.525106, 41082880, 20541440, 0, 0, 10030, 0, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.525106, 41000960, 20500480, 14, 0, 10010, 1, 0
0.536385, 40972288, 20486144, 3, 14, 10003, 1, 1
0.525106, 40972288, 20486144, 2, 4, 10003, 1, 1
0.536385, 41013248, 20506624, 26, 0, 10013, 2, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41050112, 20525056, 21, 3, 10022, 2, 1
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 41062400, 20531200, 16, 4, 10025, 2, 1
0.536385, 41066496, 20533248, 28, 0, 10026, 2, 0
0.525106, 40980480, 20490240, 7, 128, 10005, 1, 1
0.536385, 40976384, 20488192, 7, 7, 10004, 1, 1
0.525106, 41000960, 20500480, 0, 0, 10010, 0, 0
0.536385, 40996864, 20498432, 0, 0, 10009, 0, 0
0.525106, 40976384, 20488192, 9, 0, 10004, 1, 0
0.536385, 40980480, 20490240, 0, 0, 10005, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.536385, 41013248, 20506624, 42, 0, 10013, 3, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.536385, 41078784, 20539392, 6, 15, 10029, 1, 1
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.536385, 38326272, 19163136, 12, 0, 9357, 1, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 40984576, 20492288, 0, 0, 10006, 0, 0
0.525106, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 40988672, 20494336, 14, 0, 10007, 1, 0
0.513827, 40984576, 20492288, 0, 32, 10006, 0, 1
0.525106, 40968192, 20484096, 12, 0, 10002, 1, 0
0.513827, 41005056, 20502528, 0, 0, 10011, 0, 0
0.525106, 41070592, 20535296, 20, 6, 10027, 2, 1
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 40980480, 20490240, 1, 4, 10005, 1, 1
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 40972288, 20486144, 10, 0, 10003, 1, 0
0.513827, 40988672, 20494336, 1, 28, 10007, 1, 1
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41025536, 20512768, 0, 0, 10016, 0, 0
0.525106, 40976384, 20488192, 7, 4, 10004, 1, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 40976384, 20488192, 16, 367, 10004, 1, 1
0.513827, 41025536, 20512768, 0, 0, 10016, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 40964096, 20482048, 8, 7, 10001, 1, 1
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 40972288, 20486144, 7, 3, 10003, 1, 1
0.513827, 41078784, 20539392, 12, 8, 10029, 1, 1
0.525106, 41017344, 20508672, 26, 40, 10014, 3, 2
0.513827, 40972288, 20486144, 14, 0, 10003, 1, 0
0.525106, 40992768, 20496384, 0, 0, 10008, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 40964096, 20482048, 1, 112, 10001, 1, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 40968192, 20484096, 1, 2, 10002, 1, 1
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 40968192, 20484096, 12, 0, 10002, 1, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.513827, 41033728, 20516864, 5, 112, 10018, 3, 2
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 41070592, 20535296, 14, 48, 10027, 2, 1
0.513827, 40976384, 20488192, 14, 0, 10004, 1, 0
0.525106, 41074688, 20537344, 17, 28, 10028, 2, 1
0.513827, 41025536, 20512768, 0, 0, 10016, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41082880, 20541440, 0, 60, 10030, 0, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 40984576, 20492288, 9, 0, 10006, 1, 0
0.513827, 41000960, 20500480, 0, 0, 10010, 0, 0
0.525106, 40960000, 20480000, 1, 48, 10000, 1, 1
0.513827, 41000960, 20500480, 0, 0, 10010, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.513827, 41000960, 20500480, 0, 0, 10010, 0, 0
0.525106, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 40992768, 20496384, 0, 0, 10008, 0, 0
0.513827, 40976384, 20488192, 12, 0, 10004, 1, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41058304, 20529152, 2, 8, 10024, 2, 1
0.525106, 41074688, 20537344, 7, 16, 10028, 1, 1
0.513827, 40984576, 20492288, 12, 0, 10006, 1, 0
0.525106, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.525106, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41000960, 20500480, 0, 0, 10010, 0, 0
0.525106, 40972288, 20486144, 6, 190, 10003, 1, 1
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.525106, 40968192, 20484096, 2, 0, 10002, 1, 0
0.513827, 41025536, 20512768, 0, 0, 10016, 0, 0
0.525106, 40996864, 20498432, 0, 0, 10009, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.525106, 40984576, 20492288, 12, 0, 10006, 1, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.525106, 41074688, 20537344, 1, 56, 10028, 1, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 40976384, 20488192, 15, 0, 10004, 1, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 40976384, 20488192, 7, 63, 10004, 1, 1
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41070592, 20535296, 8, 34, 10027, 2, 2
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41054208, 20527104, 20, 0, 10023, 2, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 40984576, 20492288, 0, 12, 10006, 0, 1
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 40980480, 20490240, 10, 0, 10005, 1, 0
0.502548, 40976384, 20488192, 1, 8, 10004, 1, 1
0.513827, 41074688, 20537344, 17, 8, 10028, 2, 1
0.502548, 40968192, 20484096, 1, 0, 10002, 1, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 40980480, 20490240, 4, 128, 10005, 1, 1
0.513827, 41005056, 20502528, 0, 0, 10011, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41005056, 20502528, 0, 0, 10011, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 40992768, 20496384, 0, 0, 10008, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 40976384, 20488192, 16, 0, 10004, 1, 0
0.502548, 40980480, 20490240, 10, 0, 10005, 1, 0
0.513827, 40980480, 20490240, 0, 24, 10005, 0, 1
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 40980480, 20490240, 12, 0, 10005, 1, 0
0.502548, 40988672, 20494336, 0, 0, 10007, 0, 0
0.513827, 40964096, 20482048, 0, 0, 10001, 0, 0
0.502548, 41017344, 20508672, 1, 24, 10014, 1, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 40996864, 20498432, 0, 0, 10009, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41000960, 20500480, 0, 0, 10010, 0, 0
0.502548, 41005056, 20502528, 0, 0, 10011, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41005056, 20502528, 0, 0, 10011, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 41005056, 20502528, 0, 0, 10011, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 40976384, 20488192, 1, 56, 10004, 1, 1
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 40980480, 20490240, 2, 8, 10005, 1, 1
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 40996864, 20498432, 0, 0, 10009, 0, 0
0.502548, 40980480, 20490240, 10, 0, 10005, 1, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 40988672, 20494336, 4, 32, 10007, 1, 1
0.513827, 40960000, 20480000, 0, 8, 10000, 0, 1
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 40984576, 20492288, 14, 0, 10006, 1, 0
0.502548, 41009152, 20504576, 0, 0, 10012, 0, 0
0.513827, 40976384, 20488192, 6, 0, 10004, 1, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.513827, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41029632, 20514816, 23, 4, 10017, 3, 1
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 40976384, 20488192, 6, 30, 10004, 1, 1
0.513827, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 40984576, 20492288, 1, 56, 10006, 1, 1
0.513827, 40972288, 20486144, 1, 120, 10003, 1, 1
0.502548, 40984576, 20492288, 7, 32, 10006, 1, 1
0.513827, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.513827, 40980480, 20490240, 16, 0, 10005, 1, 0
0.502548, 40984576, 20492288, 1, 14, 10006, 1, 1
0.513827, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.513827, 41070592, 20535296, 13, 0, 10027, 2, 0
0.491269, 40988672, 20494336, 2, 0, 10007, 1, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40988672, 20494336, 0, 24, 10007, 0, 1
0.502548, 40964096, 20482048, 5, 128, 10001, 1, 1
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 40988672, 20494336, 14, 0, 10007, 1, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41082880, 20541440, 3, 52, 10030, 2, 2
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41009152, 20504576, 0, 0, 10012, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40988672, 20494336, 1, 28, 10007, 1, 1
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40984576, 20492288, 4, 144, 10006, 1, 1
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 40980480, 20490240, 10, 0, 10005, 1, 0
0.491269, 40984576, 20492288, 6, 16, 10006, 1, 1
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 40996864, 20498432, 0, 0, 10009, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41074688, 20537344, 3, 56, 10028, 2, 1
0.491269, 40988672, 20494336, 3, 0, 10007, 1, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 40984576, 20492288, 1, 12, 10006, 1, 1
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41009152, 20504576, 0, 0, 10012, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 40988672, 20494336, 2, 4, 10007, 1, 1
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 40996864, 20498432, 0, 0, 10009, 0, 0
0.491269, 40984576, 20492288, 2, 24, 10006, 1, 1
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 40980480, 20490240, 7, 8, 10005, 1, 1
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.502548, 40980480, 20490240, 0, 0, 10005, 0, 0
0.491269, 40988672, 20494336, 1, 8, 10007, 1, 1
0.502548, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 40984576, 20492288, 0, 0, 10006, 0, 0
0.491269, 41013248, 20506624, 0, 0, 10013, 0, 0
0.502548, 40984576, 20492288, 1, 12, 10006, 1, 1
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40972288, 20486144, 7, 16, 10003, 1, 1
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.502548, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 38367232, 19183616, 2, 12, 9367, 1, 1
0.502548, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.502548, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 40988672, 20494336, 1, 8, 10007, 1, 1
0.491269, 40976384, 20488192, 3, 4, 10004, 1, 1
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41013248, 20506624, 0, 0, 10013, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40988672, 20494336, 0, 24, 10007, 0, 1
0.479991, 41013248, 20506624, 0, 0, 10013, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 40988672, 20494336, 4, 16, 10007, 1, 1
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40972288, 20486144, 7, 64, 10003, 1, 1
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41009152, 20504576, 0, 0, 10012, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40984576, 20492288, 1, 4, 10006, 1, 1
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40984576, 20492288, 3, 8, 10006, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 40976384, 20488192, 6, 4, 10004, 1, 1
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41009152, 20504576, 0, 0, 10012, 0, 0
0.491269, 41005056, 20502528, 0, 0, 10011, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 40984576, 20492288, 1, 6, 10006, 1, 1
0.491269, 40984576, 20492288, 1, 24, 10006, 1, 1
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40980480, 20490240, 7, 64, 10005, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40984576, 20492288, 2, 64, 10006, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40980480, 20490240, 2, 64, 10005, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40976384, 20488192, 2, 28, 10004, 1, 1
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40984576, 20492288, 4, 16, 10006, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 40972288, 20486144, 1, 32, 10003, 1, 1
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 40976384, 20488192, 1, 8, 10004, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40988672, 20494336, 1, 28, 10007, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41005056, 20502528, 0, 0, 10011, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.491269, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 40988672, 20494336, 2, 0, 10007, 1, 0
0.479991, 40984576, 20492288, 1, 12, 10006, 1, 1
0.491269, 40984576, 20492288, 2, 6, 10006, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41009152, 20504576, 0, 0, 10012, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.491269, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.491269, 40988672, 20494336, 5, 1, 10007, 1, 1
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 40980480, 20490240, 1, 48, 10005, 1, 1
0.479991, 40988672, 20494336, 12, 0, 10007, 1, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 40980480, 20490240, 2, 24, 10005, 1, 1
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 40984576, 20492288, 1, 8, 10006, 1, 1
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41082880, 20541440, 2, 88, 10030, 2, 2
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41009152, 20504576, 0, 0, 10012, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41009152, 20504576, 0, 0, 10012, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 40988672, 20494336, 2, 28, 10007, 1, 1
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 40976384, 20488192, 7, 8, 10004, 1, 1
0.479991, 40988672, 20494336, 5, 16, 10007, 1, 1
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 40984576, 20492288, 8, 0, 10006, 1, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41009152, 20504576, 0, 0, 10012, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.479991, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41013248, 20506624, 0, 0, 10013, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 40988672, 20494336, 6, 15, 10007, 1, 1
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41013248, 20506624, 0, 0, 10013, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.457433, 40988672, 20494336, 7, 8, 10007, 1, 1
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41017344, 20508672, 0, 0, 10014, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41013248, 20506624, 0, 0, 10013, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 40976384, 20488192, 2, 56, 10004, 1, 1
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41005056, 20502528, 0, 0, 10011, 0, 0
0.468712, 41009152, 20504576, 0, 0, 10012, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41013248, 20506624, 0, 0, 10013, 0, 0
0.457433, 37974016, 18987008, 2, 24, 9271, 1, 1
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.468712, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41013248, 20506624, 0, 0, 10013, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 40984576, 20492288, 7, 32, 10006, 1, 1
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 40988672, 20494336, 2, 0, 10007, 1, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.457433, 41013248, 20506624, 0, 0, 10013, 0, 0
0.457433, 41025536, 20512768, 0, 0, 10016, 0, 0
0.457433, 41017344, 20508672, 0, 0, 10014, 0, 0
0.457433, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 40988672, 20494336, 2, 0, 10007, 1, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 40988672, 20494336, 5, 16, 10007, 1, 1
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41013248, 20506624, 0, 0, 10013, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41021440, 20510720, 0, 0, 10015, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41025536, 20512768, 0, 0, 10016, 0, 0
0.446154, 41013248, 20506624, 0, 0, 10013, 0, 0


==> results/theoretic throughput/jobs/48181075/standard_deviations_48181075.txt <==
Standard deviation, NB_CWs
0.9988148765	1000000
0.9875360875	1000000
0.9762572985	1000000
0.9649785096	1000000
0.9536997206	1000000
0.9424209316	1000000
0.9311421427	1000000
0.9198633537	1000000
0.9085845647	1000000
0.8973057757	1000000
0.8860269868	1000000
0.8747481978	1000000
0.8634694088	1000000
0.8521906199	1000000
0.8409118309	1000000
0.8296330419	1000000
0.818354253	1000000
0.807075464	1000000
0.795796675	1000000
0.784517886	1000000
0.7732390971	1000000
0.7619603081	1000000
0.7506815191	1000000
0.7394027302	1000000
0.7281239412	1000000
0.7168451522	1000000
0.7055663632	1000000
0.6942875743	1000000
0.6830087853	1000000
0.6717299963	1000000
0.6604512074	1000000
0.6491724184	1000000
0.6378936294	1000000
0.6266148405	1000000
0.6153360515	1000000
0.6040572625	1000000
0.5927784735	1000000
0.5814996846	1000000
0.5702208956	1000000
0.5589421066	1000000
0.5476633177	1000000
0.5363845287	1000000
0.5251057397	1000000
0.5138269507	1000000
0.5025481618	1000000
0.4912693728	1000000
0.4799905838	1000000
0.4687117949	1000000
0.4574330059	1000000
0.4461542169	1000000


==> results/theoretic throughput/thru_theo.dat <==
   7.0103042e+00   4.9983025e+04
   6.7934502e+00   4.9932801e+04
   6.5818785e+00   4.9915236e+04
   6.3753381e+00   4.9830748e+04
   6.1736128e+00   4.9616000e+04
   5.9764490e+00   4.9712903e+04
   5.7836616e+00   4.9729685e+04
   5.5950604e+00   4.9612319e+04
   5.4104675e+00   4.9649112e+04
   5.2297320e+00   4.9537669e+04
   5.0526651e+00   4.9603185e+04
   4.8791359e+00   4.9423420e+04
   4.7090056e+00   4.9325904e+04
   4.5421585e+00   4.9148125e+04
   4.3784416e+00   4.8939692e+04
   4.2177535e+00   4.8262622e+04
   4.0599843e+00   4.7831647e+04
   3.9050297e+00   4.7007295e+04
   3.7528044e+00   4.6889741e+04
   3.6031880e+00   4.5955986e+04
   3.4561051e+00   4.5731813e+04
   3.3114715e+00   4.4977593e+04
   3.1692068e+00   4.4883368e+04
   3.0292471e+00   4.3453179e+04
   2.8914948e+00   4.2253626e+04
   2.7558931e+00   4.0584469e+04
   2.6223758e+00   3.7984501e+04
   2.4908800e+00   3.5005887e+04
   2.3613565e+00   3.0358466e+04
   2.2337250e+00   2.4382452e+04
   2.1079417e+00   1.8407341e+04
   1.9839540e+00   1.2299189e+04
   1.8617221e+00   7.6128192e+03
   1.7411758e+00   4.4650481e+03
   1.6222796e+00   2.5407019e+03
   1.5049890e+00   1.4265881e+03
   1.3892611e+00   8.5851199e+02
   1.2750650e+00   5.3910050e+02
   1.1623408e+00   3.5388660e+02
   1.0510609e+00   2.5934126e+02
   9.4118857e-01   2.0767929e+02
   8.3268875e-01   1.7526475e+02
   7.2553699e-01   1.5989937e+02
   6.1968167e-01   1.5300182e+02
   5.1510090e-01   1.5045281e+02
   4.1176435e-01   1.4994065e+02
   3.0964275e-01   1.4968459e+02
   2.0871678e-01   1.4955135e+02
   1.0894127e-01   1.4955135e+02
   1.0298883e-02   1.5421041e+02


==> results/thru_new.dat <==
   5.0443934e+00   3.2518276e+04
   4.7128018e+00   3.2328694e+04
   4.3934048e+00   3.2252669e+04
   4.0853373e+00   3.1694683e+04
   3.7878230e+00   3.0165833e+04
   3.5001627e+00   2.5813422e+04
   3.2217246e+00   1.9913074e+04
   2.9519357e+00   1.5429702e+04
   2.6902747e+00   1.2293152e+04
   2.4362663e+00   8.6874939e+03
   2.1894754e+00   4.8275750e+03
   1.9495033e+00   2.1090875e+03
   1.7159833e+00   8.2760854e+02
   1.4885774e+00   3.3485742e+02
   1.2669736e+00   1.5524383e+02
   1.0508833e+00   8.9221890e+01
   8.4003873e-01   6.6854588e+01
   6.3419119e-01   6.5784632e+01
   4.3310932e-01   9.8919390e+01
   2.3657744e-01   1.1033716e+02
   4.4394198e-02   1.1127535e+02


==> results/thru_real2.dat <==
   5.0443934e+00   3.3165242e+04
   4.7128018e+00   3.3207509e+04
   4.3934048e+00   3.2221206e+04
   4.0853373e+00   3.2826156e+04
   3.7878230e+00   3.0773370e+04
   3.5001627e+00   2.7187037e+04
   3.2217246e+00   2.1348807e+04
   2.9519357e+00   1.5267094e+04
   2.6902747e+00   1.2420085e+04
   2.4362663e+00   8.2097560e+03
   2.1894754e+00   5.1655662e+03
   1.9495033e+00   2.0954912e+03
   1.7159833e+00   8.6958714e+02
   1.4885774e+00   3.3608930e+02
   1.2669736e+00   1.5675142e+02
   1.0508833e+00   9.0473747e+01
   8.4003873e-01   6.7767018e+01
   6.3419119e-01   6.2223290e+01
   4.3310932e-01   6.5133481e+01
   2.3657744e-01   8.7202916e+01
   4.4394198e-02   8.6603669e+01


==> results/thru_theo.dat <==
   7.0103042e+00   4.9983025e+04
   6.7934502e+00   4.9932801e+04
   6.5818785e+00   4.9915236e+04
   6.3753381e+00   4.9830748e+04
   6.1736128e+00   4.9616000e+04
   5.9764490e+00   4.9712903e+04
   5.7836616e+00   4.9729685e+04
   5.5950604e+00   4.9612319e+04
   5.4104675e+00   4.9649112e+04
   5.2297320e+00   4.9537669e+04
   5.0526651e+00   4.9603185e+04
   4.8791359e+00   4.9423420e+04
   4.7090056e+00   4.9325904e+04
   4.5421585e+00   4.9148125e+04
   4.3784416e+00   4.8939692e+04
   4.2177535e+00   4.8262622e+04
   4.0599843e+00   4.7831647e+04
   3.9050297e+00   4.7007295e+04
   3.7528044e+00   4.6889741e+04
   3.6031880e+00   4.5955986e+04
   3.4561051e+00   4.5731813e+04
   3.3114715e+00   4.4977593e+04
   3.1692068e+00   4.4883368e+04
   3.0292471e+00   4.3453179e+04
   2.8914948e+00   4.2253626e+04
   2.7558931e+00   4.0584469e+04
   2.6223758e+00   3.7984501e+04
   2.4908800e+00   3.5005887e+04
   2.3613565e+00   3.0358466e+04
   2.2337250e+00   2.4382452e+04
   2.1079417e+00   1.8407341e+04
   1.9839540e+00   1.2299189e+04
   1.8617221e+00   7.6128192e+03
   1.7411758e+00   4.4650481e+03
   1.6222796e+00   2.5407019e+03
   1.5049890e+00   1.4265881e+03
   1.3892611e+00   8.5851199e+02
   1.2750650e+00   5.3910050e+02
   1.1623408e+00   3.5388660e+02
   1.0510609e+00   2.5934126e+02
   9.4118857e-01   2.0767929e+02
   8.3268875e-01   1.7526475e+02
   7.2553699e-01   1.5989937e+02
   6.1968167e-01   1.5300182e+02
   5.1510090e-01   1.5045281e+02
   4.1176435e-01   1.4994065e+02
   3.0964275e-01   1.4968459e+02
   2.0871678e-01   1.4955135e+02
   1.0894127e-01   1.4955135e+02
   1.0298883e-02   1.5421041e+02


==> results/thru_theo_old.dat <==
   6.0103046e+00   5.0000000e+04
   5.7172120e+00   5.0000000e+04
   5.4336875e+00   4.9833887e+04
   5.1591259e+00   5.0000000e+04
   4.8929780e+00   5.0000000e+04
   4.6347285e+00   4.9833887e+04
   4.3839506e+00   5.0000000e+04
   4.1402103e+00   5.0000000e+04
   3.9031236e+00   4.9342105e+04
   3.6723366e+00   4.9668874e+04
   3.4475234e+00   4.8859935e+04
   3.2283824e+00   4.9180328e+04
   3.0146345e+00   4.8076923e+04
   2.8060205e+00   4.4247788e+04
   2.6022997e+00   4.3227666e+04
   2.4032476e+00   3.3112583e+04
   2.2086552e+00   2.2321429e+04
   2.0183269e+00   1.3157895e+04
   1.8320799e+00   6.2656642e+03
   1.6497428e+00   2.7517887e+03
   1.4711548e+00   1.2400137e+03
   1.2961648e+00   5.8396672e+02
   1.1246308e+00   3.1174930e+02
   9.5640912e-01   2.1265897e+02
   7.9139314e-01   1.6709237e+02
   6.2945381e-01   1.5306665e+02
   4.7047848e-01   1.5017416e+02
   3.1436062e-01   1.4961830e+02
   1.6099931e-01   1.4955135e+02
   1.0298883e-02   1.4955135e+02

